A semi-analytical approach to characterize high-frequency three-dimensional wave propagation through clamp-on flowmeters

Wave propagation analysis at high frequencies is essential for applications involving ultrasound waves, such as clamp-on ultrasonic flowmeters. However, it is extremely challenging to perform a 3D transient analysis of a clamp-on flowmeter using standard tools such as finite element analysis (FEA) due to the enormous associated computational cost. In this study, we separate the clamp-on flowmeter into different domains and analyze them separately. Wave propagation in the fluid domain is analyzed via FEA at low frequencies (100 kHz, 200 kHz, and 500 kHz) and using ray tracing at high frequencies (1 MHz). The behavior in the solid domain (wedges and pipe wall) is analytically characterized via geometric projection. All these individual analyses provide us with different scaling factors with which the waves in the respective domains scale when 3D effects are considered. The complete clamp-on system is then analyzed in 2D via the Discontinuous Galerkin (DG) method to obtain the response at the receiver. The receiving signal is then scaled using the aforementioned scaling factors to accurately capture the wave propagation behavior of the clamp-on system in 3D. The output signal from the 2D analysis then becomes much clearer so that the fluid signal can be identified straightforwardly, which would be nearly impossible otherwise.

==> figs/Pressure_profiles_2D_3D_200kHz.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Pressure_profiles_2D_3D_200kHz.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{767.13333731bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69742437)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/Pressure_profiles_2D_3D_200kHz.pdf}}%
    \put(0.16887417,0.35374574){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.5043538,0.35429451){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.83734788,0.35412833){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.16793142,0.00285072){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.50341148,0.00339955){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
    \put(0.84227135,0.00323333){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}(f)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/Pressure_profiles_2D_3D_200kHz.pdf}}%
    \put(0.06384207,0.0023493){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(-0.00040778,0.06856366){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figs/Pressure_profiles_2D_3D_200kHz.pdf}}%
  \end{picture}%
\endgroup%


==> figs/Time_response_clamp_on.dat <==
0	0
6.67E-08	0
1.33E-07	0
2.00E-07	0
2.67E-07	0
3.33E-07	0
4.00E-07	0
4.67E-07	-1.81E-141
5.33E-07	3.61E-135
6.00E-07	-1.29E-129
6.67E-07	-1.18E-126
7.33E-07	1.03E-122
8.00E-07	3.52E-120
8.67E-07	-1.99E-117
9.33E-07	-6.47E-115
1.00E-06	-2.86E-113
1.07E-06	5.87E-111
1.13E-06	7.06E-109
1.20E-06	2.25E-107
1.27E-06	-1.05E-105
1.33E-06	-1.46E-103
1.40E-06	-8.48E-102
1.47E-06	-3.28E-100
1.53E-06	-1.06E-98
1.60E-06	-2.90E-97
1.67E-06	-7.37E-96
1.73E-06	-1.69E-94
1.80E-06	-3.49E-93
1.87E-06	-6.34E-92
1.93E-06	-9.67E-91
2.00E-06	-1.20E-89
2.07E-06	-1.06E-88
2.13E-06	-4.10E-88
2.20E-06	6.42E-87
2.27E-06	1.55E-85
2.33E-06	1.71E-84
2.40E-06	9.76E-84
2.47E-06	-1.90E-83
2.53E-06	-9.00E-82
2.60E-06	-7.43E-81
2.67E-06	-6.55E-81
2.73E-06	4.24E-79
2.80E-06	3.72E-78
2.87E-06	3.89E-78
2.93E-06	-1.61E-76
3.00E-06	-1.15E-75
3.07E-06	6.09E-76
3.13E-06	4.59E-74
3.20E-06	1.69E-73
3.27E-06	-8.46E-73
3.33E-06	-7.78E-72
3.40E-06	1.60E-72
3.47E-06	2.07E-70
3.53E-06	4.11E-70
3.60E-06	-3.89E-69
3.67E-06	-1.53E-68
3.73E-06	5.25E-68
3.80E-06	3.49E-67
3.87E-06	-4.70E-67
3.93E-06	-5.97E-66
4.00E-06	1.45E-66
4.07E-06	8.29E-65
4.13E-06	3.79E-65
4.20E-06	-9.89E-64
4.27E-06	-9.12E-64
4.33E-06	1.07E-62
4.40E-06	1.24E-62
4.47E-06	-1.10E-61
4.53E-06	-1.18E-61
4.60E-06	1.10E-60
4.67E-06	6.20E-61
4.73E-06	-1.03E-59
4.80E-06	3.05E-60
4.87E-06	8.06E-59
4.93E-06	-1.14E-58
5.00E-06	-4.43E-58
5.07E-06	1.39E-57
5.13E-06	8.09E-58
5.20E-06	-9.79E-57
5.27E-06	1.15E-56
5.33E-06	3.37E-56
5.40E-06	-1.20E-55
5.47E-06	5.57E-56
5.53E-06	4.49E-55
5.60E-06	-1.12E-54
5.67E-06	3.42E-55
5.73E-06	3.79E-54
5.80E-06	-9.03E-54
5.87E-06	5.00E-54
5.93E-06	2.06E-53
6.00E-06	-6.02E-53
6.07E-06	6.35E-53
6.13E-06	4.48E-53
6.20E-06	-2.82E-52
6.27E-06	4.90E-52
6.33E-06	-3.14E-52
6.40E-06	-5.72E-52
6.47E-06	2.05E-51
6.53E-06	-3.16E-51
6.60E-06	2.19E-51
6.67E-06	2.25E-51
6.73E-06	-9.78E-51
6.80E-06	1.68E-50
6.87E-06	-1.70E-50
6.93E-06	3.92E-51
7.00E-06	2.37E-50
7.07E-06	-5.75E-50
7.13E-06	7.78E-50
7.20E-06	-5.90E-50
7.27E-06	-1.33E-50
7.33E-06	1.26E-49
7.40E-06	-2.18E-49
7.47E-06	1.71E-49
7.53E-06	1.64E-49
7.60E-06	-9.32E-49
7.67E-06	2.20E-48
7.73E-06	-3.85E-48
7.80E-06	5.52E-48
7.87E-06	-6.56E-48
7.93E-06	5.91E-48
8.00E-06	-2.35E-48
8.07E-06	-5.74E-48
8.13E-06	1.97E-47
8.20E-06	-4.10E-47
8.27E-06	7.03E-47
8.33E-06	-1.07E-46
8.40E-06	1.50E-46
8.47E-06	-1.93E-46
8.53E-06	2.26E-46
8.60E-06	-2.31E-46
8.67E-06	1.77E-46
8.73E-06	-9.51E-48
8.80E-06	-3.62E-46
8.87E-06	1.08E-45
8.93E-06	-2.38E-45
9.00E-06	4.62E-45
9.07E-06	-8.35E-45
9.13E-06	1.44E-44
9.20E-06	-2.37E-44
9.27E-06	3.79E-44
9.33E-06	-5.83E-44
9.40E-06	8.63E-44
9.47E-06	-1.22E-43
9.53E-06	1.61E-43
9.60E-06	-1.91E-43
9.67E-06	1.87E-43
9.73E-06	-9.28E-44
9.80E-06	-1.90E-43
9.87E-06	8.33E-43
9.93E-06	-2.09E-42
1.00E-05	4.35E-42
1.01E-05	-8.05E-42
1.01E-05	1.36E-41
1.02E-05	-2.09E-41
1.03E-05	2.88E-41
1.03E-05	-3.32E-41
1.04E-05	2.54E-41
1.05E-05	1.23E-41
1.05E-05	-1.09E-40
1.06E-05	3.09E-40
1.07E-05	-6.63E-40
1.07E-05	1.21E-39
1.08E-05	-1.92E-39
1.09E-05	2.59E-39
1.09E-05	-2.67E-39
1.10E-05	1.02E-39
1.11E-05	4.29E-39
1.11E-05	-1.59E-38
1.12E-05	3.65E-38
1.13E-05	-6.66E-38
1.13E-05	1.00E-37
1.14E-05	-1.19E-37
1.15E-05	8.08E-38
1.15E-05	7.93E-38
1.16E-05	-4.46E-37
1.17E-05	1.08E-36
1.17E-05	-1.93E-36
1.18E-05	2.68E-36
1.19E-05	-2.58E-36
1.19E-05	2.87E-37
1.20E-05	5.81E-36
1.21E-05	-1.68E-35
1.21E-05	3.13E-35
1.22E-05	-4.26E-35
1.23E-05	3.58E-35
1.23E-05	1.13E-35
1.24E-05	-1.20E-34
1.25E-05	2.88E-34
1.25E-05	-4.54E-34
1.26E-05	4.60E-34
1.27E-05	-5.44E-35
1.27E-05	-1.00E-33
1.28E-05	2.68E-33
1.29E-05	-4.23E-33
1.29E-05	3.89E-33
1.30E-05	8.67E-34
1.31E-05	-1.18E-32
1.31E-05	2.64E-32
1.32E-05	-3.44E-32
1.33E-05	1.64E-32
1.33E-05	4.68E-32
1.34E-05	-1.51E-31
1.35E-05	2.34E-31
1.35E-05	-1.64E-31
1.36E-05	-2.10E-31
1.37E-05	8.89E-31
1.37E-05	-1.48E-30
1.38E-05	1.07E-30
1.39E-05	1.33E-30
1.39E-05	-5.63E-30
1.40E-05	8.94E-30
1.41E-05	-5.21E-30
1.41E-05	-1.13E-29
1.42E-05	3.70E-29
1.43E-05	-5.00E-29
1.43E-05	1.20E-29
1.44E-05	9.99E-29
1.45E-05	-2.35E-28
1.45E-05	2.30E-28
1.46E-05	1.17E-28
1.47E-05	-8.00E-28
1.47E-05	1.29E-27
1.48E-05	-5.77E-28
1.49E-05	-2.03E-27
1.49E-05	5.30E-27
1.50E-05	-5.14E-27
1.51E-05	-3.07E-27
1.51E-05	1.80E-26
1.52E-05	-2.57E-26
1.53E-05	4.13E-27
1.53E-05	5.31E-26
1.54E-05	-1.04E-25
1.55E-05	5.86E-26
1.55E-05	1.39E-25
1.56E-05	-3.73E-25
1.57E-05	3.12E-25
1.57E-05	3.26E-25
1.58E-05	-1.24E-24
1.59E-05	1.29E-24
1.59E-05	7.00E-25
1.60E-05	-3.98E-24
1.61E-05	4.69E-24
1.61E-05	1.50E-24
1.62E-05	-1.25E-23
1.63E-05	1.55E-23
1.63E-05	3.93E-24
1.64E-05	-3.90E-23
1.65E-05	4.77E-23
1.65E-05	1.48E-23
1.66E-05	-1.21E-22
1.67E-05	1.35E-22
1.67E-05	6.82E-23
1.68E-05	-3.70E-22
1.69E-05	3.44E-22
1.69E-05	3.10E-22
1.70E-05	-1.09E-21
1.71E-05	7.29E-22
1.71E-05	1.29E-21
1.72E-05	-2.99E-21
1.73E-05	9.73E-22
1.73E-05	4.76E-21
1.74E-05	-7.28E-21
1.75E-05	-1.20E-21
1.75E-05	1.54E-20
1.76E-05	-1.40E-20
1.77E-05	-1.50E-20
1.77E-05	4.18E-20
1.78E-05	-1.28E-20
1.79E-05	-6.68E-20
1.79E-05	8.68E-20
1.80E-05	4.65E-20
1.81E-05	-2.05E-19
1.81E-05	8.97E-20
1.82E-05	3.10E-19
1.83E-05	-4.23E-19
1.83E-05	-2.48E-19
1.84E-05	9.97E-19
1.85E-05	-2.85E-19
1.85E-05	-1.70E-18
1.86E-05	1.78E-18
1.87E-05	2.01E-18
1.87E-05	-4.88E-18
1.88E-05	-5.43E-19
1.89E-05	9.91E-18
1.89E-05	-5.58E-18
1.90E-05	-1.58E-17
1.91E-05	2.13E-17
1.91E-05	1.73E-17
1.92E-05	-5.26E-17
1.93E-05	-1.04E-18
1.93E-05	1.03E-16
1.94E-05	-5.99E-17
1.95E-05	-1.65E-16
1.95E-05	2.10E-16
1.96E-05	1.97E-16
1.97E-05	-5.07E-16
1.97E-05	-1.04E-16
1.98E-05	1.01E-15
1.99E-05	-3.07E-16
1.99E-05	-1.73E-15
2.00E-05	1.37E-15
2.01E-05	2.55E-15
2.01E-05	-3.58E-15
2.02E-05	-3.16E-15
2.03E-05	7.65E-15
2.03E-05	2.81E-15
2.04E-05	-1.45E-14
2.05E-05	-1.94E-16
2.05E-05	2.53E-14
2.06E-05	-6.83E-15
2.07E-05	-4.15E-14
2.07E-05	2.15E-14
2.08E-05	6.53E-14
2.09E-05	-4.83E-14
2.09E-05	-9.98E-14
2.10E-05	9.35E-14
2.11E-05	1.51E-13
2.11E-05	-1.64E-13
2.12E-05	-2.29E-13
2.13E-05	2.66E-13
2.13E-05	3.50E-13
2.14E-05	-4.01E-13
2.15E-05	-5.40E-13
2.15E-05	5.63E-13
2.16E-05	8.38E-13
2.17E-05	-7.24E-13
2.17E-05	-1.33E-12
2.18E-05	6.76E-13
2.19E-05	1.82E-12
2.19E-05	-4.22E-13
2.20E-05	-2.03E-12
2.21E-05	3.55E-13
2.21E-05	1.72E-12
2.22E-05	-3.30E-12
2.23E-05	-9.54E-12
2.23E-05	-7.31E-12
2.24E-05	1.12E-11
2.25E-05	7.12E-11
2.25E-05	2.16E-10
2.26E-05	3.45E-10
2.27E-05	-3.27E-10
2.27E-05	-4.47E-09
2.28E-05	-1.86E-08
2.29E-05	-5.51E-08
2.29E-05	-1.29E-07
2.30E-05	-2.40E-07
2.31E-05	-3.08E-07
2.31E-05	-4.13E-08
2.32E-05	1.30E-06
2.33E-05	5.18E-06
2.33E-05	1.38E-05
2.34E-05	2.95E-05
2.35E-05	5.20E-05
2.35E-05	7.39E-05
2.36E-05	7.31E-05
2.37E-05	6.45E-06
2.37E-05	-1.90E-04
2.38E-05	-5.84E-04
2.39E-05	-0.001208575
2.39E-05	-0.002007328
2.40E-05	-0.00277608
2.41E-05	-0.003148469
2.41E-05	-0.002655218
2.42E-05	-8.74E-04
2.43E-05	0.002361461
2.43E-05	0.006782005
2.44E-05	0.011626555
2.45E-05	0.015787024
2.45E-05	0.018129795
2.46E-05	0.017878349
2.47E-05	0.014886813
2.47E-05	0.009669744
2.48E-05	0.003171364
2.49E-05	-0.003602388
2.49E-05	-0.009881592
2.50E-05	-0.015183574
2.51E-05	-0.019085378
2.51E-05	-0.020876471
2.52E-05	-0.019383367
2.53E-05	-0.013234939
2.53E-05	-0.001627123
2.54E-05	0.014681355
2.55E-05	0.03268756
2.55E-05	0.047349756
2.56E-05	0.052933849
2.57E-05	0.045173123
2.57E-05	0.023363742
2.58E-05	-0.008658668
2.59E-05	-0.043327553
2.59E-05	-0.07178644
2.60E-05	-0.086971191
2.61E-05	-0.085969636
2.61E-05	-0.070629779
2.62E-05	-0.046259166
2.63E-05	-0.019200545
2.63E-05	0.005458927
2.64E-05	0.02500681
2.65E-05	0.038769395
2.65E-05	0.046864214
2.66E-05	0.04901756
2.67E-05	0.044259044
2.67E-05	0.031686631
2.68E-05	0.011806082
2.69E-05	-0.012425662
2.69E-05	-0.035603684
2.70E-05	-0.051148167
2.71E-05	-0.053438591
2.71E-05	-0.039971445
2.72E-05	-0.012666677
2.73E-05	0.022218721
2.73E-05	0.055602611
2.74E-05	0.078078827
2.75E-05	0.082699035
2.75E-05	0.067266897
2.76E-05	0.035477416
2.77E-05	-0.003563737
2.77E-05	-0.03757247
2.78E-05	-0.054730205
2.79E-05	-0.047818993
2.79E-05	-0.017460959
2.80E-05	0.026966039
2.81E-05	0.069578525
2.81E-05	0.093076582
2.82E-05	0.085061073
2.83E-05	0.043176112
2.83E-05	-0.023118054
2.84E-05	-0.095115841
2.85E-05	-0.150991533
2.85E-05	-0.17321724
2.86E-05	-0.1544849
2.87E-05	-0.099983929
2.87E-05	-0.025371145
2.88E-05	0.048634328
2.89E-05	0.102979703
2.89E-05	0.126029233
2.90E-05	0.116556207
2.91E-05	0.083204524
2.91E-05	0.040779349
2.92E-05	0.004701256
2.93E-05	-0.014460798
2.93E-05	-0.014449657
2.94E-05	-0.001493661
2.95E-05	0.012867328
2.95E-05	0.017017721
2.96E-05	0.004356048
2.97E-05	-0.023934909
2.97E-05	-0.059556585
2.98E-05	-0.090719455
2.99E-05	-0.106893053
2.99E-05	-0.102468747
3.00E-05	-0.07787485
3.01E-05	-0.038117943
3.01E-05	0.009996517
3.02E-05	0.060255682
3.03E-05	0.107884624
3.03E-05	0.148814642
3.04E-05	0.178351335
3.05E-05	0.19055214
3.05E-05	0.179159382
3.06E-05	0.139995851
3.07E-05	0.073836414
3.07E-05	-0.011656576
3.08E-05	-0.102138244
3.09E-05	-0.179403962
3.09E-05	-0.226306571
3.10E-05	-0.232309228
3.11E-05	-0.197666593
3.11E-05	-0.134340791
3.12E-05	-0.062707335
3.13E-05	-0.004665269
3.13E-05	0.024546633
3.14E-05	0.022547082
3.15E-05	0.001104278
3.15E-05	-0.018568502
3.16E-05	-0.014974476
3.17E-05	0.023811187
3.17E-05	0.093982878
3.18E-05	0.176467065
3.19E-05	0.243991175
3.19E-05	0.271684765
3.20E-05	0.246557999
3.21E-05	0.171865593
3.21E-05	0.064904394
3.22E-05	-0.050112811
3.23E-05	-0.150451287
3.23E-05	-0.220829303
3.24E-05	-0.255086713
3.25E-05	-0.254123477
3.25E-05	-0.222429025
3.26E-05	-0.165663677
3.27E-05	-0.090442171
3.27E-05	-0.005637388
3.28E-05	0.076647716
3.29E-05	0.142132295
3.29E-05	0.177782101
3.30E-05	0.176296726
3.31E-05	0.139389529
3.31E-05	0.077926696
3.32E-05	0.008467749
3.33E-05	-0.052426385
3.33E-05	-0.093580061
3.34E-05	-0.111868584
3.35E-05	-0.111113337
3.35E-05	-0.098079592
3.36E-05	-0.077891787
3.37E-05	-0.051406219
3.37E-05	-0.015945904
3.38E-05	0.031091708
3.39E-05	0.087881548
3.39E-05	0.145710993
3.40E-05	0.190144454
3.41E-05	0.205695281
3.41E-05	0.182056859
3.42E-05	0.119075148
3.43E-05	0.028163047
3.43E-05	-0.070566339
3.44E-05	-0.154307859
3.45E-05	-0.20436345
3.45E-05	-0.211265383
3.46E-05	-0.176664724
3.47E-05	-0.111808067
3.47E-05	-0.033604783
3.48E-05	0.040150061
3.49E-05	0.094951595
3.49E-05	0.122257754
3.50E-05	0.120385959
3.51E-05	0.093819226
3.51E-05	0.051359631
3.52E-05	0.003650718
3.53E-05	-0.039370664
3.53E-05	-0.070542368
3.54E-05	-0.086600434
3.55E-05	-0.08811423
3.55E-05	-0.078335895
3.56E-05	-0.061429921
3.57E-05	-0.040779135
3.57E-05	-0.018033432
3.58E-05	0.006740463
3.59E-05	0.033930019
3.59E-05	0.062839465
3.60E-05	0.090535283
3.61E-05	0.111745111
3.61E-05	0.12004563
3.62E-05	0.11000835
3.63E-05	0.079508261
3.63E-05	0.031256284
3.64E-05	-0.027135782
3.65E-05	-0.084707436
3.65E-05	-0.129866934
3.66E-05	-0.153407503
3.67E-05	-0.150882996
3.67E-05	-0.123665197
3.68E-05	-0.078444857
3.69E-05	-0.025398755
3.69E-05	0.024436926
3.70E-05	0.061884732
3.71E-05	0.081740362
3.71E-05	0.083732535
3.72E-05	0.072056815
3.73E-05	0.053604857
3.73E-05	0.035437237
3.74E-05	0.022360795
3.75E-05	0.015511535
3.75E-05	0.012529192
3.76E-05	0.009293105
3.77E-05	0.002507099
3.77E-05	-0.008038635
3.78E-05	-0.018676416
3.79E-05	-0.023113483
3.79E-05	-0.015374779
3.80E-05	0.00680323
3.81E-05	0.039756263
3.81E-05	0.07411771
3.82E-05	0.097711547
3.83E-05	0.100086444
3.83E-05	0.076801771
3.84E-05	0.03156902
3.85E-05	-0.024738067
3.85E-05	-0.077812493
3.86E-05	-0.114781696
3.87E-05	-0.128197827
3.87E-05	-0.117662918
3.88E-05	-0.088771885
3.89E-05	-0.050251398
3.89E-05	-0.010805388
3.90E-05	0.022997098
3.91E-05	0.047248532
3.91E-05	0.060019607
3.92E-05	0.060393189
3.93E-05	0.048071854
3.93E-05	0.023849653
3.94E-05	-0.009452456
3.95E-05	-0.046385707
3.95E-05	-0.079303238
3.96E-05	-0.099987507
3.97E-05	-0.101999178
3.97E-05	-0.082852166
3.98E-05	-0.045129732
3.99E-05	0.003941164
3.99E-05	0.054343247
4.00E-05	0.095927732
4.01E-05	0.121010365
4.01E-05	0.126122293
4.02E-05	0.112477773
4.03E-05	0.085164762
4.03E-05	0.051462096
4.04E-05	0.018885403
4.05E-05	-0.006472353
4.05E-05	-0.020974956
4.06E-05	-0.023814323
4.07E-05	-0.016882487
4.07E-05	-0.004317604
4.08E-05	0.008233471
4.09E-05	0.014726435
4.09E-05	0.010253783
4.10E-05	-0.007208215
4.11E-05	-0.035403987
4.11E-05	-0.067520065
4.12E-05	-0.093596328
4.13E-05	-0.103584977
4.13E-05	-0.09118706
4.14E-05	-0.056975109
4.15E-05	-0.009283055
4.15E-05	0.037922485
4.16E-05	0.069732592
4.17E-05	0.075858707
4.17E-05	0.05479393
4.18E-05	0.014727364
4.19E-05	-0.029330917
4.19E-05	-0.061116387
4.20E-05	-0.069110885
4.21E-05	-0.050566274
4.21E-05	-0.01206623
4.22E-05	0.033345579
4.23E-05	0.071075164
4.23E-05	0.089918021
4.24E-05	0.085312244
4.25E-05	0.060082074
4.25E-05	0.022846881
4.26E-05	-0.015069914
4.27E-05	-0.043160374
4.27E-05	-0.054707111
4.28E-05	-0.048477622
4.29E-05	-0.028714359
4.29E-05	-0.003419629
4.30E-05	0.018536705
4.31E-05	0.030476256
4.31E-05	0.029969031
4.32E-05	0.01908369
4.33E-05	0.002842847
4.33E-05	-0.013250725
4.34E-05	-0.025339218
4.35E-05	-0.032022286
4.35E-05	-0.033747793
4.36E-05	-0.031526652
4.37E-05	-0.026027933
4.37E-05	-0.017682265
4.38E-05	-0.007573472
4.39E-05	0.00176902
4.39E-05	0.006576544
4.40E-05	0.00328043
4.41E-05	-0.009473991
4.41E-05	-0.029410719
4.42E-05	-0.050761004
4.43E-05	-0.066083536
4.43E-05	-0.068977757
4.44E-05	-0.056431467
4.45E-05	-0.02977948
4.45E-05	0.006002708
4.46E-05	0.044154418
4.47E-05	0.078211076
4.47E-05	0.103505967
4.48E-05	0.117744656
4.49E-05	0.120769281
4.49E-05	0.113855334
4.50E-05	0.098867313
4.51E-05	0.077488945
4.51E-05	0.050699909
4.52E-05	0.018693252
4.53E-05	-0.018612117
4.53E-05	-0.06052584
4.54E-05	-0.104415224
4.55E-05	-0.145068011
4.55E-05	-0.175169518
4.56E-05	-0.187012473
4.57E-05	-0.174933908
4.57E-05	-0.137544435
4.58E-05	-0.078838594
4.59E-05	-0.00774411
4.59E-05	0.063719194
4.60E-05	0.123048951
4.61E-05	0.159923186
4.61E-05	0.168367281
4.62E-05	0.148099799
4.63E-05	0.104855142
4.63E-05	0.049527351
4.64E-05	-0.003921281
4.65E-05	-0.04156916
4.65E-05	-0.053059371
4.66E-05	-0.034621313
4.67E-05	0.009371871
4.67E-05	0.066946277
4.68E-05	0.121241498
4.69E-05	0.154818325
4.69E-05	0.154492505
4.70E-05	0.115395225
4.71E-05	0.043058243
4.71E-05	-0.047265193
4.72E-05	-0.134136336
4.73E-05	-0.195590418
4.73E-05	-0.21542989
4.74E-05	-0.188271093
4.75E-05	-0.121659987
4.75E-05	-0.034354116
4.76E-05	0.048918718
4.77E-05	0.104736241
4.77E-05	0.118033658
4.78E-05	0.086656499
4.79E-05	0.02189717
4.79E-05	-0.055187963
4.80E-05	-0.120469594
4.81E-05	-0.154200109
4.81E-05	-0.146742149
4.82E-05	-0.100739694
4.83E-05	-0.029213376
4.83E-05	0.049430905
4.84E-05	0.117451561
4.85E-05	0.162642075
4.85E-05	0.180497518
4.86E-05	0.173403985
4.87E-05	0.147788195
4.87E-05	0.110813246
4.88E-05	0.068082481
4.89E-05	0.02308557
4.89E-05	-0.021797984
4.90E-05	-0.063609866
4.91E-05	-0.097536087
4.91E-05	-0.116899997
4.92E-05	-0.114730719
4.93E-05	-0.086551744
4.93E-05	-0.033440339
4.94E-05	0.035943819
4.95E-05	0.105601515
4.95E-05	0.155363194
4.96E-05	0.166587863
4.97E-05	0.128794277
4.97E-05	0.04479877
4.98E-05	-0.067994179
4.99E-05	-0.181381807
4.99E-05	-0.264546123
5.00E-05	-0.294054804
5.01E-05	-0.262064984
5.01E-05	-0.179506562
5.02E-05	-0.072786738
5.03E-05	0.025023874
5.03E-05	0.085453368
5.04E-05	0.094340839
5.05E-05	0.056565888
5.05E-05	-0.005826679
5.06E-05	-0.061441357
5.07E-05	-0.080603461
5.07E-05	-0.045961042
5.08E-05	0.040948501
5.09E-05	0.159455404
5.09E-05	0.27606077
5.10E-05	0.355325485
5.11E-05	0.371695778
5.11E-05	0.318109963
5.12E-05	0.208195559
5.13E-05	0.071147867
5.13E-05	-0.058831074
5.14E-05	-0.154432544
5.15E-05	-0.203785165
5.15E-05	-0.212352274
5.16E-05	-0.197743198
5.17E-05	-0.180099002
5.17E-05	-0.172542049
5.18E-05	-0.175926711
5.19E-05	-0.179900897
5.19E-05	-0.169225027
5.20E-05	-0.13192842
5.21E-05	-0.065343673
5.21E-05	0.022493096
5.22E-05	0.11606082
5.23E-05	0.197947314
5.23E-05	0.253832394
5.24E-05	0.274842631
5.25E-05	0.257222582
5.25E-05	0.200964149
5.26E-05	0.109406525
5.27E-05	-0.009314593
5.27E-05	-0.139990613
5.28E-05	-0.259645985
5.29E-05	-0.340682181
5.29E-05	-0.358282733
5.30E-05	-0.299871011
5.31E-05	-0.17246309
5.31E-05	-0.003791587
5.32E-05	0.164666517
5.33E-05	0.290956502
5.33E-05	0.347180075
5.34E-05	0.329123742
5.35E-05	0.256553053
5.35E-05	0.163748629
5.36E-05	0.084289821
5.37E-05	0.036840929
5.37E-05	0.018350478
5.38E-05	0.007732167
5.39E-05	-0.021765248
5.39E-05	-0.087326806
5.40E-05	-0.185662692
5.41E-05	-0.291633068
5.41E-05	-0.367230309
5.42E-05	-0.37707804
5.43E-05	-0.303721149
5.43E-05	-0.15618581
5.44E-05	0.03168349
5.45E-05	0.212223198
5.45E-05	0.339689343
5.46E-05	0.384614201
5.47E-05	0.341757054
5.47E-05	0.229597357
5.48E-05	0.082616
5.49E-05	-0.060062652
5.49E-05	-0.165584925
5.50E-05	-0.214778611
5.51E-05	-0.204803616
5.51E-05	-0.147434
5.52E-05	-0.064290276
5.53E-05	0.01945253
5.53E-05	0.081523913
5.54E-05	0.1079987
5.55E-05	0.09660624
5.55E-05	0.056943312
5.56E-05	0.007181612
5.57E-05	-0.032151421
5.57E-05	-0.04554358
5.58E-05	-0.028460154
5.59E-05	0.010521935
5.59E-05	0.052600172
5.60E-05	0.075899496
5.61E-05	0.064307225
5.61E-05	0.014526473
5.62E-05	-0.06155127
5.63E-05	-0.140252355
5.63E-05	-0.194084261
5.64E-05	-0.201252004
5.65E-05	-0.153192247
5.65E-05	-0.057497329
5.66E-05	0.064502721
5.67E-05	0.184265054
5.67E-05	0.274139503
5.68E-05	0.314381456
5.69E-05	0.297217736
5.69E-05	0.227396416
5.70E-05	0.119780413
5.71E-05	-0.004827558
5.71E-05	-0.124385916
5.72E-05	-0.219855145
5.73E-05	-0.278325561
5.73E-05	-0.294640892
5.74E-05	-0.271337821
5.75E-05	-0.217013427
5.75E-05	-0.143593301
5.76E-05	-0.063321343
5.77E-05	0.01360123
5.77E-05	0.080061478
5.78E-05	0.131685597
5.79E-05	0.165662198
5.79E-05	0.179680877
5.80E-05	0.171799841
5.81E-05	0.141468651
5.81E-05	0.091177407
5.82E-05	0.027699988
5.83E-05	-0.038070411
5.83E-05	-0.093099866
5.84E-05	-0.125551753
5.85E-05	-0.128318799
5.85E-05	-0.101389781
5.86E-05	-0.052101377
5.87E-05	0.006848743
5.87E-05	0.060917492
5.88E-05	0.097553747
5.89E-05	0.109183522
5.89E-05	0.09463302
5.90E-05	0.058889378
5.91E-05	0.01158134
5.91E-05	-0.035274302
5.92E-05	-0.069793054
5.93E-05	-0.082699906
5.93E-05	-0.069492185
5.94E-05	-0.031904854
5.95E-05	0.021841681
5.95E-05	0.078454271
5.96E-05	0.122678058
5.97E-05	0.141467434
5.97E-05	0.127960673
5.98E-05	0.083812187
5.99E-05	0.018878031
5.99E-05	-0.051759726
6.00E-05	-0.112371483
6.01E-05	-0.151041985
6.01E-05	-0.162412532
6.02E-05	-0.147926713
6.03E-05	-0.113925715
6.03E-05	-0.068774691
6.04E-05	-0.020375539
6.05E-05	0.025092975
6.05E-05	0.063199456
6.06E-05	0.090697354
6.07E-05	0.105169286
6.07E-05	0.105291018
6.08E-05	0.091531736
6.09E-05	0.066691037
6.09E-05	0.035693765
6.10E-05	0.004486278
6.11E-05	-0.021577007
6.11E-05	-0.039138356
6.12E-05	-0.047396797
6.13E-05	-0.047632067
6.13E-05	-0.042038888
6.14E-05	-0.032554277
6.15E-05	-0.020305546
6.15E-05	-0.005910501
6.16E-05	0.009649902
6.17E-05	0.024211194
6.17E-05	0.034277726
6.18E-05	0.035823331
6.19E-05	0.025811226
6.19E-05	0.003793954
6.20E-05	-0.027159664
6.21E-05	-0.060733355
6.21E-05	-0.088869512
6.22E-05	-0.104047345
6.23E-05	-0.101537513
6.23E-05	-0.080828553
6.24E-05	-0.045732466
6.25E-05	-0.003171456
6.25E-05	0.03886981
6.26E-05	0.073475397
6.27E-05	0.096303255
6.27E-05	0.106071566
6.28E-05	0.104065002
6.29E-05	0.093059316
6.29E-05	0.07619385
6.30E-05	0.056209102
6.31E-05	0.035192871
6.31E-05	0.01470371
6.32E-05	-0.004002985
6.33E-05	-0.019886823
6.33E-05	-0.032249832
6.34E-05	-0.040976152
6.35E-05	-0.046683982
6.35E-05	-0.050620305
6.36E-05	-0.054258519
6.37E-05	-0.058709602
6.37E-05	-0.064154255
6.38E-05	-0.069509512
6.39E-05	-0.072468829
6.39E-05	-0.069948495
6.40E-05	-0.058870714
6.41E-05	-0.037139188
6.41E-05	-0.004606256
6.42E-05	0.036212684
6.43E-05	0.079939675
6.43E-05	0.118864435
6.44E-05	0.144276767
6.45E-05	0.148433887
6.45E-05	0.126730541
6.46E-05	0.079459963
6.47E-05	0.012555434
6.47E-05	-0.063057919
6.48E-05	-0.133481892
6.49E-05	-0.184784913
6.49E-05	-0.206124664
6.50E-05	-0.192251432
6.51E-05	-0.144768384
6.51E-05	-0.071858135
6.52E-05	0.013429965
6.53E-05	0.095919743
6.53E-05	0.161448765
6.54E-05	0.199712149
6.55E-05	0.206179615
6.55E-05	0.182654593
6.56E-05	0.136374108
6.57E-05	0.077918688
6.57E-05	0.018536006
6.58E-05	-0.032367039
6.59E-05	-0.068901432
6.59E-05	-0.089202862
6.60E-05	-0.094844635
6.61E-05	-0.089572024
6.61E-05	-0.077885077
6.62E-05	-0.063876882
6.63E-05	-0.050480721
6.63E-05	-0.039067918
6.64E-05	-0.02929029
6.65E-05	-0.019168029
6.65E-05	-0.005566276
6.66E-05	0.014788648
6.67E-05	0.043805315
6.67E-05	0.080432031
6.68E-05	0.119646558
6.69E-05	0.152710747
6.69E-05	0.168994377
6.70E-05	0.159042901
6.71E-05	0.117946857
6.71E-05	0.047783263
6.72E-05	-0.041874067
6.73E-05	-0.135722362
6.73E-05	-0.216282962
6.74E-05	-0.268115002
6.75E-05	-0.281379998
6.75E-05	-0.253771466
6.76E-05	-0.190462623
6.77E-05	-0.102394907
6.77E-05	-0.003642509
6.78E-05	0.091339752
6.79E-05	0.170003812
6.79E-05	0.223275948
6.80E-05	0.246405237
6.81E-05	0.239199613
6.81E-05	0.205724008
6.82E-05	0.153479976
6.83E-05	0.092084597
6.83E-05	0.031562229
6.84E-05	-0.019488926
6.85E-05	-0.055472602
6.85E-05	-0.074717223
6.86E-05	-0.079470083
6.87E-05	-0.074927497
6.87E-05	-0.067532123
6.88E-05	-0.062993762
6.89E-05	-0.064582276
6.89E-05	-0.072178762
6.90E-05	-0.082367081
6.91E-05	-0.089555846
6.91E-05	-0.087825604
6.92E-05	-0.072975283
6.93E-05	-0.044162363
6.93E-05	-0.004618911
6.94E-05	0.038824375
6.95E-05	0.077336919
6.95E-05	0.102394532
6.96E-05	0.108148151
6.97E-05	0.093166092
6.97E-05	0.061025062
6.98E-05	0.019553962
6.99E-05	-0.021091098
6.99E-05	-0.051025929
7.00E-05	-0.063249786
7.01E-05	-0.055607053
7.01E-05	-0.031584954
7.02E-05	3.28E-04
7.03E-05	0.028687168
7.03E-05	0.042168718
7.04E-05	0.032988003
7.05E-05	-2.75E-04
7.05E-05	-0.051382867
7.06E-05	-0.10735253
7.07E-05	-0.151630904
7.07E-05	-0.168843668
7.08E-05	-0.149740519
7.09E-05	-0.094690167
7.09E-05	-0.014377916
7.10E-05	0.072771324
7.11E-05	0.145799178
7.11E-05	0.187414956
7.12E-05	0.189137617
7.13E-05	0.153652453
7.13E-05	0.093611677
7.14E-05	0.027363571
7.15E-05	-0.026870438
7.15E-05	-0.056381923
7.16E-05	-0.057207895
7.17E-05	-0.034347865
7.17E-05	7.96E-04
7.18E-05	0.034617283
7.19E-05	0.055591832
7.19E-05	0.057300139
7.20E-05	0.039473864
7.21E-05	0.007132283
7.21E-05	-0.031518165
7.22E-05	-0.067532082
7.23E-05	-0.093279565
7.23E-05	-0.103733053
7.24E-05	-0.096969657
7.25E-05	-0.074072641
7.25E-05	-0.038633471
7.26E-05	0.004012613
7.27E-05	0.047734805
7.27E-05	0.086623267
7.28E-05	0.115888312
7.29E-05	0.132431101
7.29E-05	0.134956088
7.30E-05	0.123671776
7.31E-05	0.099799117
7.31E-05	0.065178582
7.32E-05	0.022182213
7.33E-05	-0.026061898
7.33E-05	-0.075334502
7.34E-05	-0.120194512
7.35E-05	-0.154327543
7.35E-05	-0.171479031
7.36E-05	-0.166846185
7.37E-05	-0.138596079
7.37E-05	-0.089059783
7.38E-05	-0.025148754
7.39E-05	0.042325194
7.39E-05	0.100497602
7.40E-05	0.137200565
7.41E-05	0.144008607
7.41E-05	0.118744082
7.42E-05	0.06660687
7.43E-05	-6.22E-04
7.43E-05	-0.067304285
7.44E-05	-0.117956093
7.45E-05	-0.14142124
7.45E-05	-0.133895493
7.46E-05	-0.099808247
7.47E-05	-0.050217639
7.47E-05	7.89E-04
7.48E-05	0.040517658
7.49E-05	0.061443758
7.49E-05	0.063102059
7.50E-05	0.051498966
7.51E-05	0.036336655
7.51E-05	0.027092689
7.52E-05	0.029389224
7.53E-05	0.042954332
7.53E-05	0.061876104
7.54E-05	0.077015525
7.55E-05	0.079657731
7.55E-05	0.065053746
7.56E-05	0.034563082
7.57E-05	-0.004372755
7.57E-05	-0.040425344
7.58E-05	-0.061997814
7.59E-05	-0.061065752
7.59E-05	-0.036001372
7.60E-05	0.007504686
7.61E-05	0.057694389
7.61E-05	0.099800521
7.62E-05	0.120039358
7.63E-05	0.109441769
7.63E-05	0.066494258
7.64E-05	-0.002115072
7.65E-05	-0.082864234
7.65E-05	-0.158565134
7.66E-05	-0.212559563
7.67E-05	-0.232886857
7.67E-05	-0.215332867
7.68E-05	-0.164522559
7.69E-05	-0.092694996
7.69E-05	-0.016433538
7.70E-05	0.047795561
7.71E-05	0.088049514
7.71E-05	0.099979558
7.72E-05	0.087641038
7.73E-05	0.061784666
7.73E-05	0.03615222
7.74E-05	0.022940219
7.75E-05	0.028869273
7.75E-05	0.0530997
7.76E-05	0.08763663
7.77E-05	0.120049501
7.77E-05	0.137600717
7.78E-05	0.131442006
7.79E-05	0.099549366
7.79E-05	0.04749833
7.80E-05	-0.013127572
7.81E-05	-0.068159707
7.81E-05	-0.105009246
7.82E-05	-0.116273358
7.83E-05	-0.101681586
7.83E-05	-0.067819768
7.84E-05	-0.02579916
7.85E-05	0.012302033
7.85E-05	0.037005895
7.86E-05	0.043835669
7.87E-05	0.033840262
7.87E-05	0.012246303
7.88E-05	-0.014054428
7.89E-05	-0.039080489
7.89E-05	-0.059362779
7.90E-05	-0.074041592
7.91E-05	-0.083643834
7.91E-05	-0.088337768
7.92E-05	-0.086685447
7.93E-05	-0.075643664
7.93E-05	-0.051925747
7.94E-05	-0.014124071
7.95E-05	0.035449037
7.95E-05	0.090195711
7.96E-05	0.140410092
7.97E-05	0.175888677
7.97E-05	0.189000714
7.98E-05	0.177001791
7.99E-05	0.142674621
7.99E-05	0.093084932
8.00E-05	0.037041498
8.01E-05	-0.017633137
8.01E-05	-0.065897412
8.02E-05	-0.105717624
8.03E-05	-0.136857849
8.03E-05	-0.159034244
8.04E-05	-0.170512534
8.05E-05	-0.167977316
8.05E-05	-0.147851605
8.06E-05	-0.108499811
8.07E-05	-0.052255352
8.07E-05	0.01378923
8.08E-05	0.078806965
8.09E-05	0.130880272
8.09E-05	0.160363844
8.10E-05	0.162726564
8.11E-05	0.139805994
8.11E-05	0.099027254
8.12E-05	0.050914294
8.13E-05	0.005853865
8.13E-05	-0.028713095
8.14E-05	-0.049751784
8.15E-05	-0.058420991
8.15E-05	-0.058522727
8.16E-05	-0.054404769
8.17E-05	-0.049183247
8.17E-05	-0.043873546
8.18E-05	-0.037550915
8.19E-05	-0.028236873
8.19E-05	-0.014012005
8.20E-05	0.006076067
8.21E-05	0.031499646
8.21E-05	0.060086397
8.22E-05	0.088067435
8.23E-05	0.110292039
8.23E-05	0.120733581
8.24E-05	0.113500496
8.25E-05	0.084443431
8.25E-05	0.033115601
8.26E-05	-0.035547767
8.27E-05	-0.110692346
8.27E-05	-0.176854688
8.28E-05	-0.217274137
8.29E-05	-0.218555566
8.29E-05	-0.175318272
8.30E-05	-0.093170334
8.31E-05	0.011320455
8.31E-05	0.114092002
8.32E-05	0.18974284
8.33E-05	0.218627102
8.33E-05	0.192693483
8.34E-05	0.118170261
8.35E-05	0.014182067
8.35E-05	-0.092349116
8.36E-05	-0.173988554
8.37E-05	-0.21010358
8.37E-05	-0.19211373
8.38E-05	-0.125290775
8.39E-05	-0.026794958
8.39E-05	0.079284053
8.40E-05	0.168358029
8.41E-05	0.221450737
8.41E-05	0.229438885
8.42E-05	0.194500299
8.43E-05	0.128621047
8.43E-05	0.049776863
8.44E-05	-0.023077567
8.45E-05	-0.074848709
8.45E-05	-0.097746772
8.46E-05	-0.092535718
8.47E-05	-0.067420592
8.47E-05	-0.035047774
8.48E-05	-0.008587002
8.49E-05	0.001949467
8.49E-05	-0.007841518
8.50E-05	-0.036076516
8.51E-05	-0.075643876
8.51E-05	-0.116470387
8.52E-05	-0.148199591
8.53E-05	-0.162527358
8.53E-05	-0.154709883
8.54E-05	-0.124122572
8.55E-05	-0.074041397
8.55E-05	-0.010940841
8.56E-05	0.056453726
8.57E-05	0.11826605
8.57E-05	0.164749724
8.58E-05	0.187776428
8.59E-05	0.182423969
8.59E-05	0.148361908
8.60E-05	0.09058564
8.61E-05	0.019077813
8.61E-05	-0.052804666
8.62E-05	-0.111036772
8.63E-05	-0.144143646
8.63E-05	-0.146077167
8.64E-05	-0.117883476
8.65E-05	-0.067566833
8.65E-05	-0.008068792
8.66E-05	0.046144156
8.67E-05	0.082919669
8.67E-05	0.095543438
8.68E-05	0.084196046
8.69E-05	0.055299508
8.69E-05	0.019002173
8.70E-05	-0.014333224
8.71E-05	-0.037430985
8.71E-05	-0.048068378
8.72E-05	-0.049064067
8.73E-05	-0.046375728
8.73E-05	-0.046090656
8.74E-05	-0.051506275
8.75E-05	-0.061453346
8.75E-05	-0.070523074
8.76E-05	-0.071118736
8.77E-05	-0.056535021
8.77E-05	-0.023876418
8.78E-05	0.024302241
8.79E-05	0.080247016
8.79E-05	0.133040832
8.80E-05	0.171671389
8.81E-05	0.188055956
8.81E-05	0.179049548
8.82E-05	0.146905118
8.83E-05	0.098242302
8.83E-05	0.042052357
8.84E-05	-0.01251651
8.85E-05	-0.05794634
8.85E-05	-0.089360242
8.86E-05	-0.104754022
8.87E-05	-0.104689975
8.87E-05	-0.091758693
8.88E-05	-0.070020791
8.89E-05	-0.044476514
8.89E-05	-0.020481394
8.90E-05	-0.003007512
8.91E-05	0.004252163
8.91E-05	-2.20E-04
8.92E-05	-0.015158403
8.93E-05	-0.0364939
8.93E-05	-0.05809682
8.94E-05	-0.073203607
8.95E-05	-0.076187305
8.95E-05	-0.064154028
8.96E-05	-0.03785331
8.97E-05	-0.00158645
8.97E-05	0.037874399
8.98E-05	0.073016369
8.99E-05	0.097417405
8.99E-05	0.107131958
9.00E-05	0.101283143
9.01E-05	0.081818457
9.01E-05	0.052677038
9.02E-05	0.018762343
9.03E-05	-0.014918811
9.03E-05	-0.0437762
9.04E-05	-0.063871518
9.05E-05	-0.072086081
9.05E-05	-0.066445476
9.06E-05	-0.046678418
9.07E-05	-0.014854076
9.07E-05	0.024247543
9.08E-05	0.063420957
9.09E-05	0.094194733
9.09E-05	0.108755553
9.10E-05	0.102153974
9.11E-05	0.074066039
9.11E-05	0.029402976
9.12E-05	-0.022622418
9.13E-05	-0.070840677
9.13E-05	-0.105210085
9.14E-05	-0.119638333
9.15E-05	-0.113571655
9.15E-05	-0.09178253
9.16E-05	-0.062433532
9.17E-05	-0.034115031
9.17E-05	-0.012930187
9.18E-05	-6.65E-04
9.19E-05	0.005338736
9.19E-05	0.010628917
9.20E-05	0.021033246
9.21E-05	0.039978747
9.21E-05	0.066705285
9.22E-05	0.09598447
9.23E-05	0.119421726
9.23E-05	0.127896008
9.24E-05	0.114365414
9.25E-05	0.076203974
9.25E-05	0.016417644
9.26E-05	-0.056568216
9.27E-05	-0.130486497
9.27E-05	-0.191782032
9.28E-05	-0.228546405
9.29E-05	-0.233160133
9.29E-05	-0.20402876
9.30E-05	-0.145982798
9.31E-05	-0.069215233
9.31E-05	0.013017003
9.32E-05	0.08735556
9.33E-05	0.143191089
9.33E-05	0.174637108
9.34E-05	0.181121959
9.35E-05	0.166542131
9.35E-05	0.137387548
9.36E-05	0.10057104
9.37E-05	0.061724474
9.37E-05	0.024456355
9.38E-05	-0.009386225
9.39E-05	-0.038836663
9.39E-05	-0.062911876
9.40E-05	-0.080212655
9.41E-05	-0.089201964
9.41E-05	-0.088941839
9.42E-05	-0.079810948
9.43E-05	-0.063737481
9.43E-05	-0.043754209
9.44E-05	-0.023060771
9.45E-05	-0.004058431
9.45E-05	0.012152107
9.46E-05	0.025564788
9.47E-05	0.03649908
9.47E-05	0.0447337
9.48E-05	0.04908528
9.49E-05	0.047751381
9.49E-05	0.039321146
9.50E-05	0.023963444
9.51E-05	0.004141536
9.51E-05	-0.01562713
9.52E-05	-0.030012528
9.53E-05	-0.034672123
9.53E-05	-0.027860596
9.54E-05	-0.011139755
9.55E-05	0.011148807
9.55E-05	0.033442766
9.56E-05	0.050893586
9.57E-05	0.060863388
9.57E-05	0.063384041
9.58E-05	0.060460358
9.59E-05	0.054616139
9.59E-05	0.047406286
9.60E-05	0.038598659
9.61E-05	0.026392162
9.61E-05	0.008544977
9.62E-05	-0.016130242
9.63E-05	-0.04660402
9.63E-05	-0.079339476
9.64E-05	-0.109016566
9.65E-05	-0.129979058
9.65E-05	-0.137822268
9.66E-05	-0.130519381
9.67E-05	-0.108720988
9.67E-05	-0.075230475
9.68E-05	-0.033992525
9.69E-05	0.010918098
9.69E-05	0.055900502
9.70E-05	0.09787661
9.71E-05	0.133942683
9.71E-05	0.160989163
9.72E-05	0.175669874
9.73E-05	0.174919342
9.73E-05	0.156920483
9.74E-05	0.122150601
9.75E-05	0.074006416
9.75E-05	0.018604272
9.76E-05	-0.036364107
9.77E-05	-0.083463791
9.77E-05	-0.117471444
9.78E-05	-0.136773252
9.79E-05	-0.14367241
9.79E-05	-0.143429434
9.80E-05	-0.142308246
9.81E-05	-0.14526141
9.81E-05	-0.154031385
9.82E-05	-0.166312637
9.83E-05	-0.17625791
9.83E-05	-0.176170425
9.84E-05	-0.158844958
9.85E-05	-0.119845988
9.85E-05	-0.059070677
9.86E-05	0.018800563
9.87E-05	0.105026591
9.87E-05	0.188452224
9.88E-05	0.257644511
9.89E-05	0.303034796
9.89E-05	0.318652792
9.90E-05	0.303173324
9.91E-05	0.26013397
9.91E-05	0.19731524
9.92E-05	0.125377352
9.93E-05	0.055954047
9.93E-05	-5.00E-04
9.94E-05	-0.036728158
9.95E-05	-0.050144437
9.95E-05	-0.043395362
9.96E-05	-0.023800492
9.97E-05	-0.001694205
9.97E-05	0.012029539
9.98E-05	0.00863703
9.99E-05	-0.016114637
9.99E-05	-0.060647947
1.00E-04	-0.11762864
1.00E-04	-0.175482341
1.00E-04	-0.221044881
1.00E-04	-0.24271963
1.00E-04	-0.233357971
1.00E-04	-0.192128163
1.00E-04	-0.124876356
1.00E-04	-0.042871231
1.01E-04	0.039765462
1.01E-04	0.109285251
1.01E-04	0.155365681
1.01E-04	0.173203438
1.01E-04	0.164123695
1.01E-04	0.134603142
1.01E-04	0.094053434
1.01E-04	0.05206918
1.01E-04	0.015985626
1.01E-04	-0.010532107
1.01E-04	-0.027509639
1.01E-04	-0.037416801
1.01E-04	-0.043226842
1.01E-04	-0.046596003
1.01E-04	-0.046924438
1.02E-04	-0.041711328
1.02E-04	-0.028089252
1.02E-04	-0.004917701
1.02E-04	0.025474309
1.02E-04	0.056747084
1.02E-04	0.079656193
1.02E-04	0.084633809
1.02E-04	0.06507481
1.02E-04	0.020205323
1.02E-04	-0.043552289
1.02E-04	-0.113359212
1.02E-04	-0.172846384
1.02E-04	-0.206353069
1.02E-04	-0.203291275
1.02E-04	-0.161320548
1.03E-04	-0.087350807
1.03E-04	0.003962116
1.03E-04	0.093818043
1.03E-04	0.163950484
1.03E-04	0.20106834
1.03E-04	0.199853409
1.03E-04	0.163768895
1.03E-04	0.103577217
1.03E-04	0.034123913
1.03E-04	-0.029619952
1.03E-04	-0.076126843
1.03E-04	-0.099570875
1.03E-04	-0.100307759
1.03E-04	-0.083660006
1.03E-04	-0.057571273
1.04E-04	-0.029962058
1.04E-04	-0.006609934
1.04E-04	0.009886271
1.04E-04	0.019914054
1.04E-04	0.025711915
1.04E-04	0.0298632
1.04E-04	0.034056078
1.04E-04	0.03856607
1.04E-04	0.042573439
1.04E-04	0.045057939
1.04E-04	0.045764195
1.04E-04	0.045707952
1.04E-04	0.046906069
1.04E-04	0.051377109
1.04E-04	0.059819666
1.05E-04	0.070575153
1.05E-04	0.079428042
1.05E-04	0.080492978
1.05E-04	0.068010626
1.05E-04	0.038483392
1.05E-04	-0.007604216
1.05E-04	-0.065139925
1.05E-04	-0.125129818
1.05E-04	-0.17668447
1.05E-04	-0.209674826
1.05E-04	-0.217262915
1.05E-04	-0.197557126
1.05E-04	-0.153924339
1.05E-04	-0.093922627
1.05E-04	-0.027232404
1.06E-04	0.036746342
1.06E-04	0.090904668
1.06E-04	0.131484669
1.06E-04	0.157967324
1.06E-04	0.171964245
1.06E-04	0.175611759
1.06E-04	0.170115396
1.06E-04	0.155016497
1.06E-04	0.128477768
1.06E-04	0.088498823
1.06E-04	0.034610499
1.06E-04	-0.030616666
1.06E-04	-0.100899886
1.06E-04	-0.166800861
1.06E-04	-0.217500602
1.07E-04	-0.243346167
1.07E-04	-0.238426235
1.07E-04	-0.202372065
1.07E-04	-0.140792008
1.07E-04	-0.064159982
1.07E-04	0.014541197
1.07E-04	0.082746436
1.07E-04	0.130976616
1.07E-04	0.154539215
1.07E-04	0.153893666
1.07E-04	0.133734697
1.07E-04	0.101221678
1.07E-04	0.06396446
1.07E-04	0.028349411
1.07E-04	-0.001423364
1.08E-04	-0.023508922
1.08E-04	-0.037964317
1.08E-04	-0.045980777
1.08E-04	-0.049107305
1.08E-04	-0.048666335
1.08E-04	-0.045427594
1.08E-04	-0.039507622
1.08E-04	-0.030431928
1.08E-04	-0.017324612
1.08E-04	7.71E-04
1.08E-04	0.024433029
1.08E-04	0.053300698
1.08E-04	0.085549122
1.08E-04	0.117596027
1.08E-04	0.144253371
1.09E-04	0.159440289
1.09E-04	0.157400417
1.09E-04	0.134171406
1.09E-04	0.088916503
1.09E-04	0.024706741
1.09E-04	-0.051532324
1.09E-04	-0.129976955
1.09E-04	-0.19957465
1.09E-04	-0.250045461
1.09E-04	-0.273754086
1.09E-04	-0.267047261
1.09E-04	-0.230803769
1.09E-04	-0.170142338
1.09E-04	-0.09340386
1.09E-04	-0.010647307
1.10E-04	0.068052559
1.10E-04	0.134211369
1.10E-04	0.182178403
1.10E-04	0.2098008
1.10E-04	0.218367812
1.10E-04	0.211818281
1.10E-04	0.195354578
1.10E-04	0.173783584
1.10E-04	0.150036077
1.10E-04	0.124336793
1.10E-04	0.094359456
1.10E-04	0.056420779
1.10E-04	0.00740951
1.10E-04	-0.053156657
1.10E-04	-0.121680799
1.11E-04	-0.190257193
1.11E-04	-0.247910477
1.11E-04	-0.283068998
1.11E-04	-0.286591381
1.11E-04	-0.254435686
1.11E-04	-0.189132846
1.11E-04	-0.099592612
1.11E-04	7.09E-04
1.11E-04	0.096608525
1.11E-04	0.174345496
1.11E-04	0.224029385
1.11E-04	0.240905359
1.11E-04	0.225310092
1.11E-04	0.181620416
1.11E-04	0.116762653
1.12E-04	0.038849074
1.12E-04	-0.043709662
1.12E-04	-0.122595487
1.12E-04	-0.18973667
1.12E-04	-0.23759293
1.12E-04	-0.259835325
1.12E-04	-0.252422531
1.12E-04	-0.214778717
1.12E-04	-0.150599414
1.12E-04	-0.067828956
1.12E-04	0.022407058
1.12E-04	0.107779181
1.12E-04	0.177162562
1.12E-04	0.222814824
1.12E-04	0.241704942
1.13E-04	0.23563571
1.13E-04	0.210176117
1.13E-04	0.172782226
1.13E-04	0.130698888
1.13E-04	0.089252422
1.13E-04	0.050970647
1.13E-04	0.015678583
1.13E-04	-0.01857314
1.13E-04	-0.054108214
1.13E-04	-0.092196478
1.13E-04	-0.132000089
1.13E-04	-0.170163262
1.13E-04	-0.201145348
1.13E-04	-0.218231854
1.13E-04	-0.215026616
1.14E-04	-0.187133183
1.14E-04	-0.133676872
1.14E-04	-0.058310391
1.14E-04	0.030613117
1.14E-04	0.120887993
1.14E-04	0.198321724
1.14E-04	0.249358724
1.14E-04	0.263960291
1.14E-04	0.238075662
1.14E-04	0.175037972
1.14E-04	0.085406225
1.14E-04	-0.014859863
1.14E-04	-0.107571919
1.14E-04	-0.176114199
1.14E-04	-0.208945553
1.15E-04	-0.20192046
1.15E-04	-0.158845304
1.15E-04	-0.09017657
1.15E-04	-0.010269108
1.15E-04	0.066026094
1.15E-04	0.126481941
1.15E-04	0.163545309
1.15E-04	0.174909873
1.15E-04	0.162681013
1.15E-04	0.131630247
1.15E-04	0.087261912
1.15E-04	0.034389125
1.15E-04	-0.02335368
1.15E-04	-0.083037728
1.15E-04	-0.141375059
1.16E-04	-0.193675591
1.16E-04	-0.23344813
1.16E-04	-0.253035853
1.16E-04	-0.245283557
1.16E-04	-0.205812492
1.16E-04	-0.135179278
1.16E-04	-0.040122835
1.16E-04	0.066689643
1.16E-04	0.168594642
1.16E-04	0.24819809
1.16E-04	0.291195107
1.16E-04	0.289738094
1.16E-04	0.244420766
1.16E-04	0.164309795
1.16E-04	0.064985926
1.17E-04	-0.034896102
1.17E-04	-0.117633138
1.17E-04	-0.170070988
1.17E-04	-0.185935335
1.17E-04	-0.166445505
1.17E-04	-0.119248294
1.17E-04	-0.056116686
1.17E-04	0.00988512
1.17E-04	0.06704853
1.17E-04	0.106919564
1.17E-04	0.125176507
1.17E-04	0.121521141
1.17E-04	0.098859544
1.17E-04	0.06216734
1.17E-04	0.017414421
1.18E-04	-0.029213213
1.18E-04	-0.071750026
1.18E-04	-0.10468084
1.18E-04	-0.123193559
1.18E-04	-0.123652972
1.18E-04	-0.104345575
1.18E-04	-0.066331112
1.18E-04	-0.014056231
1.18E-04	0.04467574
1.18E-04	0.099663368
1.18E-04	0.14019412
1.18E-04	0.15749874
1.18E-04	0.147113382
1.18E-04	0.110383613
1.18E-04	0.054516205
1.19E-04	-0.009011992
1.19E-04	-0.067339514
1.19E-04	-0.109592898
1.19E-04	-0.129713737
1.19E-04	-0.127828607
1.19E-04	-0.109697787
1.19E-04	-0.084403809
1.19E-04	-0.061040424
1.19E-04	-0.045518056
1.19E-04	-0.038585635
1.19E-04	-0.035769022
1.19E-04	-0.029283511
1.19E-04	-0.011288676
1.19E-04	0.022627514
1.19E-04	0.070967024
1.20E-04	0.125780591
1.20E-04	0.174374788
1.20E-04	0.202833391
1.20E-04	0.200287211
1.20E-04	0.162575906
1.20E-04	0.094087629
1.20E-04	0.007113872
1.20E-04	-0.081171891
1.20E-04	-0.153237941
1.20E-04	-0.195862562
1.20E-04	-0.203530828
1.20E-04	-0.179534143
1.20E-04	-0.134478857
1.20E-04	-0.082710841
1.20E-04	-0.037813482
1.21E-04	-0.008595057
1.21E-04	0.003203036
1.21E-04	0.002818184
1.21E-04	9.81E-05
1.21E-04	0.005665036
1.21E-04	0.02686177
1.21E-04	0.064773106
1.21E-04	0.113272064
1.21E-04	0.160406251
1.21E-04	0.191742663
1.21E-04	0.194696493
1.21E-04	0.162578392
1.21E-04	0.097159952
1.21E-04	0.0089634
1.21E-04	-0.084888658
1.22E-04	-0.164743951
1.22E-04	-0.213347891
1.22E-04	-0.220302345
1.22E-04	-0.184829044
1.22E-04	-0.116065123
1.22E-04	-0.030775145
1.22E-04	0.050909295
1.22E-04	0.110575144
1.22E-04	0.136059516
1.22E-04	0.124221326
1.22E-04	0.081262978
1.22E-04	0.020617691
1.22E-04	-0.040902879
1.22E-04	-0.087554008
1.22E-04	-0.108461271
1.23E-04	-0.099828927
1.23E-04	-0.065134706
1.23E-04	-0.01351472
1.23E-04	0.042984732
1.23E-04	0.0923886
1.23E-04	0.125209256
1.23E-04	0.135827546
1.23E-04	0.122787756
1.23E-04	0.088297604
1.23E-04	0.037374865
1.23E-04	-0.022987344
1.23E-04	-0.084481577
1.23E-04	-0.13806575
1.23E-04	-0.174695614
1.23E-04	-0.186413824
1.24E-04	-0.1678039
1.24E-04	-0.11754536
1.24E-04	-0.039595158
1.24E-04	0.056529445
1.24E-04	0.156716781
1.24E-04	0.244482531
1.24E-04	0.304048961
1.24E-04	0.323568257
1.24E-04	0.297668068
1.24E-04	0.228652454
1.24E-04	0.12604572
1.24E-04	0.004633064
1.24E-04	-0.118460116
1.24E-04	-0.226882815
1.24E-04	-0.3076292
1.25E-04	-0.352565872
1.25E-04	-0.35877353
1.25E-04	-0.327911966
1.25E-04	-0.265044327
1.25E-04	-0.177400832
1.25E-04	-0.073435814
1.25E-04	0.037702691
1.25E-04	0.146407151
1.25E-04	0.242816769
1.25E-04	0.317274619
1.25E-04	0.361191028
1.25E-04	0.368264144
1.25E-04	0.335803505
1.25E-04	0.265780566
1.25E-04	0.165232421
1.26E-04	0.045778219
1.26E-04	-0.077773317
1.26E-04	-0.189515424
1.26E-04	-0.274844225
1.26E-04	-0.322706382
1.26E-04	-0.327275824
1.26E-04	-0.288772694
1.26E-04	-0.213329328
1.26E-04	-0.111977813
1.26E-04	0.001020452
1.26E-04	0.110214957
1.26E-04	0.201068102
1.26E-04	0.261842815
1.26E-04	0.28505367
1.26E-04	0.268329366
1.27E-04	0.214602419
1.27E-04	0.131621651
1.27E-04	0.03085047
1.27E-04	-0.0741068
1.27E-04	-0.169352564
1.27E-04	-0.242572833
1.27E-04	-0.284686411
1.27E-04	-0.291031715
1.27E-04	-0.261913245
1.27E-04	-0.202420967
1.27E-04	-0.12154626
1.27E-04	-0.030730903
1.27E-04	0.057914161
1.27E-04	0.133423693
1.27E-04	0.187519729
1.28E-04	0.215620402
1.28E-04	0.217162964
1.28E-04	0.195219128
1.28E-04	0.155529082
1.28E-04	0.10518969
1.28E-04	0.051295194
1.28E-04	-1.84E-04
1.28E-04	-0.045075309
1.28E-04	-0.081144989
1.28E-04	-0.107757865
1.28E-04	-0.12522401
1.28E-04	-0.134068588
1.28E-04	-0.134466823
1.28E-04	-0.126028031
1.28E-04	-0.108006627
1.29E-04	-0.079888861
1.29E-04	-0.042180054
1.29E-04	0.002869398
1.29E-04	0.050884141
1.29E-04	0.09555938
1.29E-04	0.129527951
1.29E-04	0.145806684
1.29E-04	0.139532415
1.29E-04	0.109550448
1.29E-04	0.059371374
1.29E-04	-0.002886558
1.29E-04	-0.06572915
1.29E-04	-0.116529984
1.29E-04	-0.144317427
1.29E-04	-0.142422174
1.30E-04	-0.110272514
1.30E-04	-0.053801668
1.30E-04	0.015717562
1.30E-04	0.084171561
1.30E-04	0.137818796
1.30E-04	0.166390255
1.30E-04	0.165279064
1.30E-04	0.136275701
1.30E-04	0.086727082
1.30E-04	0.027427788
1.30E-04	-0.030108686
1.30E-04	-0.076233398
1.30E-04	-0.104943675
1.30E-04	-0.114506073
1.30E-04	-0.106939304
1.31E-04	-0.08670511
1.31E-04	-0.059129808
1.31E-04	-0.029065337
1.31E-04	-1.17E-04
1.31E-04	0.025492775
1.31E-04	0.046599837
1.31E-04	0.062600256
1.31E-04	0.073076957
1.31E-04	0.077705459
1.31E-04	0.076428586
1.31E-04	0.06974547
1.31E-04	0.058906142
1.31E-04	0.04584954
1.31E-04	0.032841382
1.31E-04	0.021901645
1.32E-04	0.014205455
1.32E-04	0.009663166
1.32E-04	0.006833241
1.32E-04	0.003226266
1.32E-04	-0.00405019
1.32E-04	-0.017440388
1.32E-04	-0.038069017
1.32E-04	-0.065050749
1.32E-04	-0.095167657
1.32E-04	-0.123058002
1.32E-04	-0.141985076
1.32E-04	-0.145139438
1.32E-04	-0.12728437
1.32E-04	-0.086408884
1.32E-04	-0.024951988
1.33E-04	0.049827678
1.33E-04	0.126625703
1.33E-04	0.192017096
1.33E-04	0.233205218
1.33E-04	0.240961264
1.33E-04	0.211974393
1.33E-04	0.14991379
1.33E-04	0.064826529
1.33E-04	-0.029038111
1.33E-04	-0.116405732
1.33E-04	-0.184274033
1.33E-04	-0.224413678
1.33E-04	-0.234422938
1.33E-04	-0.217177361
1.33E-04	-0.179037093
1.34E-04	-0.127564642
1.34E-04	-0.06959724
1.34E-04	-0.010298342
1.34E-04	0.046640307
1.34E-04	0.097976865
1.34E-04	0.139764053
1.34E-04	0.166809764
1.34E-04	0.173244285
1.34E-04	0.154201362
1.34E-04	0.108096765
1.34E-04	0.038630099
1.34E-04	-0.044398884
1.34E-04	-0.126062236
1.34E-04	-0.189093718
1.34E-04	-0.217899593
1.35E-04	-0.202715868
1.35E-04	-0.142692381
1.35E-04	-0.046918523
1.35E-04	0.067027925
1.35E-04	0.176735489
1.35E-04	0.25990578
1.35E-04	0.299327868
1.35E-04	0.286625377
1.35E-04	0.223879578
1.35E-04	0.12283679
1.35E-04	0.002035422
1.35E-04	-0.117308833
1.35E-04	-0.215601788
1.35E-04	-0.278374751
1.35E-04	-0.298344237
1.36E-04	-0.275817732
1.36E-04	-0.217662366
1.36E-04	-0.13532141
1.36E-04	-0.042460188
1.36E-04	0.047270089
1.36E-04	0.122041569
1.36E-04	0.173119097
1.36E-04	0.195610527
1.36E-04	0.18876192
1.36E-04	0.155837761
1.36E-04	0.103582711
1.36E-04	0.041249978
1.36E-04	-0.0207636
1.36E-04	-0.072532755
1.36E-04	-0.106211717
1.37E-04	-0.117312889
1.37E-04	-0.105367407
1.37E-04	-0.073804541
1.37E-04	-0.029089101
1.37E-04	0.020654118
1.37E-04	0.067172387
1.37E-04	0.103412532
1.37E-04	0.124391521
1.37E-04	0.127539128
1.37E-04	0.112616371
1.37E-04	0.081417803
1.37E-04	0.037453333
1.37E-04	-0.014298835
1.37E-04	-0.06762634
1.37E-04	-0.1154672
1.38E-04	-0.150616373
1.38E-04	-0.166811088
1.38E-04	-0.160058304
1.38E-04	-0.129874908
1.38E-04	-0.080013094
1.38E-04	-0.018300151
1.38E-04	0.044557883
1.38E-04	0.097048104
1.38E-04	0.129332747
1.38E-04	0.135499638
1.38E-04	0.114963658
1.38E-04	0.072618858
1.38E-04	0.01770161
1.38E-04	-0.038318446
1.38E-04	-0.084243265
1.39E-04	-0.111410136
1.39E-04	-0.115207836
1.39E-04	-0.095605985
1.39E-04	-0.056749118
1.39E-04	-0.005887902
1.39E-04	0.048003977
1.39E-04	0.095628212
1.39E-04	0.128609361
1.39E-04	0.140549098
1.39E-04	0.127898373
1.39E-04	0.090627077
1.39E-04	0.032580201
1.39E-04	-0.038658971
1.39E-04	-0.112567341
1.39E-04	-0.177184664
1.40E-04	-0.221151251
1.40E-04	-0.235891912
1.40E-04	-0.217426051
1.40E-04	-0.16730577
1.40E-04	-0.092388992
1.40E-04	-0.003462517
1.40E-04	0.086932868
1.40E-04	0.166905099
1.40E-04	0.227227078
1.40E-04	0.262511658
1.40E-04	0.271384974
1.40E-04	0.255818441
1.40E-04	0.220007418
1.40E-04	0.169246469
1.40E-04	0.109133055
1.41E-04	0.04520449
1.41E-04	-0.017123094
1.41E-04	-0.07258297
1.41E-04	-0.116306948
1.41E-04	-0.144393444
1.41E-04	-0.154672124
1.41E-04	-0.147366733
1.41E-04	-0.125312774
1.41E-04	-0.093507733
1.41E-04	-0.05801669
1.41E-04	-0.024524885
1.41E-04	0.002993342
1.41E-04	0.023018406
1.41E-04	0.036364169
1.41E-04	0.045227905
1.42E-04	0.051774843
1.42E-04	0.056817788
1.42E-04	0.059142275
1.42E-04	0.055800213
1.42E-04	0.043327553
1.42E-04	0.019472912
1.42E-04	-0.015208332
1.42E-04	-0.05653926
1.42E-04	-0.097094604
1.42E-04	-0.127768772
1.42E-04	-0.140130152
1.42E-04	-0.12885957
1.42E-04	-0.093508282
1.42E-04	-0.03900641
1.42E-04	0.025274209
1.43E-04	0.087651869
1.43E-04	0.136858885
1.43E-04	0.164590855
1.43E-04	0.16719544
1.43E-04	0.146095673
1.43E-04	0.106934828
1.43E-04	0.057791782
1.43E-04	0.007053849
1.43E-04	-0.038432004
1.43E-04	-0.07446161
1.43E-04	-0.099641468
1.43E-04	-0.114745831
1.43E-04	-0.121619616
1.43E-04	-0.122081091
1.43E-04	-0.117212225
1.44E-04	-0.107236873
1.44E-04	-0.091947416
1.44E-04	-0.07143547
1.44E-04	-0.046778105
1.44E-04	-0.020357134
1.44E-04	0.004368088
1.44E-04	0.023611978
1.44E-04	0.034319596
1.44E-04	0.035189702
1.44E-04	0.027315084
1.44E-04	0.014192333
1.44E-04	0.001035264
1.44E-04	-0.006470884
1.44E-04	-0.003669677
1.44E-04	0.011701587
1.45E-04	0.038656155
1.45E-04	0.072868884
1.45E-04	0.107435199
1.45E-04	0.134348648
1.45E-04	0.146386843
1.45E-04	0.138970717
1.45E-04	0.111531923
1.45E-04	0.068002894
1.45E-04	0.016222303
1.45E-04	-0.033696018
1.45E-04	-0.0717083
1.45E-04	-0.090351218
1.45E-04	-0.086761941
1.45E-04	-0.063610949
1.45E-04	-0.028597514
1.46E-04	0.007474564
1.46E-04	0.033601558
1.46E-04	0.04170069
1.46E-04	0.029050415
1.46E-04	-7.16E-04
1.46E-04	-0.038443157
1.46E-04	-0.071973686
1.46E-04	-0.089675171
1.46E-04	-0.083974419
1.46E-04	-0.053834294
1.46E-04	-0.005406823
1.46E-04	0.049381268
1.46E-04	0.095928053
1.46E-04	0.120863093
1.46E-04	0.115649115
1.47E-04	0.078879641
1.47E-04	0.016688373
1.47E-04	-0.058754331
1.47E-04	-0.132146032
1.47E-04	-0.188513084
1.47E-04	-0.216328966
1.47E-04	-0.209604471
1.47E-04	-0.16863216
1.47E-04	-0.099461756
1.47E-04	-0.012452201
1.47E-04	0.079640994
1.47E-04	0.163647397
1.47E-04	0.227773411
1.47E-04	0.263085089
1.47E-04	0.264632155
1.48E-04	0.232152093
1.48E-04	0.170243924
1.48E-04	0.087880163
1.48E-04	-0.002818042
1.48E-04	-0.088463619
1.48E-04	-0.156668703
1.48E-04	-0.198245869
1.48E-04	-0.208838204
1.48E-04	-0.18957096
1.48E-04	-0.146545909
1.48E-04	-0.089312821
1.48E-04	-0.02872011
1.48E-04	0.025298201
1.48E-04	0.065465183
1.48E-04	0.088076744
1.49E-04	0.093004162
1.49E-04	0.082957146
1.49E-04	0.062355862
1.49E-04	0.036190516
1.49E-04	0.009154348
1.49E-04	-0.014836755
1.49E-04	-0.032796411
1.49E-04	-0.042655804
1.49E-04	-0.043261775
1.49E-04	-0.034479592
1.49E-04	-0.017374879
1.49E-04	0.005654474
1.49E-04	0.0309638
1.49E-04	0.054083343
1.49E-04	0.070479588
1.50E-04	0.076518886
1.50E-04	0.070387722
1.50E-04	0.052693983
1.50E-04	0.026533329
1.50E-04	-0.003051841
1.50E-04	-0.030123338
1.50E-04	-0.049157544
1.50E-04	-0.056286743

==> figs/Time_response_fluid_signal.dat <==
0	0
6.66667E-08	0
1.33333E-07	0
0.0000002	0
2.66667E-07	0
3.33333E-07	0
0.0000004	5.4129E-169
4.66667E-07	2.5787E-151
5.33333E-07	1.1449E-145
0.0000006	1.4687E-140
6.66667E-07	1.6831E-136
7.33333E-07	1.9858E-133
0.0000008	-2.9458E-130
8.66667E-07	-3.6434E-127
9.33333E-07	-1.0934E-124
0.000001	-7.8547E-123
1.06667E-06	1.6851E-120
1.13333E-06	4.0073E-118
0.0000012	3.9187E-116
1.26667E-06	2.1963E-114
1.33333E-06	7.0325E-113
0.0000014	6.1354E-112
1.46667E-06	-7.3523E-110
1.53333E-06	-5.4664E-108
0.0000016	-2.4645E-106
1.66667E-06	-9.0458E-105
1.73333E-06	-2.8394E-103
0.0000018	-7.6306E-102
1.86667E-06	-1.7789E-100
1.93333E-06	-3.4859E-99
0.000002	-5.37485E-98
2.06667E-06	-5.84875E-97
2.13333E-06	-2.48148E-96
0.0000022	6.59202E-95
2.26667E-06	1.87088E-93
2.33333E-06	2.65019E-92
0.0000024	2.22298E-91
2.46667E-06	5.3925E-91
2.53333E-06	-1.29006E-89
0.0000026	-1.9866E-88
2.66667E-06	-1.23943E-87
2.73333E-06	1.51487E-88
0.0000028	6.49525E-86
2.86667E-06	4.80703E-85
2.93333E-06	7.16865E-85
0.000003	-1.00969E-83
3.06667E-06	-6.66722E-83
3.13333E-06	-2.00267E-82
0.0000032	-1.18057E-81
3.26667E-06	-1.83349E-81
3.33333E-06	1.18342E-79
0.0000034	9.29694E-79
3.46667E-06	-1.46874E-78
3.53333E-06	-4.42693E-77
0.0000036	-8.20844E-77
3.66667E-06	1.16172E-75
3.73333E-06	4.5965E-75
0.0000038	-2.13209E-74
3.86667E-06	-1.28164E-73
3.93333E-06	3.13481E-73
0.000004	2.57833E-72
4.06667E-06	-4.41995E-72
4.13333E-06	-4.06788E-71
0.0000042	6.70866E-71
4.26667E-06	5.19704E-70
4.33333E-06	-1.08612E-69
0.0000044	-5.15964E-69
4.46667E-06	1.57119E-68
4.53333E-06	3.40814E-68
0.0000046	-1.80203E-67
4.66667E-06	-4.72548E-68
4.73333E-06	1.44024E-66
0.0000048	-2.0195E-66
4.86667E-06	-5.65808E-66
4.93333E-06	2.37122E-65
0.000005	-2.28834E-65
5.06667E-06	-7.79527E-65
5.13333E-06	3.9575E-64
0.0000052	-7.73569E-64
5.26667E-06	-5.90482E-64
5.33333E-06	8.31369E-63
0.0000054	-2.08512E-62
5.46667E-06	-4.69649E-64
5.53333E-06	1.44185E-61
0.0000056	-3.89968E-61
5.66667E-06	1.89876E-61
5.73333E-06	1.67325E-60
0.0000058	-5.39551E-60
5.86667E-06	5.90968E-60
5.93333E-06	9.73246E-60
0.000006	-5.15462E-59
6.06667E-06	9.3833E-59
6.13333E-06	-3.96661E-59
0.0000062	-2.53553E-58
6.26667E-06	8.05409E-58
6.33333E-06	-1.22727E-57
0.0000064	5.32402E-58
6.46667E-06	2.50356E-57
6.53333E-06	-8.14105E-57
0.0000066	1.38881E-56
6.66667E-06	-1.32198E-56
6.73333E-06	-3.16893E-57
0.0000068	4.24964E-56
6.86667E-06	-1.01619E-55
6.93333E-06	1.58195E-55
0.000007	-1.68101E-55
7.06667E-06	7.1736E-56
7.13333E-06	1.82106E-55
0.0000072	-6.04072E-55
7.26667E-06	1.13205E-54
7.33333E-06	-1.60954E-54
0.0000074	1.80097E-54
7.46667E-06	-1.4431E-54
7.53333E-06	3.21124E-55
0.0000076	1.59226E-54
7.66667E-06	-4.05474E-54
7.73333E-06	6.50597E-54
0.0000078	-8.09383E-54
7.86667E-06	7.85413E-54
7.93333E-06	-4.96408E-54
0.000008	-8.90855E-55
8.06667E-06	8.98489E-54
8.13333E-06	-1.71369E-53
0.0000082	2.10838E-53
8.26667E-06	-1.39739E-53
8.33333E-06	-1.42728E-53
0.0000084	7.82193E-53
8.46667E-06	-1.98428E-52
8.53333E-06	4.03826E-52
0.0000086	-7.36574E-52
8.66667E-06	1.25893E-51
8.73333E-06	-2.0673E-51
0.0000088	3.31463E-51
8.86667E-06	-5.23773E-51
8.93333E-06	8.22107E-51
0.000009	-1.28944E-50
9.06667E-06	2.02467E-50
9.13333E-06	-3.17976E-50
0.0000092	4.99577E-50
9.26667E-06	-7.83203E-50
9.33333E-06	1.21828E-49
0.0000094	-1.87437E-49
9.46667E-06	2.83947E-49
9.53333E-06	-4.20721E-49
0.0000096	6.05578E-49
9.66667E-06	-8.39808E-49
9.73333E-06	1.10705E-48
0.0000098	-1.35722E-48
9.86667E-06	1.48256E-48
9.93333E-06	-1.28181E-48
0.00001	4.29547E-49
1.00667E-05	1.55105E-48
1.01333E-05	-5.27916E-48
0.0000102	1.13997E-47
1.02667E-05	-2.03092E-47
1.03333E-05	3.16906E-47
0.0000104	-4.36549E-47
1.04667E-05	5.16476E-47
1.05333E-05	-4.73928E-47
0.0000106	1.8162E-47
1.06667E-05	5.21248E-47
1.07333E-05	-1.78947E-46
0.0000108	3.69373E-46
1.08667E-05	-6.08808E-46
1.09333E-05	8.45983E-46
0.000011	-9.85552E-46
1.10667E-05	8.95819E-46
1.11333E-05	-4.53323E-46
0.0000112	-3.76306E-46
1.12667E-05	1.45192E-45
1.13333E-05	-2.44866E-45
0.0000114	3.11047E-45
1.14667E-05	-3.98502E-45
1.15333E-05	7.67585E-45
0.0000116	-2.01627E-44
1.16667E-05	5.08027E-44
1.17333E-05	-1.07842E-43
0.0000118	1.85331E-43
1.18667E-05	-2.38899E-43
1.19333E-05	1.53639E-43
0.000012	2.7535E-43
1.20667E-05	-1.30265E-42
1.21333E-05	3.06855E-42
0.0000122	-5.23366E-42
1.22667E-05	6.4329E-42
1.23333E-05	-3.79421E-42
0.0000124	-6.89985E-42
1.24667E-05	2.93201E-41
1.25333E-05	-6.19488E-41
0.0000126	9.07366E-41
1.26667E-05	-8.18173E-41
1.27333E-05	-1.70332E-41
0.0000128	2.53523E-40
1.28667E-05	-6.13781E-40
1.29333E-05	9.35143E-40
0.000013	-8.39377E-40
1.30667E-05	-2.09673E-40
1.31333E-05	2.57503E-39
0.0000132	-5.77393E-39
1.32667E-05	7.71111E-39
1.33333E-05	-4.53748E-39
0.0000134	-7.62397E-39
1.34667E-05	2.82984E-38
1.35333E-05	-4.67777E-38
0.0000136	3.97067E-38
1.36667E-05	1.92982E-38
1.37333E-05	-1.3233E-37
0.0000138	2.40263E-37
1.38667E-05	-2.10459E-37
1.39333E-05	-9.79591E-38
0.000014	6.66282E-37
1.40667E-05	-1.12158E-36
1.41333E-05	7.49682E-37
0.0000142	1.01E-36
1.42667E-05	-3.5895E-36
1.43333E-05	4.5542E-36
0.0000144	-5.20262E-37
1.44667E-05	-9.2748E-36
1.45333E-05	1.82521E-35
0.0000146	-1.21897E-35
1.46667E-05	-1.99858E-35
1.47333E-05	6.49513E-35
0.0000148	-7.15437E-35
1.48667E-05	-2.2836E-35
1.49333E-05	2.10909E-34
0.000015	-3.29864E-34
1.50667E-05	1.01731E-34
1.51333E-05	5.90396E-34
0.0000152	-1.30045E-33
1.52667E-05	9.6263E-34
1.53333E-05	1.27195E-33
0.0000154	-4.43536E-33
1.54667E-05	4.91145E-33
1.55333E-05	1.33202E-33
0.0000156	-1.30972E-32
1.56667E-05	1.94547E-32
1.57333E-05	-4.81722E-33
0.0000158	-3.30883E-32
1.58667E-05	6.49487E-32
1.59333E-05	-3.88677E-32
0.000016	-6.79277E-32
1.60667E-05	1.87352E-31
1.61333E-05	-1.68931E-31
0.0000162	-8.86357E-32
1.62667E-05	4.61439E-31
1.63333E-05	-5.80479E-31
0.0000164	1.02494E-31
1.64667E-05	8.91047E-31
1.65333E-05	-1.73413E-30
0.0000166	1.43866E-30
1.66667E-05	7.92701E-31
1.67333E-05	-4.78829E-30
0.0000168	7.9101E-30
1.68667E-05	-3.85743E-30
1.69333E-05	-1.33826E-29
0.000017	3.59228E-29
1.70667E-05	-2.9679E-29
1.71333E-05	-4.34446E-29
0.0000172	1.50402E-28
1.72667E-05	-1.31119E-28
1.73333E-05	-1.75985E-28
0.0000174	5.92844E-28
1.74667E-05	-4.38486E-28
1.75333E-05	-8.08871E-28
0.0000176	2.17569E-27
1.76667E-05	-1.04741E-27
1.77333E-05	-3.69066E-27
0.0000178	7.21659E-27
1.78667E-05	-7.23796E-28
1.79333E-05	-1.54622E-26
0.000018	2.04689E-26
1.80667E-05	1.0033E-26
1.81333E-05	-5.69818E-26
0.0000182	4.32924E-26
1.82667E-05	7.54646E-26
1.83333E-05	-1.7666E-25
0.0000184	2.8526E-26
1.84667E-05	3.46621E-25
1.85333E-05	-4.19533E-25
0.0000186	-3.03991E-25
1.86667E-05	1.1802E-24
1.87333E-05	-5.17499E-25
0.0000188	-1.94635E-24
1.88667E-05	2.88176E-24
1.89333E-05	1.34167E-24
0.000019	-7.05567E-24
1.90667E-05	3.46568E-24
1.91333E-05	1.12054E-23
0.0000192	-1.63004E-23
1.92667E-05	-8.93224E-24
1.93333E-05	3.93341E-23
0.0000194	-1.31194E-23
1.94667E-05	-6.68804E-23
1.95333E-05	7.51021E-23
0.0000196	7.49529E-23
1.96667E-05	-1.97131E-22
1.97333E-05	-8.21954E-24
0.0000198	3.80243E-22
1.98667E-05	-2.30672E-22
1.99333E-05	-5.7007E-22
0.00002	7.79012E-22
2.00667E-05	5.99951E-22
2.01333E-05	-1.7841E-21
0.0000202	-1.17122E-22
2.02667E-05	3.32597E-21
2.03333E-05	-1.4991E-21
0.0000204	-5.27305E-21
2.04667E-05	5.20894E-21
2.05333E-05	7.04851E-21
0.0000206	-1.23474E-20
2.06667E-05	-7.29376E-21
2.07333E-05	2.46072E-20
0.0000208	3.41387E-21
2.08667E-05	-4.39559E-20
2.09333E-05	9.03237E-21
0.000021	7.25109E-20
2.10667E-05	-3.7094E-20
2.11333E-05	-1.12446E-19
0.0000212	9.14997E-20
2.12667E-05	1.66204E-19
2.13333E-05	-1.87982E-19
0.0000214	-2.37087E-19
2.14667E-05	3.4925E-19
2.15333E-05	3.31503E-19
0.0000216	-6.07337E-19
2.16667E-05	-4.6355E-19
2.17333E-05	1.00514E-18
0.0000218	6.62484E-19
2.18667E-05	-1.59783E-18
2.19333E-05	-9.86947E-19
0.000022	2.45191E-18
2.20667E-05	1.55675E-18
2.21333E-05	-3.60936E-18
0.0000222	-2.5661E-18
2.22667E-05	5.02991E-18
2.23333E-05	4.22071E-18
0.0000224	-6.6966E-18
2.24667E-05	-7.02748E-18
2.25333E-05	8.1618E-18
0.0000226	1.17124E-17
2.26667E-05	-7.15532E-18
2.27333E-05	-1.51215E-17
0.0000228	6.93134E-18
2.28667E-05	1.94414E-17
2.29333E-05	-1.07993E-17
0.000023	-4.38893E-17
2.30667E-05	-3.0923E-17
2.31333E-05	-1.17828E-18
0.0000232	2.95995E-18
2.32667E-05	4.36418E-17
2.33333E-05	2.22314E-16
0.0000234	4.87718E-16
2.34667E-05	6.05341E-16
2.35333E-05	3.09424E-16
0.0000236	-6.88708E-16
2.36667E-05	-2.93608E-15
2.37333E-05	-7.12641E-15
0.0000238	-1.27231E-14
2.38667E-05	-1.52524E-14
2.39333E-05	-4.08837E-15
0.000024	3.63736E-14
2.40667E-05	1.20285E-13
2.41333E-05	2.4613E-13
0.0000242	3.66248E-13
2.42667E-05	3.36947E-13
2.43333E-05	-1.01593E-13
0.0000244	-1.18137E-12
2.44667E-05	-2.69435E-12
2.45333E-05	-3.53966E-12
0.0000246	-1.97288E-12
2.46667E-05	2.68503E-12
2.47333E-05	7.38783E-12
0.0000248	4.49203E-12
2.48667E-05	-1.36042E-11
2.49333E-05	-4.36892E-11
0.000025	-6.1501E-11
2.50667E-05	-2.50172E-11
2.51333E-05	9.88411E-11
0.0000252	2.90859E-10
2.52667E-05	4.48843E-10
2.53333E-05	4.08385E-10
0.0000254	3.27305E-11
2.54667E-05	-6.60028E-10
2.55333E-05	-1.41333E-09
0.0000256	-1.77959E-09
2.56667E-05	-1.32739E-09
2.57333E-05	6.75743E-11
0.0000258	2.01246E-09
2.58667E-05	3.63802E-09
2.59333E-05	3.95263E-09
0.000026	2.38965E-09
2.60667E-05	-7.31583E-10
2.61333E-05	-4.14047E-09
0.0000262	-6.09739E-09
2.62667E-05	-5.27714E-09
2.63333E-05	-1.62245E-09
0.0000264	3.35085E-09
2.64667E-05	7.0999E-09
2.65333E-05	7.30765E-09
0.0000266	3.25193E-09
2.66667E-05	-3.47761E-09
2.67333E-05	-9.44566E-09
0.0000268	-1.09775E-08
2.68667E-05	-6.21704E-09
2.69333E-05	3.43776E-09
0.000027	1.34658E-08
2.70667E-05	1.81824E-08
2.71333E-05	1.37886E-08
0.0000272	9.48895E-10
2.72667E-05	-1.47422E-08
2.73333E-05	-2.51237E-08
0.0000274	-2.37641E-08
2.74667E-05	-9.90433E-09
2.75333E-05	1.04136E-08
0.0000276	2.7074E-08
2.76667E-05	3.12127E-08
2.77333E-05	2.01432E-08
0.0000278	-1.04066E-09
2.78667E-05	-2.21548E-08
2.79333E-05	-3.32889E-08
0.000028	-2.97142E-08
2.80667E-05	-1.37131E-08
2.81333E-05	7.25191E-09
0.0000282	2.45188E-08
2.82667E-05	3.20059E-08
2.83333E-05	2.81026E-08
0.0000284	1.53615E-08
2.84667E-05	-1.2345E-09
2.85333E-05	-1.63551E-08
0.0000286	-2.59558E-08
2.86667E-05	-2.80869E-08
2.87333E-05	-2.28601E-08
0.0000288	-1.18573E-08
2.88667E-05	2.51348E-09
2.89333E-05	1.72742E-08
0.000029	2.87816E-08
2.90667E-05	3.29162E-08
2.91333E-05	2.62962E-08
0.0000292	8.49076E-09
2.92667E-05	-1.60251E-08
2.93333E-05	-3.80592E-08
0.0000294	-4.70557E-08
2.94667E-05	-3.65224E-08
2.95333E-05	-8.51431E-09
0.0000296	2.59659E-08
2.96667E-05	5.16332E-08
2.97333E-05	5.64625E-08
0.0000298	3.79033E-08
2.98667E-05	4.18302E-09
2.99333E-05	-2.99724E-08
0.00003	-5.06168E-08
3.00667E-05	-5.07811E-08
3.01333E-05	-3.25747E-08
0.0000302	-4.85296E-09
3.02667E-05	2.14848E-08
3.03333E-05	3.77651E-08
0.0000304	3.9652E-08
3.04667E-05	2.71676E-08
3.05333E-05	3.86249E-09
0.0000306	-2.37855E-08
3.06667E-05	-4.68324E-08
3.07333E-05	-5.53219E-08
0.0000308	-4.17095E-08
3.08667E-05	-5.64578E-09
3.09333E-05	4.25251E-08
0.000031	8.29333E-08
3.10667E-05	9.36021E-08
3.11333E-05	6.18326E-08
0.0000312	-6.35322E-09
3.12667E-05	-8.5136E-08
3.13333E-05	-1.3881E-07
0.0000314	-1.38923E-07
3.14667E-05	-7.98439E-08
3.15333E-05	1.61289E-08
0.0000316	1.07746E-07
3.16667E-05	1.53761E-07
3.17333E-05	1.32349E-07
0.0000318	5.14009E-08
3.18667E-05	-5.4964E-08
3.19333E-05	-1.41502E-07
0.000032	-1.71404E-07
3.20667E-05	-1.31833E-07
3.21333E-05	-3.91889E-08
0.0000322	6.78589E-08
3.22667E-05	1.44791E-07
3.23333E-05	1.60435E-07
0.0000324	1.10656E-07
3.24667E-05	2.00097E-08
3.25333E-05	-6.99559E-08
0.0000326	-1.20523E-07
3.26667E-05	-1.13963E-07
3.27333E-05	-6.07789E-08
0.0000328	7.50987E-09
3.28667E-05	5.57352E-08
3.29333E-05	6.29816E-08
0.000033	3.16668E-08
3.30667E-05	-1.61161E-08
3.31333E-05	-5.1828E-08
0.0000332	-5.55301E-08
3.32667E-05	-2.5049E-08
3.33333E-05	2.44572E-08
0.0000334	6.91002E-08
3.34667E-05	8.80049E-08
3.35333E-05	7.25148E-08
0.0000336	2.91425E-08
3.36667E-05	-2.42661E-08
3.37333E-05	-6.67887E-08
0.0000338	-8.32404E-08
3.38667E-05	-6.98977E-08
3.39333E-05	-3.5078E-08
0.000034	5.29771E-09
3.40667E-05	3.51141E-08
3.41333E-05	4.53036E-08
0.0000342	3.77705E-08
3.42667E-05	2.39503E-08
3.43333E-05	1.80669E-08
0.0000344	2.7837E-08
3.44667E-05	4.75177E-08
3.45333E-05	5.82763E-08
0.0000346	3.78121E-08
3.46667E-05	-2.43141E-08
3.47333E-05	-1.14173E-07
0.0000348	-1.93081E-07
3.48667E-05	-2.132E-07
3.49333E-05	-1.43419E-07
0.000035	8.29004E-09
3.50667E-05	1.90514E-07
3.51333E-05	3.27833E-07
0.0000352	3.5613E-07
3.52667E-05	2.55411E-07
3.53333E-05	6.17383E-08
0.0000354	-1.49007E-07
3.54667E-05	-2.97004E-07
3.55333E-05	-3.34631E-07
0.0000356	-2.64209E-07
3.56667E-05	-1.30011E-07
3.57333E-05	8.22826E-09
0.0000358	1.04105E-07
3.58667E-05	1.40791E-07
3.59333E-05	1.29168E-07
0.000036	9.30902E-08
3.60667E-05	5.27888E-08
3.61333E-05	1.5902E-08
0.0000362	-2.07861E-08
3.62667E-05	-6.25769E-08
3.63333E-05	-1.08049E-07
0.0000364	-1.4609E-07
3.64667E-05	-1.60556E-07
3.65333E-05	-1.39759E-07
0.0000366	-8.51882E-08
3.66667E-05	-1.40136E-08
3.67333E-05	4.69772E-08
0.0000368	7.36939E-08
3.68667E-05	5.70775E-08
3.69333E-05	8.45946E-09
0.000037	-4.57448E-08
3.70667E-05	-7.77563E-08
3.71333E-05	-7.31576E-08
0.0000372	-3.82176E-08
3.72667E-05	4.47257E-09
3.73333E-05	2.94276E-08
0.0000374	2.28132E-08
3.74667E-05	-1.0207E-08
3.75333E-05	-4.89058E-08
0.0000376	-6.82341E-08
3.76667E-05	-5.08422E-08
3.77333E-05	6.37481E-09
0.0000378	9.29919E-08
3.78667E-05	1.90236E-07
3.79333E-05	2.76354E-07
0.000038	3.29995E-07
3.80667E-05	3.32751E-07
3.81333E-05	2.73389E-07
0.0000382	1.54286E-07
3.82667E-05	-3.08041E-09
3.83333E-05	-1.58909E-07
0.0000384	-2.65441E-07
3.84667E-05	-2.84786E-07
3.85333E-05	-2.0647E-07
0.0000386	-5.51664E-08
3.86667E-05	1.17E-07
3.87333E-05	2.51414E-07
0.0000388	3.07758E-07
3.88667E-05	2.80598E-07
3.89333E-05	1.99521E-07
0.000039	1.12675E-07
3.90667E-05	6.18196E-08
3.91333E-05	6.11256E-08
0.0000392	9.01721E-08
3.92667E-05	1.04746E-07
3.93333E-05	6.05542E-08
0.0000394	-6.13278E-08
3.94667E-05	-2.39643E-07
3.95333E-05	-4.16624E-07
0.0000396	-5.19668E-07
3.96667E-05	-4.9208E-07
3.97333E-05	-3.19333E-07
0.0000398	-3.88259E-08
3.98667E-05	2.71693E-07
3.99333E-05	5.22301E-07
0.00004	6.43594E-07
4.00667E-05	6.10063E-07
4.01333E-05	4.45045E-07
0.0000402	2.06674E-07
4.02667E-05	-3.73934E-08
4.03333E-05	-2.34612E-07
0.0000404	-3.61254E-07
4.04667E-05	-4.21081E-07
4.05333E-05	-4.32329E-07
0.0000406	-4.11441E-07
4.06667E-05	-3.62645E-07
4.07333E-05	-2.78478E-07
0.0000408	-1.5016E-07
4.08667E-05	1.88211E-08
4.09333E-05	2.04379E-07
0.000041	3.64683E-07
4.10667E-05	4.54217E-07
4.11333E-05	4.42919E-07
0.0000412	3.30994E-07
4.12667E-05	1.51515E-07
4.13333E-05	-4.13805E-08
0.0000414	-1.93719E-07
4.14667E-05	-2.72546E-07
4.15333E-05	-2.76676E-07
0.0000416	-2.32703E-07
4.16667E-05	-1.79067E-07
4.17333E-05	-1.46786E-07
0.0000418	-1.46528E-07
4.18667E-05	-1.67672E-07
4.19333E-05	-1.8819E-07
0.000042	-1.88689E-07
4.20667E-05	-1.6247E-07
4.21333E-05	-1.16713E-07
0.0000422	-6.54218E-08
4.22667E-05	-1.93437E-08
4.23333E-05	2.07496E-08
0.0000424	6.35786E-08
4.24667E-05	1.20212E-07
4.25333E-05	1.94529E-07
0.0000426	2.76731E-07
4.26667E-05	3.43679E-07
4.27333E-05	3.66413E-07
0.0000428	3.21781E-07
4.28667E-05	2.03249E-07
4.29333E-05	2.63312E-08
0.000043	-1.73567E-07
4.30667E-05	-3.5005E-07
4.31333E-05	-4.5813E-07
0.0000432	-4.66117E-07
4.32667E-05	-3.63982E-07
4.33333E-05	-1.66776E-07
0.0000434	8.69372E-08
4.34667E-05	3.41263E-07
4.35333E-05	5.33405E-07
0.0000436	6.07509E-07
4.36667E-05	5.29717E-07
4.37333E-05	3.00545E-07
0.0000438	-4.01203E-08
4.38667E-05	-4.18781E-07
4.39333E-05	-7.44927E-07
0.000044	-9.34489E-07
4.40667E-05	-9.33178E-07
4.41333E-05	-7.32291E-07
0.0000442	-3.71817E-07
4.42667E-05	7.01458E-08
4.43333E-05	4.98172E-07
0.0000444	8.23815E-07
4.44667E-05	9.85949E-07
4.45333E-05	9.61587E-07
0.0000446	7.65511E-07
4.46667E-05	4.41258E-07
4.47333E-05	4.86369E-08
0.0000448	-3.47161E-07
4.48667E-05	-6.82505E-07
4.49333E-05	-8.99494E-07
0.000045	-9.50636E-07
4.50667E-05	-8.06685E-07
4.51333E-05	-4.67177E-07
0.0000452	3.04406E-08
4.52667E-05	6.09008E-07
4.53333E-05	1.16163E-06
0.0000454	1.57354E-06
4.54667E-05	1.75063E-06
4.55333E-05	1.64549E-06
0.0000456	1.2717E-06
4.56667E-05	7.00772E-07
4.57333E-05	4.24262E-08
0.0000458	-5.84765E-07
4.58667E-05	-1.08186E-06
4.59333E-05	-1.3879E-06
0.000046	-1.48381E-06
4.60667E-05	-1.3842E-06
4.61333E-05	-1.12368E-06
0.0000462	-7.45494E-07
4.62667E-05	-2.96262E-07
4.63333E-05	1.73603E-07
0.0000464	6.08353E-07
4.64667E-05	9.49056E-07
4.65333E-05	1.14181E-06
0.0000466	1.15044E-06
4.66667E-05	9.68917E-07
4.67333E-05	6.27698E-07
0.0000468	1.89803E-07
4.68667E-05	-2.63682E-07
4.69333E-05	-6.54706E-07
0.000047	-9.2851E-07
4.70667E-05	-1.06513E-06
4.71333E-05	-1.07733E-06
0.0000472	-9.96005E-07
4.72667E-05	-8.50181E-07
4.73333E-05	-6.51872E-07
0.0000474	-3.93925E-07
4.74667E-05	-6.26495E-08
4.75333E-05	3.41043E-07
0.0000476	7.83461E-07
4.76667E-05	1.1939E-06
4.77333E-05	1.47905E-06
0.0000478	1.55175E-06
4.78667E-05	1.36242E-06
4.79333E-05	9.19971E-07
0.000048	2.93566E-07
4.80667E-05	-4.05072E-07
4.81333E-05	-1.05085E-06
0.0000482	-1.53478E-06
4.82667E-05	-1.78459E-06
4.83333E-05	-1.77295E-06
0.0000484	-1.51565E-06
4.84667E-05	-1.06402E-06
4.85333E-05	-4.95368E-07
0.0000486	9.83342E-08
4.86667E-05	6.23946E-07
4.87333E-05	1.00284E-06
0.0000488	1.18585E-06
4.88667E-05	1.16308E-06
4.89333E-05	9.64821E-07
0.000049	6.53008E-07
4.90667E-05	3.05885E-07
4.91333E-05	3.01533E-10
0.0000492	-2.04316E-07
4.92667E-05	-2.77621E-07
4.93333E-05	-2.23919E-07
0.0000494	-8.0234E-08
4.94667E-05	9.40816E-08
4.95333E-05	2.35258E-07
0.0000496	2.96428E-07
4.96667E-05	2.65292E-07
4.97333E-05	1.70634E-07
0.0000498	7.347E-08
4.98667E-05	4.45577E-08
4.99333E-05	1.3604E-07
0.00005	3.57987E-07
5.00667E-05	6.69109E-07
5.01333E-05	9.85555E-07
0.0000502	1.20484E-06
5.02667E-05	1.23654E-06
5.03333E-05	1.02957E-06
0.0000504	5.8762E-07
5.04667E-05	-3.08706E-08
5.05333E-05	-7.26702E-07
0.0000506	-1.38261E-06
5.06667E-05	-1.88803E-06
5.07333E-05	-2.16028E-06
0.0000508	-2.15831E-06
5.08667E-05	-1.88751E-06
5.09333E-05	-1.39551E-06
0.000051	-7.60697E-07
5.10667E-05	-7.63412E-08
5.11333E-05	5.65186E-07
0.0000512	1.0844E-06
5.12667E-05	1.42107E-06
5.13333E-05	1.53636E-06
0.0000514	1.41463E-06
5.14667E-05	1.06738E-06
5.15333E-05	5.3879E-07
0.0000516	-9.28426E-08
5.16667E-05	-7.23654E-07
5.17333E-05	-1.24523E-06
0.0000518	-1.57258E-06
5.18667E-05	-1.66765E-06
5.19333E-05	-1.54668E-06
0.000052	-1.26719E-06
5.20667E-05	-9.00888E-07
5.21333E-05	-5.0655E-07
0.0000522	-1.16315E-07
5.22667E-05	2.59588E-07
5.23333E-05	6.15885E-07
0.0000524	9.36065E-07
5.24667E-05	1.18827E-06
5.25333E-05	1.33587E-06
0.0000526	1.35553E-06
5.26667E-05	1.25088E-06
5.27333E-05	1.0532E-06
0.0000528	8.08813E-07
5.28667E-05	5.60856E-07
5.29333E-05	3.3569E-07
0.000053	1.40256E-07
5.30667E-05	-3.04898E-08
5.31333E-05	-1.82618E-07
0.0000532	-3.16131E-07
5.32667E-05	-4.25337E-07
5.33333E-05	-5.04975E-07
0.0000534	-5.57015E-07
5.34667E-05	-5.93424E-07
5.35333E-05	-6.3323E-07
0.0000536	-6.955E-07
5.36667E-05	-7.91423E-07
5.37333E-05	-9.1823E-07
0.0000538	-1.05644E-06
5.38667E-05	-1.17109E-06
5.39333E-05	-1.2176E-06
0.000054	-1.15215E-06
5.40667E-05	-9.45232E-07
5.41333E-05	-5.94113E-07
0.0000542	-1.28609E-07
5.42667E-05	3.94213E-07
5.43333E-05	9.05994E-07
0.0000544	1.34741E-06
5.44667E-05	1.68304E-06
5.45333E-05	1.90286E-06
0.0000546	2.00985E-06
5.46667E-05	2.00163E-06
5.47333E-05	1.85942E-06
0.0000548	1.55443E-06
5.48667E-05	1.07188E-06
5.49333E-05	4.41138E-07
0.000055	-2.47045E-07
5.50667E-05	-8.51326E-07
5.51333E-05	-1.22136E-06
0.0000552	-1.25588E-06
5.52667E-05	-9.51643E-07
5.53333E-05	-4.17954E-07
0.0000554	1.549E-07
5.54667E-05	5.63944E-07
5.55333E-05	6.71077E-07
0.0000556	4.56189E-07
5.56667E-05	2.18222E-08
5.57333E-05	-4.53112E-07
0.0000558	-7.89925E-07
5.58667E-05	-8.8272E-07
5.59333E-05	-7.35332E-07
0.000056	-4.48546E-07
5.60667E-05	-1.67116E-07
5.61333E-05	-1.39351E-08
0.0000562	-4.23277E-08
5.62667E-05	-2.2578E-07
5.63333E-05	-4.84434E-07
0.0000564	-7.30062E-07
5.64667E-05	-9.04746E-07
5.65333E-05	-9.95298E-07
0.0000566	-1.02065E-06
5.66667E-05	-1.00408E-06
5.67333E-05	-9.48705E-07
0.0000568	-8.30313E-07
5.68667E-05	-6.10479E-07
5.69333E-05	-2.61142E-07
0.000057	2.13762E-07
5.70667E-05	7.71347E-07
5.71333E-05	1.34068E-06
0.0000572	1.84527E-06
5.72667E-05	2.22558E-06
5.73333E-05	2.45115E-06
0.0000574	2.51819E-06
5.74667E-05	2.4359E-06
5.75333E-05	2.21061E-06
0.0000576	1.83654E-06
5.76667E-05	1.29877E-06
5.77333E-05	5.87435E-07
0.0000578	-2.83115E-07
5.78667E-05	-1.25843E-06
5.79333E-05	-2.23879E-06
0.000058	-3.08833E-06
5.80667E-05	-3.65781E-06
5.81333E-05	-3.8165E-06
0.0000582	-3.48622E-06
5.82667E-05	-2.66906E-06
5.83333E-05	-1.46058E-06
0.0000584	-4.21561E-08
5.84667E-05	1.34955E-06
5.85333E-05	2.47164E-06
0.0000586	3.13114E-06
5.86667E-05	3.23257E-06
5.87333E-05	2.80144E-06
0.0000588	1.97434E-06
5.88667E-05	9.57313E-07
5.89333E-05	-3.49E-08
0.000059	-8.38748E-07
5.90667E-05	-1.38061E-06
5.91333E-05	-1.68163E-06
0.0000592	-1.82817E-06
5.92667E-05	-1.92042E-06
5.93333E-05	-2.01966E-06
0.0000594	-2.11552E-06
5.94667E-05	-2.12645E-06
5.95333E-05	-1.93379E-06
0.0000596	-1.43595E-06
5.96667E-05	-6.01206E-07
5.97333E-05	5.02721E-07
0.0000598	1.71457E-06
5.98667E-05	2.81969E-06
5.99333E-05	3.60958E-06
0.00006	3.93934E-06
6.00667E-05	3.76345E-06
6.01333E-05	3.13995E-06
0.0000602	2.20539E-06
6.02667E-05	1.13273E-06
6.03333E-05	8.78358E-08
0.0000604	-8.02507E-07
6.04667E-05	-1.46488E-06
6.05333E-05	-1.87675E-06
0.0000606	-2.05273E-06
6.06667E-05	-2.02681E-06
6.07333E-05	-1.83696E-06
0.0000608	-1.51669E-06
6.08667E-05	-1.09517E-06
6.09333E-05	-6.04694E-07
0.000061	-9.05015E-08
6.10667E-05	3.83547E-07
6.11333E-05	7.39984E-07
0.0000612	9.05552E-07
6.12667E-05	8.37478E-07
6.13333E-05	5.4754E-07
0.0000614	1.11018E-07
6.14667E-05	-3.48321E-07
6.15333E-05	-6.96287E-07
0.0000616	-8.37023E-07
6.16667E-05	-7.52632E-07
6.17333E-05	-5.14777E-07
0.0000618	-2.59638E-07
6.18667E-05	-1.33161E-07
6.19333E-05	-2.27571E-07
0.000062	-5.35605E-07
6.20667E-05	-9.42756E-07
6.21333E-05	-1.26233E-06
0.0000622	-1.30022E-06
6.22667E-05	-9.24287E-07
6.23333E-05	-1.12354E-07
0.0000624	1.03704E-06
6.24667E-05	2.33128E-06
6.25333E-05	3.53426E-06
0.0000626	4.42149E-06
6.26667E-05	4.82354E-06
6.27333E-05	4.65057E-06
0.0000628	3.89938E-06
6.28667E-05	2.64891E-06
6.29333E-05	1.04914E-06
0.000063	-6.95748E-07
6.30667E-05	-2.35208E-06
6.31333E-05	-3.69077E-06
0.0000632	-4.52759E-06
6.32667E-05	-4.76109E-06
6.33333E-05	-4.3961E-06
0.0000634	-3.54314E-06
6.34667E-05	-2.39085E-06
6.35333E-05	-1.15811E-06
0.0000636	-4.01519E-08
6.36667E-05	8.33987E-07
6.37333E-05	1.4197E-06
0.0000638	1.74636E-06
6.38667E-05	1.88467E-06
6.39333E-05	1.90613E-06
0.000064	1.85101E-06
6.40667E-05	1.71686E-06
6.41333E-05	1.46988E-06
0.0000642	1.07246E-06
6.42667E-05	5.13095E-07
6.43333E-05	-1.7446E-07
0.0000644	-9.1094E-07
6.44667E-05	-1.58943E-06
6.45333E-05	-2.10334E-06
0.0000646	-2.37332E-06
6.46667E-05	-2.36384E-06
6.47333E-05	-2.0859E-06
0.0000648	-1.5878E-06
6.48667E-05	-9.399E-07
6.49333E-05	-2.19326E-07
0.000065	5.01558E-07
6.50667E-05	1.16213E-06
6.51333E-05	1.71683E-06
0.0000652	2.13599E-06
6.52667E-05	2.40454E-06
6.53333E-05	2.51834E-06
0.0000654	2.47889E-06
6.54667E-05	2.28799E-06
6.55333E-05	1.9454E-06
0.0000656	1.45192E-06
6.56667E-05	8.1785E-07
6.57333E-05	7.38629E-08
0.0000658	-7.21213E-07
6.58667E-05	-1.48093E-06
6.59333E-05	-2.10257E-06
0.000066	-2.48728E-06
6.60667E-05	-2.56302E-06
6.61333E-05	-2.30298E-06
0.0000662	-1.73373E-06
6.62667E-05	-9.31447E-07
6.63333E-05	-8.53204E-09
0.0000664	9.04717E-07
6.64667E-05	1.67874E-06
6.65333E-05	2.20119E-06
0.0000666	2.39086E-06
6.66667E-05	2.20941E-06
6.67333E-05	1.67032E-06
0.0000668	8.42447E-07
6.68667E-05	-1.55491E-07
6.69333E-05	-1.17193E-06
0.000067	-2.04987E-06
6.70667E-05	-2.65893E-06
6.71333E-05	-2.92297E-06
0.0000672	-2.83405E-06
6.72667E-05	-2.44772E-06
6.73333E-05	-1.86067E-06
0.0000674	-1.17897E-06
6.74667E-05	-4.88311E-07
6.75333E-05	1.62912E-07
0.0000676	7.62533E-07
6.76667E-05	1.31757E-06
6.77333E-05	1.82996E-06
0.0000678	2.27657E-06
6.78667E-05	2.60288E-06
6.79333E-05	2.73392E-06
0.000068	2.59903E-06
6.80667E-05	2.16106E-06
6.81333E-05	1.439E-06
0.0000682	5.14903E-07
6.82667E-05	-4.78641E-07
6.83333E-05	-1.38763E-06
0.0000684	-2.07388E-06
6.84667E-05	-2.44898E-06
6.85333E-05	-2.49426E-06
0.0000686	-2.2604E-06
6.86667E-05	-1.8471E-06
6.87333E-05	-1.36981E-06
0.0000688	-9.25148E-07
6.88667E-05	-5.66488E-07
6.89333E-05	-2.97149E-07
0.000069	-8.17051E-08
6.90667E-05	1.30714E-07
6.91333E-05	3.80801E-07
0.0000692	6.80211E-07
6.92667E-05	1.00464E-06
6.93333E-05	1.29915E-06
0.0000694	1.49236E-06
6.94667E-05	1.51506E-06
6.95333E-05	1.31915E-06
0.0000696	8.93806E-07
6.96667E-05	2.75674E-07
6.97333E-05	-4.50416E-07
0.0000698	-1.1635E-06
6.98667E-05	-1.73171E-06
6.99333E-05	-2.04624E-06
0.00007	-2.0541E-06
7.00667E-05	-1.77723E-06
7.01333E-05	-1.30831E-06
0.0000702	-7.81438E-07
7.02667E-05	-3.26513E-07
7.03333E-05	-2.39721E-08
0.0000704	1.22268E-07
7.04667E-05	1.82334E-07
7.05333E-05	2.69046E-07
0.0000706	4.9009E-07
7.06667E-05	9.02474E-07
7.07333E-05	1.48628E-06
0.0000708	2.14613E-06
7.08667E-05	2.73755E-06
7.09333E-05	3.10711E-06
0.000071	3.13201E-06
7.10667E-05	2.74836E-06
7.11333E-05	1.9636E-06
0.0000712	8.54306E-07
7.12667E-05	-4.45886E-07
7.13333E-05	-1.76455E-06
0.0000714	-2.91301E-06
7.14667E-05	-3.71283E-06
7.15333E-05	-4.02537E-06
0.0000716	-3.78032E-06
7.16667E-05	-2.99614E-06
7.17333E-05	-1.7847E-06
0.0000718	-3.34993E-07
7.18667E-05	1.12293E-06
7.19333E-05	2.36548E-06
0.000072	3.22152E-06
7.20667E-05	3.60346E-06
7.21333E-05	3.51521E-06
0.0000722	3.03641E-06
7.22667E-05	2.29032E-06
7.23333E-05	1.40733E-06
0.0000724	4.95781E-07
7.24667E-05	-3.72468E-07
7.25333E-05	-1.16056E-06
0.0000726	-1.85358E-06
7.26667E-05	-2.44135E-06
7.27333E-05	-2.90419E-06
0.0000728	-3.20687E-06
7.28667E-05	-3.30241E-06
7.29333E-05	-3.14429E-06
0.000073	-2.70329E-06
7.30667E-05	-1.98342E-06
7.31333E-05	-1.03165E-06
0.0000732	6.29206E-08
7.32667E-05	1.18162E-06
7.33333E-05	2.19809E-06
0.0000734	3.00333E-06
7.34667E-05	3.52629E-06
7.35333E-05	3.74332E-06
0.0000736	3.67396E-06
7.36667E-05	3.36538E-06
7.37333E-05	2.87243E-06
0.0000738	2.24146E-06
7.38667E-05	1.50438E-06
7.39333E-05	6.8446E-07
0.000074	-1.8988E-07
7.40667E-05	-1.07087E-06
7.41333E-05	-1.88491E-06
0.0000742	-2.53875E-06
7.42667E-05	-2.93785E-06
7.43333E-05	-3.01091E-06
0.0000744	-2.7317E-06
7.44667E-05	-2.12956E-06
7.45333E-05	-1.28461E-06
0.0000746	-3.0947E-07
7.46667E-05	6.75348E-07
7.47333E-05	1.56357E-06
0.0000748	2.27559E-06
7.48667E-05	2.75934E-06
7.49333E-05	2.98288E-06
0.000075	2.92577E-06
7.50667E-05	2.57568E-06
7.51333E-05	1.93344E-06
0.0000752	1.02435E-06
7.52667E-05	-9.00535E-08
7.53333E-05	-1.30697E-06
0.0000754	-2.48847E-06
7.54667E-05	-3.47919E-06
7.55333E-05	-4.13156E-06
0.0000756	-4.33213E-06
7.56667E-05	-4.02275E-06
7.57333E-05	-3.21252E-06
0.0000758	-1.979E-06
7.58667E-05	-4.59432E-07
7.59333E-05	1.16628E-06
0.000076	2.6985E-06
7.60667E-05	3.94408E-06
7.61333E-05	4.74236E-06
0.0000762	4.98734E-06
7.62667E-05	4.64218E-06
7.63333E-05	3.74385E-06
0.0000764	2.39707E-06
7.64667E-05	7.59439E-07
7.65333E-05	-9.79883E-07
0.0000766	-2.62426E-06
7.66667E-05	-3.99366E-06
7.67333E-05	-4.94584E-06
0.0000768	-5.39236E-06
7.68667E-05	-5.30721E-06
7.69333E-05	-4.72669E-06
0.000077	-3.74026E-06
7.70667E-05	-2.47406E-06
7.71333E-05	-1.07012E-06
0.0000772	3.34431E-07
7.72667E-05	1.62431E-06
7.73333E-05	2.71616E-06
0.0000774	3.56065E-06
7.74667E-05	4.13751E-06
7.75333E-05	4.44561E-06
0.0000776	4.49177E-06
7.76667E-05	4.28182E-06
7.77333E-05	3.81691E-06
0.0000778	3.0967E-06
7.78667E-05	2.1286E-06
7.79333E-05	9.40338E-07
0.000078	-4.08648E-07
7.80667E-05	-1.82148E-06
7.81333E-05	-3.16738E-06
0.0000782	-4.29557E-06
7.82667E-05	-5.05782E-06
7.83333E-05	-5.33544E-06
0.0000784	-5.06474E-06
7.84667E-05	-4.25449E-06
7.85333E-05	-2.99024E-06
0.0000786	-1.42307E-06
7.86667E-05	2.55508E-07
7.87333E-05	1.84672E-06
0.0000788	3.17728E-06
7.88667E-05	4.12331E-06
7.89333E-05	4.62029E-06
0.000079	4.65902E-06
7.90667E-05	4.27274E-06
7.91333E-05	3.52266E-06
0.0000792	2.48806E-06
7.92667E-05	1.26271E-06
7.93333E-05	-4.51358E-08
0.0000794	-1.31481E-06
7.94667E-05	-2.42181E-06
7.95333E-05	-3.25388E-06
0.0000796	-3.73082E-06
7.96667E-05	-3.82142E-06
7.97333E-05	-3.55106E-06
0.0000798	-2.99658E-06
7.98667E-05	-2.26961E-06
7.99333E-05	-1.49321E-06
0.00008	-7.78735E-07
8.00667E-05	-2.08781E-07
8.01333E-05	1.70667E-07
0.0000802	3.49222E-07
8.02667E-05	3.45464E-07
8.03333E-05	1.98892E-07
0.0000804	-3.64064E-08
8.04667E-05	-2.9584E-07
8.05333E-05	-5.08318E-07
0.0000806	-6.03647E-07
8.06667E-05	-5.25578E-07
8.07333E-05	-2.49265E-07
0.0000808	2.02273E-07
8.08667E-05	7.5075E-07
8.09333E-05	1.27133E-06
0.000081	1.61961E-06
8.10667E-05	1.67151E-06
8.11333E-05	1.36425E-06
0.0000812	7.23589E-07
8.12667E-05	-1.33979E-07
8.13333E-05	-1.02748E-06
0.0000814	-1.75896E-06
8.14667E-05	-2.16721E-06
8.15333E-05	-2.17017E-06
0.0000816	-1.78294E-06
8.16667E-05	-1.10711E-06
8.17333E-05	-2.97532E-07
0.0000818	4.8077E-07
8.18667E-05	1.09146E-06
8.19333E-05	1.45125E-06
0.000082	1.53642E-06
8.20667E-05	1.37465E-06
8.21333E-05	1.02867E-06
0.0000822	5.78398E-07
8.22667E-05	1.05341E-07
8.23333E-05	-3.19457E-07
0.0000824	-6.44827E-07
8.24667E-05	-8.46491E-07
8.25333E-05	-9.30638E-07
0.0000826	-9.31725E-07
8.26667E-05	-9.0254E-07
8.27333E-05	-8.96903E-07
0.0000828	-9.48805E-07
8.28667E-05	-1.05475E-06
8.29333E-05	-1.16668E-06
0.000083	-1.20054E-06
8.30667E-05	-1.06034E-06
8.31333E-05	-6.72018E-07
0.0000832	-1.63277E-08
8.32667E-05	8.50537E-07
8.33333E-05	1.79759E-06
0.0000834	2.64338E-06
8.34667E-05	3.1989E-06
8.35333E-05	3.31763E-06
0.0000836	2.93816E-06
8.36667E-05	2.10619E-06
8.37333E-05	9.68412E-07
0.0000838	-2.60875E-07
8.38667E-05	-1.35174E-06
8.39333E-05	-2.11445E-06
0.000084	-2.44356E-06
8.40667E-05	-2.33802E-06
8.41333E-05	-1.89269E-06
0.0000842	-1.26504E-06
8.42667E-05	-6.28228E-07
8.43333E-05	-1.24771E-07
0.0000844	1.65801E-07
8.44667E-05	2.37659E-07
8.45333E-05	1.47058E-07
0.0000846	-1.53157E-08
8.46667E-05	-1.57613E-07
8.47333E-05	-2.14731E-07
0.0000848	-1.62941E-07
8.48667E-05	-1.85641E-08
8.49333E-05	1.7634E-07
0.000085	3.74225E-07
8.50667E-05	5.39909E-07
8.51333E-05	6.59494E-07
0.0000852	7.37932E-07
8.52667E-05	7.87631E-07
8.53333E-05	8.14152E-07
0.0000854	8.06167E-07
8.54667E-05	7.34913E-07
8.55333E-05	5.6421E-07
0.0000856	2.67398E-07
8.56667E-05	-1.55703E-07
8.57333E-05	-6.69101E-07
0.0000858	-1.20273E-06
8.58667E-05	-1.66618E-06
8.59333E-05	-1.96927E-06
0.000086	-2.04229E-06
8.60667E-05	-1.84936E-06
8.61333E-05	-1.39203E-06
0.0000862	-7.0444E-07
8.62667E-05	1.55087E-07
8.63333E-05	1.11116E-06
0.0000864	2.07445E-06
8.64667E-05	2.94231E-06
8.65333E-05	3.60151E-06
0.0000866	3.93818E-06
8.66667E-05	3.85752E-06
8.67333E-05	3.31055E-06
0.0000868	2.32005E-06
8.68667E-05	9.94991E-07
8.69333E-05	-4.75957E-07
0.000087	-1.85544E-06
8.70667E-05	-2.9083E-06
8.71333E-05	-3.45937E-06
0.0000872	-3.44044E-06
8.72667E-05	-2.91012E-06
8.73333E-05	-2.03784E-06
0.0000874	-1.05466E-06
8.74667E-05	-1.85702E-07
8.75333E-05	4.14163E-07
0.0000876	6.99778E-07
8.76667E-05	7.37384E-07
8.77333E-05	6.68738E-07
0.0000878	6.51455E-07
8.78667E-05	7.97534E-07
8.79333E-05	1.13201E-06
0.000088	1.58537E-06
8.80667E-05	2.02041E-06
8.81333E-05	2.28154E-06
0.0000882	2.24739E-06
8.82667E-05	1.86812E-06
8.83333E-05	1.17633E-06
0.0000884	2.71625E-07
8.84667E-05	-7.11644E-07
8.85333E-05	-1.63928E-06
0.0000886	-2.40253E-06
8.86667E-05	-2.92822E-06
8.87333E-05	-3.17601E-06
0.0000888	-3.13022E-06
8.88667E-05	-2.79453E-06
8.89333E-05	-2.19334E-06
0.000089	-1.37802E-06
8.90667E-05	-4.31532E-07
8.91333E-05	5.35579E-07
0.0000892	1.40116E-06
8.92667E-05	2.05632E-06
8.93333E-05	2.43083E-06
0.0000894	2.50923E-06
8.94667E-05	2.33068E-06
8.95333E-05	1.9726E-06
0.0000896	1.5249E-06
8.96667E-05	1.06547E-06
8.97333E-05	6.46236E-07
0.0000898	2.93799E-07
8.98667E-05	2.12405E-08
8.99333E-05	-1.57515E-07
0.00009	-2.20055E-07
9.00667E-05	-1.39827E-07
9.01333E-05	9.89982E-08
0.0000902	4.83671E-07
9.02667E-05	9.61847E-07
9.03333E-05	1.44479E-06
0.0000904	1.82601E-06
9.04667E-05	2.0097E-06
9.05333E-05	1.9389E-06
0.0000906	1.61303E-06
9.06667E-05	1.08848E-06
9.07333E-05	4.62442E-07
0.0000908	-1.54453E-07
9.08667E-05	-6.67238E-07
9.09333E-05	-1.01884E-06
0.000091	-1.19966E-06
9.10667E-05	-1.24337E-06
9.11333E-05	-1.21175E-06
0.0000912	-1.17408E-06
9.12667E-05	-1.18676E-06
9.13333E-05	-1.27819E-06
0.0000914	-1.44188E-06
9.14667E-05	-1.63845E-06
9.15333E-05	-1.80568E-06
0.0000916	-1.87401E-06
9.16667E-05	-1.78416E-06
9.17333E-05	-1.50307E-06
0.0000918	-1.03486E-06
9.18667E-05	-4.2408E-07
9.19333E-05	2.49737E-07
0.000092	8.85479E-07
9.20667E-05	1.37931E-06
9.21333E-05	1.64512E-06
0.0000922	1.63231E-06
9.22667E-05	1.33701E-06
9.23333E-05	8.04528E-07
0.0000924	1.22248E-07
9.24667E-05	-5.95634E-07
9.25333E-05	-1.22877E-06
0.0000926	-1.67301E-06
9.26667E-05	-1.86014E-06
9.27333E-05	-1.77129E-06
0.0000928	-1.44067E-06
9.28667E-05	-9.48401E-07
9.29333E-05	-4.03149E-07
0.000093	8.2207E-08
9.30667E-05	4.16485E-07
9.31333E-05	5.51374E-07
0.0000932	4.92264E-07
9.32667E-05	2.95502E-07
9.33333E-05	5.24152E-08
0.0000934	-1.3586E-07
9.34667E-05	-1.86051E-07
9.35333E-05	-5.54567E-08
0.0000936	2.46416E-07
9.36667E-05	6.60322E-07
9.37333E-05	1.09304E-06
0.0000938	1.44204E-06
9.38667E-05	1.62235E-06
9.39333E-05	1.58848E-06
0.000094	1.34564E-06
9.40667E-05	9.4751E-07
9.41333E-05	4.8145E-07
0.0000942	4.56916E-08
9.42667E-05	-2.75069E-07
9.43333E-05	-4.28812E-07
0.0000944	-4.05137E-07
9.44667E-05	-2.32365E-07
9.45333E-05	3.51103E-08
0.0000946	3.34275E-07
9.46667E-05	6.09685E-07
9.47333E-05	8.23418E-07
0.0000948	9.56626E-07
9.48667E-05	1.00404E-06
9.49333E-05	9.65649E-07
0.000095	8.40623E-07
9.50667E-05	6.27333E-07
9.51333E-05	3.29739E-07
0.0000952	-3.32217E-08
9.52667E-05	-4.21218E-07
9.53333E-05	-7.74738E-07
0.0000954	-1.02822E-06
9.54667E-05	-1.13115E-06
9.55333E-05	-1.06922E-06
0.0000956	-8.75946E-07
9.56667E-05	-6.27286E-07
9.57333E-05	-4.18442E-07
0.0000958	-3.29575E-07
9.58667E-05	-3.93209E-07
9.59333E-05	-5.77032E-07
0.000096	-7.90967E-07
9.60667E-05	-9.1821E-07
9.61333E-05	-8.59974E-07
0.0000962	-5.77195E-07
9.62667E-05	-1.1232E-07
9.63333E-05	4.18852E-07
0.0000964	8.64098E-07
9.64667E-05	1.08795E-06
9.65333E-05	1.0217E-06
0.0000966	6.91336E-07
9.66667E-05	2.12324E-07
9.67333E-05	-2.47571E-07
0.0000968	-5.24498E-07
9.68667E-05	-5.13799E-07
9.69333E-05	-2.05041E-07
0.000097	3.1479E-07
9.70667E-05	8.89895E-07
9.71333E-05	1.34501E-06
0.0000972	1.53809E-06
9.72667E-05	1.39941E-06
9.73333E-05	9.46192E-07
0.0000974	2.71354E-07
9.74667E-05	-4.8685E-07
9.75333E-05	-1.18272E-06
0.0000976	-1.69697E-06
9.76667E-05	-1.9588E-06
9.77333E-05	-1.95339E-06
0.0000978	-1.71647E-06
9.78667E-05	-1.32007E-06
9.79333E-05	-8.53594E-07
0.000098	-4.03941E-07
9.80667E-05	-3.77671E-08
9.81333E-05	2.11293E-07
0.0000982	3.47519E-07
9.82667E-05	4.08003E-07
9.83333E-05	4.47604E-07
0.0000984	5.17126E-07
9.84667E-05	6.4112E-07
9.85333E-05	8.03173E-07
0.0000986	9.45273E-07
9.86667E-05	9.83591E-07
9.87333E-05	8.37102E-07
0.0000988	4.60026E-07
9.88667E-05	-1.33422E-07
9.89333E-05	-8.61903E-07
0.000099	-1.59168E-06
9.90667E-05	-2.16978E-06
9.91333E-05	-2.46528E-06
0.0000992	-2.40514E-06
9.92667E-05	-1.99274E-06
9.93333E-05	-1.30337E-06
0.0000994	-4.59243E-07
9.94667E-05	4.06252E-07
9.95333E-05	1.18232E-06
0.0000996	1.80139E-06
9.96667E-05	2.2416E-06
9.97333E-05	2.51344E-06
0.0000998	2.63859E-06
9.98667E-05	2.63108E-06
9.99333E-05	2.48837E-06
0.0001	2.19488E-06
0.000100067	1.73459E-06
0.000100133	1.10614E-06
0.0001002	3.33094E-07
0.000100267	-5.34405E-07
0.000100333	-1.42688E-06
0.0001004	-2.26763E-06
0.000100467	-2.98457E-06
0.000100533	-3.51775E-06
0.0001006	-3.82117E-06
0.000100667	-3.86097E-06
0.000100733	-3.61369E-06
0.0001008	-3.06801E-06
0.000100867	-2.23145E-06
0.000100933	-1.13991E-06
0.000101	1.34024E-07
0.000101067	1.47918E-06
0.000101133	2.75396E-06
0.0001012	3.80479E-06
0.000101267	4.49166E-06
0.000101333	4.71468E-06
0.0001014	4.43479E-06
0.000101467	3.68315E-06
0.000101533	2.55723E-06
0.0001016	1.20466E-06
0.000101667	-2.00868E-07
0.000101733	-1.48608E-06
0.0001018	-2.50198E-06
0.000101867	-3.14144E-06
0.000101933	-3.34906E-06
0.000102	-3.12344E-06
0.000102067	-2.51324E-06
0.000102133	-1.60828E-06
0.0001022	-5.27187E-07
0.000102267	5.9749E-07
0.000102333	1.63546E-06
0.0001024	2.47451E-06
0.000102467	3.03364E-06
0.000102533	3.27119E-06
0.0001026	3.18588E-06
0.000102667	2.81066E-06
0.000102733	2.20103E-06
0.0001028	1.42165E-06
0.000102867	5.3564E-07
0.000102933	-3.9996E-07
0.000103	-1.33159E-06
0.000103067	-2.20176E-06
0.000103133	-2.94171E-06
0.0001032	-3.46954E-06
0.000103267	-3.69771E-06
0.000103333	-3.55006E-06
0.0001034	-2.98446E-06
0.000103467	-2.01411E-06
0.000103533	-7.19932E-07
0.0001036	7.51725E-07
0.000103667	2.20775E-06
0.000103733	3.44021E-06
0.0001038	4.26463E-06
0.000103867	4.5559E-06
0.000103933	4.2732E-06
0.000104	3.46861E-06
0.000104067	2.27727E-06
0.000104133	8.9167E-07
0.0001042	-4.74679E-07
0.000104267	-1.62637E-06
0.000104333	-2.42042E-06
0.0001044	-2.78907E-06
0.000104467	-2.74665E-06
0.000104533	-2.37964E-06
0.0001046	-1.82214E-06
0.000104667	-1.22227E-06
0.000104733	-7.07262E-07
0.0001048	-3.55493E-07
0.000104867	-1.82178E-07
0.000104933	-1.42451E-07
0.000105	-1.50903E-07
0.000105067	-1.12233E-07
0.000105133	4.5643E-08
0.0001052	3.45614E-07
0.000105267	7.50343E-07
0.000105333	1.16989E-06
0.0001054	1.48636E-06
0.000105467	1.58909E-06
0.000105533	1.41057E-06
0.0001056	9.52963E-07
0.000105667	2.96968E-07
0.000105733	-4.10438E-07
0.0001058	-9.87847E-07
0.000105867	-1.26385E-06
0.000105933	-1.12347E-06
0.000106	-5.44657E-07
0.000106067	3.85474E-07
0.000106133	1.48067E-06
0.0001062	2.49154E-06
0.000106267	3.16047E-06
0.000106333	3.28299E-06
0.0001064	2.76046E-06
0.000106467	1.6303E-06
0.000106533	6.50576E-08
0.0001066	-1.66073E-06
0.000106667	-3.2287E-06
0.000106733	-4.34597E-06
0.0001068	-4.80881E-06
0.000106867	-4.54523E-06
0.000106933	-3.62657E-06
0.000107	-2.24613E-06
0.000107067	-6.71415E-07
0.000107133	8.17297E-07
0.0001072	1.98645E-06
0.000107267	2.69271E-06
0.000107333	2.90151E-06
0.0001074	2.67864E-06
0.000107467	2.15976E-06
0.000107533	1.50791E-06
0.0001076	8.70682E-07
0.000107667	3.48053E-07
0.000107733	-2.25238E-08
0.0001078	-2.61685E-07
0.000107867	-4.27717E-07
0.000107933	-5.8719E-07
0.000108	-7.857E-07
0.000108067	-1.0274E-06
0.000108133	-1.26941E-06
0.0001082	-1.43295E-06
0.000108267	-1.42846E-06
0.000108333	-1.18727E-06
0.0001084	-6.90493E-07
0.000108467	1.42506E-08
0.000108533	8.14664E-07
0.0001086	1.55512E-06
0.000108667	2.07288E-06
0.000108733	2.23955E-06
0.0001088	1.99617E-06
0.000108867	1.37141E-06
0.000108933	4.77123E-07
0.000109	-5.1793E-07
0.000109067	-1.42899E-06
0.000109133	-2.09907E-06
0.0001092	-2.43309E-06
0.000109267	-2.41337E-06
0.000109333	-2.09312E-06
0.0001094	-1.57209E-06
0.000109467	-9.63445E-07
0.000109533	-3.62953E-07
0.0001096	1.70121E-07
0.000109667	6.16314E-07
0.000109733	9.84923E-07
0.0001098	1.29485E-06
0.000109867	1.55552E-06
0.000109933	1.75491E-06
0.00011	1.85847E-06
0.000110067	1.81862E-06
0.000110133	1.59122E-06
0.0001102	1.15381E-06
0.000110267	5.20271E-07
0.000110333	-2.51875E-07
0.0001104	-1.06372E-06
0.000110467	-1.78697E-06
0.000110533	-2.28432E-06
0.0001106	-2.43537E-06
0.000110667	-2.16387E-06
0.000110733	-1.46121E-06
0.0001108	-4.00185E-07
0.000110867	8.65808E-07
0.000110933	2.1214E-06
0.000111	3.12489E-06
0.000111067	3.65586E-06
0.000111133	3.56515E-06
0.0001112	2.8152E-06
0.000111267	1.49898E-06
0.000111333	-1.70044E-07
0.0001114	-1.89739E-06
0.000111467	-3.36877E-06
0.000111533	-4.31826E-06
0.0001116	-4.586E-06
0.000111667	-4.15019E-06
0.000111733	-3.12543E-06
0.0001118	-1.72912E-06
0.000111867	-2.26715E-07
0.000111933	1.12831E-06
0.000112	2.14389E-06
0.000112067	2.71723E-06
0.000112133	2.83805E-06
0.0001122	2.57139E-06
0.000112267	2.02929E-06
0.000112333	1.34117E-06
0.0001124	6.30756E-07
0.000112467	2.27765E-09
0.000112533	-4.64815E-07
0.0001126	-7.16587E-07
0.000112667	-7.24662E-07
0.000112733	-4.87939E-07
0.0001128	-3.57226E-08
0.000112867	5.70184E-07
0.000112933	1.2379E-06
0.000113	1.85511E-06
0.000113067	2.30629E-06
0.000113133	2.49508E-06
0.0001132	2.36624E-06
0.000113267	1.92076E-06
0.000113333	1.21837E-06
0.0001134	3.65142E-07
0.000113467	-5.11725E-07
0.000113533	-1.29495E-06
0.0001136	-1.90465E-06
0.000113667	-2.31325E-06
0.000113733	-2.54268E-06
0.0001138	-2.6449E-06
0.000113867	-2.67275E-06
0.000113933	-2.65239E-06
0.000114	-2.56806E-06
0.000114067	-2.36592E-06
0.000114133	-1.97658E-06
0.0001142	-1.34855E-06
0.000114267	-4.80203E-07
0.000114333	5.62397E-07
0.0001144	1.64973E-06
0.000114467	2.61535E-06
0.000114533	3.29689E-06
0.0001146	3.57809E-06
0.000114667	3.41838E-06
0.000114733	2.86072E-06
0.0001148	2.01636E-06
0.000114867	1.03319E-06
0.000114933	5.93798E-08
0.000115	-7.85487E-07
0.000115067	-1.42402E-06
0.000115133	-1.81843E-06
0.0001152	-1.9574E-06
0.000115267	-1.84189E-06
0.000115333	-1.47811E-06
0.0001154	-8.81704E-07
0.000115467	-9.05756E-08
0.000115533	8.21261E-07
0.0001156	1.73812E-06
0.000115667	2.51215E-06
0.000115733	2.98898E-06
0.0001158	3.04373E-06
0.000115867	2.61667E-06
0.000115933	1.73694E-06
0.000116	5.25185E-07
0.000116067	-8.26959E-07
0.000116133	-2.09602E-06
0.0001162	-3.07395E-06
0.000116267	-3.61085E-06
0.000116333	-3.64223E-06
0.0001164	-3.19502E-06
0.000116467	-2.37253E-06
0.000116533	-1.32462E-06
0.0001166	-2.12405E-07
0.000116667	8.2294E-07
0.000116733	1.6802E-06
0.0001168	2.30425E-06
0.000116867	2.67988E-06
0.000116933	2.81829E-06
0.000117	2.74217E-06
0.000117067	2.47474E-06
0.000117133	2.03556E-06
0.0001172	1.4432E-06
0.000117267	7.22342E-07
0.000117333	-8.83729E-08
0.0001174	-9.31427E-07
0.000117467	-1.73109E-06
0.000117533	-2.40041E-06
0.0001176	-2.85353E-06
0.000117667	-3.02073E-06
0.000117733	-2.86288E-06
0.0001178	-2.38171E-06
0.000117867	-1.62348E-06
0.000117933	-6.74398E-07
0.000118	3.51396E-07
0.000118067	1.32924E-06
0.000118133	2.14305E-06
0.0001182	2.70213E-06
0.000118267	2.95219E-06
0.000118333	2.8789E-06
0.0001184	2.50445E-06
0.000118467	1.87931E-06
0.000118533	1.0729E-06
0.0001186	1.65877E-07
0.000118667	-7.54349E-07
0.000118733	-1.59603E-06
0.0001188	-2.26614E-06
0.000118867	-2.6774E-06
0.000118933	-2.76077E-06
0.000119	-2.48234E-06
0.000119067	-1.85974E-06
0.000119133	-9.71472E-07
0.0001192	4.72679E-08
0.000119267	1.02509E-06
0.000119333	1.78891E-06
0.0001194	2.20429E-06
0.000119467	2.21013E-06
0.000119533	1.83641E-06
0.0001196	1.19787E-06
0.000119667	4.64254E-07
0.000119733	-1.84916E-07
0.0001198	-6.07424E-07
0.000119867	-7.33084E-07
0.000119933	-5.76009E-07
0.00012	-2.2199E-07
0.000120067	2.03148E-07
0.000120133	5.7269E-07
0.0001202	7.92956E-07
0.000120267	8.22883E-07
0.000120333	6.76516E-07
0.0001204	4.11985E-07
0.000120467	1.14105E-07
0.000120533	-1.22699E-07
0.0001206	-2.08053E-07
0.000120667	-6.71471E-08
0.000120733	3.46123E-07
0.0001208	1.03186E-06
0.000120867	1.9247E-06
0.000120933	2.87982E-06
0.000121	3.67536E-06
0.000121067	4.04088E-06
0.000121133	3.71385E-06
0.0001212	2.51556E-06
0.000121267	4.26639E-07
0.000121333	-2.36302E-06
0.0001214	-5.45275E-06
0.000121467	-8.28893E-06
0.000121533	-1.02756E-05
0.0001216	-1.09136E-05
0.000121667	-9.93072E-06
0.000121733	-7.36643E-06
0.0001218	-3.58304E-06
0.000121867	8.03304E-07
0.000121933	5.0557E-06
0.000122	8.47903E-06
0.000122067	1.05686E-05
0.000122133	1.11065E-05
0.0001222	1.01824E-05
0.000122267	8.13877E-06
0.000122333	5.46045E-06
0.0001224	2.64407E-06
0.000122467	8.45141E-08
0.000122533	-1.99147E-06
0.0001226	-3.53154E-06
0.000122667	-4.60974E-06
0.000122733	-5.34657E-06
0.0001228	-5.82759E-06
0.000122867	-6.05002E-06
0.000122933	-5.91603E-06
0.000123	-5.27497E-06
0.000123067	-4.00015E-06
0.000123133	-2.07285E-06
0.0001232	3.57562E-07
0.000123267	2.9627E-06
0.000123333	5.28413E-06
0.0001234	6.8341E-06
0.000123467	7.22252E-06
0.000123533	6.27416E-06
0.0001236	4.09999E-06
0.000123667	1.09789E-06
0.000123733	-2.12306E-06
0.0001238	-4.87865E-06
0.000123867	-6.57213E-06
0.000123933	-6.84109E-06
0.000124	-5.64958E-06
0.000124067	-3.30039E-06
0.000124133	-3.63831E-07
0.0001242	2.45921E-06
0.000124267	4.50524E-06
0.000124333	5.30511E-06
0.0001244	4.69175E-06
0.000124467	2.83375E-06
0.000124533	1.88862E-07
0.0001246	-2.60865E-06
0.000124667	-4.89791E-06
0.000124733	-6.14185E-06
0.0001248	-6.04367E-06
0.000124867	-4.60466E-06
0.000124933	-2.11372E-06
0.000125	9.24409E-07
0.000125067	3.90255E-06
0.000125133	6.23865E-06
0.0001252	7.48991E-06
0.000125267	7.43148E-06
0.000125333	6.08776E-06
0.0001254	3.71472E-06
0.000125467	7.41569E-07
0.000125533	-2.314E-06
0.0001256	-4.93999E-06
0.000125667	-6.71714E-06
0.000125733	-7.38527E-06
0.0001258	-6.87954E-06
0.000125867	-5.33247E-06
0.000125933	-3.04283E-06
0.000126	-4.18185E-07
0.000126067	2.09829E-06
0.000126133	4.10288E-06
0.0001262	5.29515E-06
0.000126267	5.51959E-06
0.000126333	4.77987E-06
0.0001264	3.22607E-06
0.000126467	1.12066E-06
0.000126533	-1.20823E-06
0.0001266	-3.41703E-06
0.000126667	-5.1934E-06
0.000126733	-6.29491E-06
0.0001268	-6.57722E-06
0.000126867	-6.01074E-06
0.000126933	-4.68401E-06
0.000127	-2.79225E-06
0.000127067	-6.0986E-07
0.000127133	1.55159E-06
0.0001272	3.39479E-06
0.000127267	4.68842E-06
0.000127333	5.30803E-06
0.0001274	5.25575E-06
0.000127467	4.65297E-06
0.000127533	3.70695E-06
0.0001276	2.65926E-06
0.000127667	1.72911E-06
0.000127733	1.0657E-06
0.0001278	7.20868E-07
0.000127867	6.4728E-07
0.000127933	7.2046E-07
0.000128	7.77105E-07
0.000128067	6.5934E-07
0.000128133	2.54654E-07
0.0001282	-4.76155E-07
0.000128267	-1.48714E-06
0.000128333	-2.65234E-06
0.0001284	-3.78645E-06
0.000128467	-4.6778E-06
0.000128533	-5.12921E-06
0.0001286	-5.00046E-06
0.000128667	-4.24433E-06
0.000128733	-2.92765E-06
0.0001288	-1.22973E-06
0.000128867	5.85306E-07
0.000128933	2.21948E-06
0.000129	3.40531E-06
0.000129067	3.96826E-06
0.000129133	3.87065E-06
0.0001292	3.2235E-06
0.000129267	2.26127E-06
0.000129333	1.28425E-06
0.0001294	5.82649E-07
0.000129467	3.62041E-07
0.000129533	6.89569E-07
0.0001296	1.47484E-06
0.000129667	2.49044E-06
0.000129733	3.42668E-06
0.0001298	3.96707E-06
0.000129867	3.86608E-06
0.000129933	3.01097E-06
0.00013	1.45333E-06
0.000130067	-5.96787E-07
0.000130133	-2.81295E-06
0.0001302	-4.82107E-06
0.000130267	-6.27936E-06
0.000130333	-6.95119E-06
0.0001304	-6.75357E-06
0.000130467	-5.76986E-06
0.000130533	-4.22374E-06
0.0001306	-2.42142E-06
0.000130667	-6.77701E-07
0.000130733	7.53942E-07
0.0001308	1.72876E-06
0.000130867	2.22374E-06
0.000130933	2.31553E-06
0.000131	2.13353E-06
0.000131067	1.80608E-06
0.000131133	1.41902E-06
0.0001312	1.0003E-06
0.000131267	5.33952E-07
0.000131333	-4.75852E-09
0.0001314	-6.09407E-07
0.000131467	-1.21579E-06
0.000131533	-1.70149E-06
0.0001316	-1.91393E-06
0.000131667	-1.71826E-06
0.000131733	-1.04784E-06
0.0001318	6.08849E-08
0.000131867	1.46251E-06
0.000131933	2.92881E-06
0.000132	4.19908E-06
0.000132067	5.03926E-06
0.000132133	5.29233E-06
0.0001322	4.90686E-06
0.000132267	3.93882E-06
0.000132333	2.53033E-06
0.0001324	8.75516E-07
0.000132467	-8.15423E-07
0.000132533	-2.34552E-06
0.0001326	-3.55091E-06
0.000132667	-4.31333E-06
0.000132733	-4.56941E-06
0.0001328	-4.31951E-06
0.000132867	-3.6348E-06
0.000132933	-2.65727E-06
0.000133	-1.58609E-06
0.000133067	-6.46218E-07
0.000133133	-4.17741E-08
0.0001332	9.60971E-08
0.000133267	-2.48656E-07
0.000133333	-9.60537E-07
0.0001334	-1.81163E-06
0.000133467	-2.51558E-06
0.000133533	-2.80379E-06
0.0001336	-2.50224E-06
0.000133667	-1.58544E-06
0.000133733	-1.89857E-07
0.0001338	1.41874E-06
0.000133867	2.91484E-06
0.000133933	3.99886E-06
0.000134	4.47339E-06
0.000134067	4.28765E-06
0.000134133	3.53927E-06
0.0001342	2.43553E-06
0.000134267	1.22942E-06
0.000134333	1.51787E-07
0.0001344	-6.39836E-07
0.000134467	-1.08281E-06
0.000134533	-1.19976E-06
0.0001346	-1.0666E-06
0.000134667	-7.73222E-07
0.000134733	-3.92571E-07
0.0001348	3.18553E-08
0.000134867	4.78072E-07
0.000134933	9.23786E-07
0.000135	1.32251E-06
0.000135067	1.59013E-06
0.000135133	1.61046E-06
0.0001352	1.26129E-06
0.000135267	4.54585E-07
0.000135333	-8.21188E-07
0.0001354	-2.47087E-06
0.000135467	-4.28664E-06
0.000135533	-5.97213E-06
0.0001356	-7.19458E-06
0.000135667	-7.65447E-06
0.000135733	-7.15662E-06
0.0001358	-5.6647E-06
0.000135867	-3.324E-06
0.000135933	-4.44696E-07
0.000136	2.5528E-06
0.000136067	5.21876E-06
0.000136133	7.16269E-06
0.0001362	8.12888E-06
0.000136267	8.04106E-06
0.000136333	7.0071E-06
0.0001364	5.2848E-06
0.000136467	3.22004E-06
0.000136533	1.17458E-06
0.0001366	-5.38441E-07
0.000136667	-1.69816E-06
0.000136733	-2.19391E-06
0.0001368	-2.02099E-06
0.000136867	-1.26383E-06
0.000136933	-7.65958E-08
0.000137	1.33242E-06
0.000137067	2.71279E-06
0.000137133	3.78661E-06
0.0001372	4.27407E-06
0.000137267	3.93515E-06
0.000137333	2.6248E-06
0.0001374	3.49753E-07
0.000137467	-2.69171E-06
0.000137533	-6.10644E-06
0.0001376	-9.35178E-06
0.000137667	-1.18286E-05
0.000137733	-1.30055E-05
0.0001378	-1.25444E-05
0.000137867	-1.03944E-05
0.000137933	-6.82471E-06
0.000138	-2.38405E-06
0.000138067	2.20785E-06
0.000138133	6.21038E-06
0.0001382	9.01712E-06
0.000138267	1.02773E-05
0.000138333	9.95531E-06
0.0001384	8.31594E-06
0.000138467	5.84532E-06
0.000138533	3.13001E-06
0.0001386	7.27062E-07
0.000138667	-9.44674E-07
0.000138733	-1.67075E-06
0.0001388	-1.45677E-06
0.000138867	-4.9836E-07
0.000138933	8.80495E-07
0.000139	2.30322E-06
0.000139067	3.41414E-06
0.000139133	3.93804E-06
0.0001392	3.71952E-06
0.000139267	2.74042E-06
0.000139333	1.11608E-06
0.0001394	-9.27055E-07
0.000139467	-3.08955E-06
0.000139533	-5.04852E-06
0.0001396	-6.51228E-06
0.000139667	-7.27158E-06
0.000139733	-7.23759E-06
0.0001398	-6.45763E-06
0.000139867	-5.10308E-06
0.000139933	-3.43031E-06
0.00014	-1.72255E-06
0.000140067	-2.26847E-07
0.000140133	8.97206E-07
0.0001402	1.6028E-06
0.000140267	1.94811E-06
0.000140333	2.05863E-06
0.0001404	2.07271E-06
0.000140467	2.08919E-06
0.000140533	2.13605E-06
0.0001406	2.17132E-06
0.000140667	2.11601E-06
0.000140733	1.90593E-06
0.0001408	1.54115E-06
0.000140867	1.11071E-06
0.000140933	7.7842E-07
0.000141	7.2943E-07
0.000141067	1.09347E-06
0.000141133	1.872E-06
0.0001412	2.89893E-06
0.000141267	3.85623E-06
0.000141333	4.34818E-06
0.0001414	4.01769E-06
0.000141467	2.67082E-06
0.000141533	3.68821E-07
0.0001416	-2.5463E-06
0.000141667	-5.50886E-06
0.000141733	-7.85959E-06
0.0001418	-9.01562E-06
0.000141867	-8.63225E-06
0.000141933	-6.70842E-06
0.000142	-3.6026E-06
0.000142067	4.83181E-08
0.000142133	3.48557E-06
0.0001422	6.01612E-06
0.000142267	7.1778E-06
0.000142333	6.8358E-06
0.0001424	5.18587E-06
0.000142467	2.66922E-06
0.000142533	-1.69244E-07
0.0001426	-2.83106E-06
0.000142667	-4.97503E-06
0.000142733	-6.45696E-06
0.0001428	-7.29334E-06
0.000142867	-7.57198E-06
0.000142933	-7.35159E-06
0.000143	-6.59564E-06
0.000143067	-5.17214E-06
0.000143133	-2.92472E-06
0.0001432	2.09323E-07
0.000143267	4.08019E-06
0.000143333	8.25814E-06
0.0001434	1.20565E-05
0.000143467	1.46556E-05
0.000143533	1.5303E-05
0.0001436	1.35357E-05
0.000143667	9.35733E-06
0.000143733	3.30981E-06
0.0001438	-3.59274E-06
0.000143867	-1.0061E-05
0.000143933	-1.48126E-05
0.000144	-1.68685E-05
0.000144067	-1.57849E-05
0.000144133	-1.17606E-05
0.0001442	-5.59365E-06
0.000144267	1.50072E-06
0.000144333	8.1606E-06
0.0001444	1.3168E-05
0.000144467	1.56897E-05
0.000144533	1.54176E-05
0.0001446	1.25861E-05
0.000144667	7.87611E-06
0.000144733	2.24235E-06
0.0001448	-3.29113E-06
0.000144867	-7.81974E-06
0.000144933	-1.06986E-05
0.000145	-1.16176E-05
0.000145067	-1.0612E-05
0.000145133	-8.01957E-06
0.0001452	-4.40083E-06
0.000145267	-4.38847E-07
0.000145333	3.1688E-06
0.0001454	5.81509E-06
0.000145467	7.07555E-06
0.000145533	6.77626E-06
0.0001456	5.02606E-06
0.000145667	2.20293E-06
0.000145733	-1.10926E-06
0.0001458	-4.22807E-06
0.000145867	-6.50657E-06
0.000145933	-7.46791E-06
0.000146	-6.90965E-06
0.000146067	-4.95177E-06
0.000146133	-2.0135E-06
0.0001462	1.27868E-06
0.000146267	4.23215E-06
0.000146333	6.24517E-06
0.0001464	6.94194E-06
0.000146467	6.25284E-06
0.000146533	4.42067E-06
0.0001466	1.93258E-06
0.000146667	-6.03909E-07
0.000146733	-2.60885E-06
0.0001468	-3.66504E-06
0.000146867	-3.60804E-06
0.000146933	-2.5516E-06
0.000147	-8.45694E-07
0.000147067	1.01864E-06
0.000147133	2.53172E-06
0.0001472	3.28408E-06
0.000147267	3.05419E-06
0.000147333	1.84741E-06
0.0001474	-1.18338E-07
0.000147467	-2.47176E-06
0.000147533	-4.77437E-06
0.0001476	-6.61191E-06
0.000147667	-7.671E-06
0.000147733	-7.7875E-06
0.0001478	-6.96123E-06
0.000147867	-5.33974E-06
0.000147933	-3.17957E-06
0.000148	-7.9577E-07
0.000148067	1.4902E-06
0.000148133	3.3963E-06
0.0001482	4.71494E-06
0.000148267	5.33514E-06
0.000148333	5.25131E-06
0.0001484	4.55913E-06
0.000148467	3.43908E-06
0.000148533	2.12908E-06
0.0001486	8.88582E-07
0.000148667	-4.18065E-08
0.000148733	-4.79889E-07
0.0001488	-3.34369E-07
0.000148867	3.75584E-07
0.000148933	1.51803E-06
0.000149	2.86497E-06
0.000149067	4.12681E-06
0.000149133	4.99999E-06
0.0001492	5.22096E-06
0.000149267	4.61763E-06
0.000149333	3.14922E-06
0.0001494	9.26209E-07
0.000149467	-1.79524E-06
0.000149533	-4.64638E-06
0.0001496	-7.20316E-06
0.000149667	-9.05918E-06
0.000149733	-9.90138E-06
0.0001498	-9.5732E-06
0.000149867	-8.11086E-06
0.000149933	-5.74282E-06
0.00015	-2.84994E-06


==> figs/Time_response_no_PnC.dat <==
0	0
6.66666666666667E-08	0
1.33333333333333E-07	0
2E-07	0
2.66666666666667E-07	0
3.33333333333333E-07	2.82585905432837E-166
4E-07	6.96718718821676E-154
4.66666666666667E-07	3.75074803736413E-148
5.33333333333333E-07	7.65026749864336E-143
6E-07	6.1481598566422E-139
6.66666666666667E-07	4.29347729481329E-136
7.33333333333333E-07	-2.50060408171189E-132
8E-07	-3.32612084713926E-129
8.66666666666667E-07	-1.33823388135751E-126
9.33333333333333E-07	-1.76566827667451E-124
1E-06	7.02798090589322E-123
1.06666666666667E-06	3.69427491779271E-120
1.13333333333333E-06	2.56683805673821E-118
1.2E-06	-1.46784537350684E-116
1.26666666666667E-06	-3.9666986870063E-114
1.33333333333333E-06	-3.66343385190078E-112
1.4E-06	-2.19663389071365E-110
1.46666666666667E-06	-1.00580145979327E-108
1.53333333333333E-06	-3.73628780925224E-107
1.6E-06	-1.17701129235471E-105
1.66666666666667E-06	-3.2696484607469E-104
1.73333333333333E-06	-8.0470727572457E-103
1.8E-06	-1.74838466821553E-101
1.86666666666667E-06	-3.33205672975138E-100
1.93333333333333E-06	-5.32507651564387E-99
2E-06	-6.57158926167539E-98
2.06666666666667E-06	-4.83913577387539E-97
2.13333333333333E-06	2.56416032059688E-96
2.2E-06	1.57345780937504E-94
2.26666666666667E-06	2.95297645643827E-93
2.33333333333333E-06	3.44748283265669E-92
2.4E-06	2.3293071067319E-91
2.46666666666667E-06	-2.23566428971934E-92
2.53333333333333E-06	-2.18359991152434E-89
2.6E-06	-2.70996590874215E-88
2.66666666666667E-06	-1.50712767232548E-87
2.73333333333333E-06	1.76533072594812E-87
2.8E-06	1.00231765898024E-85
2.86666666666667E-06	7.36578942001922E-85
2.93333333333333E-06	9.86970207666417E-85
3E-06	-2.27795353161361E-83
3.06666666666667E-06	-1.71395521443397E-82
3.13333333333333E-06	-1.9581380598043E-82
3.2E-06	3.90053242412414E-81
3.26666666666667E-06	2.17548973513334E-80
3.33333333333333E-06	4.9687472059414E-82
3.4E-06	-3.96722543327891E-79
3.46666666666667E-06	-1.32683980934016E-78
3.53333333333333E-06	9.01532957711816E-81
3.6E-06	1.19475924537426E-77
3.66666666666667E-06	1.0333635941207E-76
3.73333333333333E-06	5.26309027139598E-76
3.8E-06	-1.16174005637706E-75
3.86666666666667E-06	-2.03568178567971E-74
3.93333333333333E-06	-2.10904217306405E-74
4E-06	3.953607278029E-73
4.06666666666667E-06	9.81230644359935E-73
4.13333333333333E-06	-5.41839800374019E-72
4.2E-06	-2.00588497120934E-71
4.26666666666667E-06	5.83174865620425E-71
4.33333333333333E-06	2.95515298846172E-70
4.4E-06	-5.28151991008296E-70
4.46666666666667E-06	-3.59878094238949E-69
4.53333333333333E-06	4.37565944002648E-69
4.6E-06	3.91334187575462E-68
4.66666666666667E-06	-4.03624046653795E-68
4.73333333333333E-06	-3.92435282693089E-67
4.8E-06	5.03630076992191E-67
4.86666666666667E-06	3.48508179137087E-66
4.93333333333333E-06	-7.04634227626027E-66
5E-06	-2.39563302473673E-65
5.06666666666667E-06	8.39104063124048E-65
5.13333333333333E-06	8.35734530891637E-65
5.2E-06	-7.3362648704321E-64
5.26666666666667E-06	5.03039356542999E-64
5.33333333333333E-06	4.02852808720503E-63
5.4E-06	-9.84773881398009E-63
5.46666666666667E-06	-6.5302123901287E-63
5.53333333333333E-06	6.6529521378346E-62
5.6E-06	-8.9642999350279E-62
5.66666666666667E-06	-1.60669679658522E-61
5.73333333333333E-06	7.39089039187778E-61
5.8E-06	-7.51426022889608E-61
5.86666666666667E-06	-1.63902501882608E-60
5.93333333333333E-06	6.43314698488722E-60
6E-06	-7.03597199455307E-60
6.06666666666667E-06	-9.00223638442039E-60
6.13333333333333E-06	4.39621956800457E-59
6.2E-06	-6.36354995604915E-59
6.26666666666667E-06	-4.98161042109162E-60
6.33333333333333E-06	2.07334336815491E-58
6.4E-06	-4.35480007029815E-58
6.46666666666667E-06	3.59181546162316E-58
6.53333333333333E-06	4.0377471928967E-58
6.6E-06	-1.82627115667223E-57
6.66666666666667E-06	2.97429519643503E-57
6.73333333333333E-06	-2.06194518307281E-57
6.8E-06	-2.49233564839936E-57
6.86666666666667E-06	1.01371464026177E-56
6.93333333333333E-06	-1.66566159885491E-56
7E-06	1.46662106496778E-56
7.06666666666667E-06	2.55772781815534E-57
7.13333333333333E-06	-3.49191536339442E-56
7.2E-06	7.01671452433975E-56
7.26666666666667E-06	-8.42084709544385E-56
7.33333333333333E-06	5.09665548685007E-56
7.4E-06	3.91935114322749E-56
7.46666666666667E-06	-1.58551110318214E-55
7.53333333333333E-06	2.3418303111274E-55
7.6E-06	-1.6753836633624E-55
7.66666666666667E-06	-1.03939596930262E-55
7.73333333333333E-06	5.07729596626042E-55
7.8E-06	-7.18398662738872E-55
7.86666666666667E-06	7.1740415949368E-56
7.93333333333333E-06	2.42648066512553E-54
8E-06	-7.92230618486188E-54
8.06666666666667E-06	1.72768508030452E-53
8.13333333333333E-06	-3.03494099175703E-53
8.2E-06	4.49118116168274E-53
8.26666666666667E-06	-5.53277824026867E-53
8.33333333333333E-06	5.07728659602691E-53
8.4E-06	-1.30322118269025E-53
8.46666666666667E-06	-8.5671976986197E-53
8.53333333333333E-06	2.86252686061101E-52
8.6E-06	-6.47184994418373E-52
8.66666666666667E-06	1.25017209547231E-51
8.73333333333333E-06	-2.20997385385398E-51
8.8E-06	3.6886132590817E-51
8.86666666666667E-06	-5.91954605374035E-51
8.93333333333333E-06	9.24201387079776E-51
9E-06	-1.41583774826347E-50
9.06666666666667E-06	2.14362328598231E-50
9.13333333333333E-06	-3.22373607716043E-50
9.2E-06	4.83454737314914E-50
9.26666666666667E-06	-7.25493388176744E-50
9.33333333333333E-06	1.09091254439401E-49
9.4E-06	-1.64432497644801E-49
9.46666666666667E-06	2.48372908200829E-49
9.53333333333333E-06	-3.75074580256688E-49
9.6E-06	5.64456276454835E-49
9.66666666666667E-06	-8.43037507551946E-49
9.73333333333333E-06	1.24162772766992E-48
9.8E-06	-1.78844930678426E-48
9.86666666666667E-06	2.48937771091061E-48
9.93333333333333E-06	-3.2823659104226E-48
1E-05	3.9500883647166E-48
1.00666666666667E-05	-3.95501245772729E-48
1.01333333333333E-05	2.17018748175482E-48
1.02E-05	3.52540705369564E-48
1.02666666666667E-05	-1.67715626099151E-47
1.03333333333333E-05	4.31336004210346E-47
1.04E-05	-8.9987904182093E-47
1.04666666666667E-05	1.64726137839935E-46
1.05333333333333E-05	-2.69091992717707E-46
1.06E-05	3.86914259101883E-46
1.06666666666667E-05	-4.60895520013928E-46
1.07333333333333E-05	3.56713163407161E-46
1.08E-05	1.80923715693023E-46
1.08666666666667E-05	-1.55860158795815E-45
1.09333333333333E-05	4.28903494304669E-45
1.1E-05	-8.77019366650208E-45
1.10666666666667E-05	1.47123587576316E-44
1.11333333333333E-05	-2.00337770545234E-44
1.12E-05	1.92141717220755E-44
1.12666666666667E-05	-1.5088649940944E-45
1.13333333333333E-05	-4.938306543949E-44
1.14E-05	1.51196311810023E-43
1.14666666666667E-05	-3.09338275103613E-43
1.15333333333333E-05	4.87902828727602E-43
1.16E-05	-5.65119819427571E-43
1.16666666666667E-05	2.85711922797737E-43
1.17333333333333E-05	7.44262330094802E-43
1.18E-05	-2.93620140280576E-42
1.18666666666667E-05	6.3461677354702E-42
1.19333333333333E-05	-9.95258551486711E-42
1.2E-05	1.06886626646917E-41
1.20666666666667E-05	-2.75292527617577E-42
1.21333333333333E-05	-2.1474116586924E-41
1.22E-05	6.69489199160854E-41
1.22666666666667E-05	-1.25964764086167E-40
1.23333333333333E-05	1.63315103240825E-40
1.24E-05	-1.04183435537495E-40
1.24666666666667E-05	-1.57150699674789E-40
1.25333333333333E-05	6.98191039529555E-40
1.26E-05	-1.43509938115398E-39
1.26666666666667E-05	1.92978819638918E-39
1.27333333333333E-05	-1.25396714503728E-39
1.28E-05	-1.83082156229714E-39
1.28666666666667E-05	8.02137291979335E-39
1.29333333333333E-05	-1.57460025741168E-38
1.3E-05	1.90867734598931E-38
1.30666666666667E-05	-7.17316336105183E-39
1.31333333333333E-05	-3.15639598433207E-38
1.32E-05	9.70772463387365E-38
1.32666666666667E-05	-1.58293669451329E-37
1.33333333333333E-05	1.38474883308788E-37
1.34E-05	6.83122937223951E-38
1.34666666666667E-05	-5.17485503255463E-37
1.35333333333333E-05	1.06411835654639E-36
1.36E-05	-1.21698902785271E-36
1.36666666666667E-05	1.86883082365912E-37
1.37333333333333E-05	2.60779658781554E-36
1.38E-05	-6.48940165342789E-36
1.38666666666667E-05	8.39699834628526E-36
1.39333333333333E-05	-3.05958204320109E-36
1.4E-05	-1.36966231464865E-35
1.40666666666667E-05	3.79198202502927E-35
1.41333333333333E-05	-5.03317571224024E-35
1.42E-05	1.84047152045293E-35
1.42666666666667E-05	8.08178853720028E-35
1.43333333333333E-05	-2.16362806038692E-34
1.44E-05	2.65840198438962E-34
1.44666666666667E-05	-4.65087808572706E-35
1.45333333333333E-05	-5.25479454581895E-34
1.46E-05	1.1821156689138E-33
1.46666666666667E-05	-1.1743588063226E-33
1.47333333333333E-05	-3.69133759744469E-34
1.48E-05	3.40973388868768E-33
1.48666666666667E-05	-5.81381019166924E-33
1.49333333333333E-05	3.514618926498E-33
1.5E-05	6.34427178054334E-33
1.50666666666667E-05	-1.97657802003747E-32
1.51333333333333E-05	2.26522896507225E-32
1.52E-05	2.00310498034564E-33
1.52666666666667E-05	-5.32487872307278E-32
1.53333333333333E-05	9.08134065222698E-32
1.54E-05	-4.48861748595131E-32
1.54666666666667E-05	-1.17458939979853E-31
1.55333333333333E-05	2.97932910538474E-31
1.56E-05	-2.54738359220656E-31
1.56666666666667E-05	-2.05483187133368E-31
1.57333333333333E-05	8.75826703268318E-31
1.58E-05	-9.93447446446542E-31
1.58666666666667E-05	-2.34344943746069E-31
1.59333333333333E-05	2.43248624793993E-30
1.6E-05	-3.30627248956159E-30
1.60666666666667E-05	7.77042226759384E-32
1.61333333333333E-05	6.64323230749544E-30
1.62E-05	-1.00589965332915E-29
1.62666666666667E-05	1.30984978631817E-30
1.63333333333333E-05	1.83787142209738E-29
1.64E-05	-2.87688437504825E-29
1.64666666666667E-05	3.57221287060418E-30
1.65333333333333E-05	5.22422912321471E-29
1.66E-05	-7.77789185551899E-29
1.66666666666667E-05	6.04750993730875E-31
1.67333333333333E-05	1.51668919904832E-28
1.68E-05	-1.9580134629044E-28
1.68666666666667E-05	-4.82992302052424E-29
1.69333333333333E-05	4.38862689936609E-28
1.7E-05	-4.3812114162071E-28
1.70666666666667E-05	-3.24890832537746E-28
1.71333333333333E-05	1.2183538289304E-27
1.72E-05	-7.62089758954326E-28
1.72666666666667E-05	-1.48517835151765E-27
1.73333333333333E-05	3.07334623390814E-27
1.74E-05	-4.20611711468373E-28
1.74666666666667E-05	-5.46455029147437E-27
1.75333333333333E-05	6.36630857926473E-27
1.76E-05	4.24194264827563E-27
1.76666666666667E-05	-1.65340814976308E-26
1.77333333333333E-05	7.5204009165516E-27
1.78E-05	2.5580260242615E-26
1.78666666666667E-05	-3.87289872916209E-26
1.79333333333333E-05	-1.58409078603612E-26
1.8E-05	9.27706895172883E-26
1.80666666666667E-05	-5.12146673351618E-26
1.81333333333333E-05	-1.44570816567509E-25
1.82E-05	2.34080748956E-25
1.82666666666667E-05	9.26749119589044E-26
1.83333333333333E-05	-5.67641407636465E-25
1.84E-05	3.02768714984821E-25
1.84666666666667E-05	9.19255223852552E-25
1.85333333333333E-05	-1.42172017811512E-24
1.86E-05	-6.97050085868043E-25
1.86666666666667E-05	3.53967447673705E-24
1.87333333333333E-05	-1.52152342896174E-24
1.88E-05	-6.04464140292359E-24
1.88666666666667E-05	8.07206848413503E-24
1.89333333333333E-05	5.87015920338387E-24
1.9E-05	-2.11416404108331E-23
1.90666666666667E-05	4.63395546595317E-24
1.91333333333333E-05	3.91993706133668E-23
1.92E-05	-3.90341702747571E-23
1.92666666666667E-05	-4.95329723552033E-23
1.93333333333333E-05	1.14054540349538E-22
1.94E-05	1.67117551761731E-23
1.94666666666667E-05	-2.37109090641786E-22
1.95333333333333E-05	1.2985095562123E-22
1.96E-05	3.76916866109563E-22
1.96666666666667E-05	-4.99872045645889E-22
1.97333333333333E-05	-4.10740057350834E-22
1.98E-05	1.21995491383596E-21
1.98666666666667E-05	4.75865592382908E-23
1.99333333333333E-05	-2.35737087288662E-21
2E-05	1.26187768117537E-21
2.00666666666667E-05	3.7540753781215E-21
2.01333333333333E-05	-4.39906513891982E-21
2.02E-05	-4.73036902996541E-21
2.02666666666667E-05	1.05799731609196E-20
2.03333333333333E-05	3.61626182846364E-21
2.04E-05	-2.12059911473828E-20
2.04666666666667E-05	2.92471434572676E-21
2.05333333333333E-05	3.74497667310995E-20
2.06E-05	-2.08228885602865E-20
2.06666666666667E-05	-5.94415423292436E-20
2.07333333333333E-05	5.98441896406138E-20
2.08E-05	8.48957004347484E-20
2.08666666666667E-05	-1.35262100279514E-19
2.09333333333333E-05	-1.06982770147711E-19
2.1E-05	2.7024377795433E-19
2.10666666666667E-05	1.11314703536079E-19
2.11333333333333E-05	-4.9948273584021E-19
2.12E-05	-7.19769413342502E-20
2.12666666666667E-05	8.75123946340675E-19
2.13333333333333E-05	-5.31744148606386E-20
2.14E-05	-1.47685884181035E-18
2.14666666666667E-05	3.26682521832529E-19
2.15333333333333E-05	2.42915400194414E-18
2.16E-05	-8.31607372843601E-19
2.16666666666667E-05	-3.92963391424569E-18
2.17333333333333E-05	1.6600762151613E-18
2.18E-05	6.29255559513179E-18
2.18666666666667E-05	-2.87405849351612E-18
2.19333333333333E-05	-1.00060937344176E-17
2.2E-05	4.40671709506536E-18
2.20666666666667E-05	1.57772041926639E-17
2.21333333333333E-05	-5.87969924382098E-18
2.22E-05	-2.45273250172018E-17
2.22666666666667E-05	6.26848537575441E-18
2.23333333333333E-05	3.71654018605675E-17
2.24E-05	-3.44013204357112E-18
2.24666666666667E-05	-5.37964984197759E-17
2.25333333333333E-05	-6.03933131883106E-18
2.26E-05	7.18674115039029E-17
2.26666666666667E-05	2.46979903905957E-17
2.27333333333333E-05	-8.66147624930346E-17
2.28E-05	-5.34072223852328E-17
2.28666666666667E-05	8.77610117487577E-17
2.29333333333333E-05	7.81983928226781E-17
2.3E-05	-7.44257881733019E-17
2.30666666666667E-05	-3.82699848886551E-17
2.31333333333333E-05	2.62046873286528E-16
2.32E-05	4.66802660122446E-16
2.32666666666667E-05	4.00365645881815E-16
2.33333333333333E-05	8.55227958291629E-17
2.34E-05	-1.92886604016799E-15
2.34666666666667E-05	-9.55027623465775E-15
2.35333333333333E-05	-2.22797841424221E-14
2.36E-05	-7.94508481424684E-15
2.36666666666667E-05	1.64028363549145E-13
2.37333333333333E-05	8.47154852985372E-13
2.38E-05	2.77383970972504E-12
2.38666666666667E-05	7.0419463794003E-12
2.39333333333333E-05	1.43038013455911E-11
2.4E-05	2.17836576392066E-11
2.40666666666667E-05	1.59066602269683E-11
2.41333333333333E-05	-4.16847012896183E-11
2.42E-05	-2.33918622428902E-10
2.42666666666667E-05	-7.03393983725033E-10
2.43333333333333E-05	-1.63285801183774E-09
2.44E-05	-3.13538169249882E-09
2.44666666666667E-05	-4.9853772687525E-09
2.45333333333333E-05	-6.15934993935695E-09
2.46E-05	-4.28565273026657E-09
2.46666666666667E-05	4.67299059834618E-09
2.47333333333333E-05	2.59551442093636E-08
2.48E-05	6.41841704400826E-08
2.48666666666667E-05	1.20040674206911E-07
2.49333333333333E-05	1.86174436579497E-07
2.5E-05	2.44209001032085E-07
2.50666666666667E-05	2.65299601375636E-07
2.51333333333333E-05	2.16056008609174E-07
2.52E-05	6.94732541687899E-08
2.52666666666667E-05	-1.82444791685468E-07
2.53333333333333E-05	-5.19823291325227E-07
2.54E-05	-8.94908902811823E-07
2.54666666666667E-05	-1.24262776288678E-06
2.55333333333333E-05	-1.49833172182226E-06
2.56E-05	-1.61528721412062E-06
2.56666666666667E-05	-1.57403767607604E-06
2.57333333333333E-05	-1.37981774948221E-06
2.58E-05	-1.05103554409173E-06
2.58666666666667E-05	-6.07866591697277E-07
2.59333333333333E-05	-7.1422630838111E-08
2.6E-05	5.2134077724363E-07
2.60666666666667E-05	1.09268168858151E-06
2.61333333333333E-05	1.50632111994107E-06
2.62E-05	1.57882438450933E-06
2.62666666666667E-05	1.13359573020564E-06
2.63333333333333E-05	8.89800531787573E-08
2.64E-05	-1.45451199936806E-06
2.64666666666667E-05	-3.17774864077196E-06
2.65333333333333E-05	-4.59622301449565E-06
2.66E-05	-5.20360216540444E-06
2.66666666666667E-05	-4.65708756217218E-06
2.67333333333333E-05	-2.92393638045358E-06
2.68E-05	-3.16071451610686E-07
2.68666666666667E-05	2.61154660698736E-06
2.69333333333333E-05	5.25645326020348E-06
2.7E-05	7.16755423317211E-06
2.70666666666667E-05	8.15496336954871E-06
2.71333333333333E-05	8.26604286433099E-06
2.72E-05	7.65568080534029E-06
2.72666666666667E-05	6.43780773421058E-06
2.73333333333333E-05	4.61721638957136E-06
2.74E-05	2.15563429425919E-06
2.74666666666667E-05	-8.56454458925378E-07
2.75333333333333E-05	-4.02804967043455E-06
2.76E-05	-6.62758771551907E-06
2.76666666666667E-05	-7.75592085276841E-06
2.77333333333333E-05	-6.70205568999996E-06
2.78E-05	-3.33351335311171E-06
2.78666666666667E-05	1.68197239001853E-06
2.79333333333333E-05	6.97518524360155E-06
2.8E-05	1.0901688199702E-05
2.80666666666667E-05	1.21360192393227E-05
2.81333333333333E-05	1.01768386310047E-05
2.82E-05	5.53682852846377E-06
2.82666666666667E-05	-4.63028873056354E-07
2.83333333333333E-05	-6.1915739337571E-06
2.84E-05	-1.02715661259669E-05
2.84666666666667E-05	-1.1979387731651E-05
2.85333333333333E-05	-1.13545234676328E-05
2.86E-05	-9.03754541083371E-06
2.86666666666667E-05	-5.95999110353255E-06
2.87333333333333E-05	-3.03166400654463E-06
2.88E-05	-9.21938773790469E-07
2.88666666666667E-05	3.98138006287701E-08
2.89333333333333E-05	-1.32378428073685E-07
2.9E-05	-1.14159608417517E-06
2.90666666666667E-05	-2.51222962930677E-06
2.91333333333333E-05	-3.72358545016724E-06
2.92E-05	-4.34701250817755E-06
2.92666666666667E-05	-4.14452491186979E-06
2.93333333333333E-05	-3.0903030737581E-06
2.94E-05	-1.31037269158433E-06
2.94666666666667E-05	1.01572250789136E-06
2.95333333333333E-05	3.71873103876492E-06
2.96E-05	6.61553333323582E-06
2.96666666666667E-05	9.40759889286184E-06
2.97333333333333E-05	1.15843881904309E-05
2.98E-05	1.24424607791081E-05
2.98666666666667E-05	1.12855396707118E-05
2.99333333333333E-05	7.76522002784349E-06
3E-05	2.21310887533679E-06
3.00666666666667E-05	-4.22877400586092E-06
3.01333333333333E-05	-9.81205591217348E-06
3.02E-05	-1.27066871007257E-05
3.02666666666667E-05	-1.16695483769755E-05
3.03333333333333E-05	-6.58696359070744E-06
3.04E-05	1.34916068436103E-06
3.04666666666667E-05	9.92931400045217E-06
3.05333333333333E-05	1.65883769234092E-05
3.06E-05	1.9207277456051E-05
3.06666666666667E-05	1.67786858151905E-05
3.07333333333333E-05	9.72717492210262E-06
3.08E-05	-1.97919319747702E-07
3.08666666666667E-05	-1.04092515651304E-05
3.09333333333333E-05	-1.82078919923399E-05
3.1E-05	-2.15613859636722E-05
3.10666666666667E-05	-1.97297218222695E-05
3.11333333333333E-05	-1.35501075534646E-05
3.12E-05	-5.25130645930784E-06
3.12666666666667E-05	2.2105263278503E-06
3.13333333333333E-05	6.13404499031354E-06
3.14E-05	5.05710932652234E-06
3.14666666666667E-05	-6.31155651877183E-07
3.15333333333333E-05	-8.72789003264267E-06
3.16E-05	-1.59430964791983E-05
3.16666666666667E-05	-1.90713047586158E-05
3.17333333333333E-05	-1.61678913190012E-05
3.18E-05	-7.27852786511411E-06
3.18666666666667E-05	5.54815596154535E-06
3.19333333333333E-05	1.8946112103005E-05
3.2E-05	2.93352025409357E-05
3.20666666666667E-05	3.40335414602877E-05
3.21333333333333E-05	3.20096372202288E-05
3.22E-05	2.40686740112197E-05
3.22666666666667E-05	1.2471899580074E-05
3.23333333333333E-05	1.58832631295516E-07
3.24E-05	-1.01614863685333E-05
3.24666666666667E-05	-1.67676010749671E-05
3.25333333333333E-05	-1.93049765248743E-05
3.26E-05	-1.86790457810601E-05
3.26666666666667E-05	-1.6513092083826E-05
3.27333333333333E-05	-1.43824473352752E-05
3.28E-05	-1.31349732398197E-05
3.28666666666667E-05	-1.25865941609828E-05
3.29333333333333E-05	-1.17253732331147E-05
3.3E-05	-9.32476795276118E-06
3.30666666666667E-05	-4.66609259720382E-06
3.31333333333333E-05	1.98846403614088E-06
3.32E-05	9.40678987796874E-06
3.32666666666667E-05	1.58678752490029E-05
3.33333333333333E-05	1.98590635879419E-05
3.34E-05	2.06355728998637E-05
3.34666666666667E-05	1.83809057225529E-05
3.35333333333333E-05	1.39354083089241E-05
3.36E-05	8.2923012469884E-06
3.36666666666667E-05	2.1678233295647E-06
3.37333333333333E-05	-4.11802673444157E-06
3.38E-05	-1.04117836264966E-05
3.38666666666667E-05	-1.63206743493682E-05
3.39333333333333E-05	-2.09134644746247E-05
3.4E-05	-2.27662737563577E-05
3.40666666666667E-05	-2.04184930628317E-05
3.41333333333333E-05	-1.30871946109922E-05
3.42E-05	-1.32747046512784E-06
3.42666666666667E-05	1.27050809345989E-05
3.43333333333333E-05	2.56120079867092E-05
3.44E-05	3.37135972308504E-05
3.44666666666667E-05	3.4327141731282E-05
3.45333333333333E-05	2.68841418986415E-05
3.46E-05	1.3395927502716E-05
3.46666666666667E-05	-2.01877943928845E-06
3.47333333333333E-05	-1.44673957898333E-05
3.48E-05	-2.00222230627777E-05
3.48666666666667E-05	-1.71897248686473E-05
3.49333333333333E-05	-7.49999839803717E-06
3.5E-05	5.05233957545126E-06
3.50666666666667E-05	1.55062313288725E-05
3.51333333333333E-05	1.97666522717261E-05
3.52E-05	1.60391185560443E-05
3.52666666666667E-05	5.33031863909486E-06
3.53333333333333E-05	-9.10225110970708E-06
3.54E-05	-2.30329623851928E-05
3.54666666666667E-05	-3.27101263513815E-05
3.55333333333333E-05	-3.59088286853385E-05
3.56E-05	-3.22992075732406E-05
3.56666666666667E-05	-2.31665970807447E-05
3.57333333333333E-05	-1.07620318379892E-05
3.58E-05	2.38139033593435E-06
3.58666666666667E-05	1.39444434819636E-05
3.59333333333333E-05	2.20927179608449E-05
3.6E-05	2.56204827835392E-05
3.60666666666667E-05	2.40815044430253E-05
3.61333333333333E-05	1.79307315730023E-05
3.62E-05	8.58442473812461E-06
3.62666666666667E-05	-1.74262526255751E-06
3.63333333333333E-05	-1.04982564056182E-05
3.64E-05	-1.54749490723774E-05
3.64666666666667E-05	-1.54838824887105E-05
3.65333333333333E-05	-1.07400956971696E-05
3.66E-05	-2.7709691866729E-06
3.66666666666667E-05	6.13632250912464E-06
3.67333333333333E-05	1.37218217131133E-05
3.68E-05	1.84413019176893E-05
3.68666666666667E-05	1.97812385058276E-05
3.69333333333333E-05	1.81180793641838E-05
3.7E-05	1.42648124027091E-05
3.70666666666667E-05	8.98605775906037E-06
3.71333333333333E-05	2.74389698881823E-06
3.72E-05	-4.22195687565806E-06
3.72666666666667E-05	-1.15817708127952E-05
3.73333333333333E-05	-1.86106426970685E-05
3.74E-05	-2.41254132794216E-05
3.74666666666667E-05	-2.67579901088838E-05
3.75333333333333E-05	-2.5463708589597E-05
3.76E-05	-2.00202926717951E-05
3.76666666666667E-05	-1.12600072991521E-05
3.77333333333333E-05	-9.00308196028307E-07
3.78E-05	8.96913511739944E-06
3.78666666666667E-05	1.65237080509748E-05
3.79333333333333E-05	2.0697505823865E-05
3.8E-05	2.13495812220913E-05
3.80666666666667E-05	1.90862617251097E-05
3.81333333333333E-05	1.48817765451412E-05
3.82E-05	9.70805100839881E-06
3.82666666666667E-05	4.33401184665376E-06
3.83333333333333E-05	-6.75589795682868E-07
3.84E-05	-4.85927168216555E-06
3.84666666666667E-05	-7.80055987740587E-06
3.85333333333333E-05	-9.19872626265757E-06
3.86E-05	-9.03291790072999E-06
3.86666666666667E-05	-7.68297767334969E-06
3.87333333333333E-05	-5.86415359812208E-06
3.88E-05	-4.33724176765703E-06
3.88666666666667E-05	-3.5124612945452E-06
3.89333333333333E-05	-3.17471286801215E-06
3.9E-05	-2.53809225333781E-06
3.90666666666667E-05	-6.78749604601405E-07
3.91333333333333E-05	2.82649009391778E-06
3.92E-05	7.38891161072705E-06
3.92666666666667E-05	1.13525606229791E-05
3.93333333333333E-05	1.25330424700511E-05
3.94E-05	9.19313633591E-06
3.94666666666667E-05	1.04353340305064E-06
3.95333333333333E-05	-1.02203611754875E-05
3.96E-05	-2.11788756611861E-05
3.96666666666667E-05	-2.77482811012584E-05
3.97333333333333E-05	-2.66831079084328E-05
3.98E-05	-1.69372956671375E-05
3.98666666666667E-05	-3.17457651837798E-07
3.99333333333333E-05	1.88819937868681E-05
4E-05	3.51791173627237E-05
4.00666666666667E-05	4.36911690573885E-05
4.01333333333333E-05	4.17655590024277E-05
4.02E-05	2.98661855226275E-05
4.02666666666667E-05	1.1400991103714E-05
4.03333333333333E-05	-8.43774781955894E-06
4.04E-05	-2.43963568354057E-05
4.04666666666667E-05	-3.28319774923963E-05
4.05333333333333E-05	-3.27546894671118E-05
4.06E-05	-2.5901705870913E-05
4.06666666666667E-05	-1.58622391802909E-05
4.07333333333333E-05	-6.6126558748176E-06
4.08E-05	-1.02534467336339E-06
4.08666666666667E-05	9.29721311557006E-08
4.09333333333333E-05	-1.9083721386662E-06
4.1E-05	-4.30510997098894E-06
4.10666666666667E-05	-4.31182324918678E-06
4.11333333333333E-05	-3.83312458277482E-07
4.12E-05	7.03211106411897E-06
4.12666666666667E-05	1.55984140613737E-05
4.13333333333333E-05	2.20160791276477E-05
4.14E-05	2.3386550504188E-05
4.14666666666667E-05	1.84560486877022E-05
4.15333333333333E-05	8.22649604515491E-06
4.16E-05	-4.31747220357816E-06
4.16666666666667E-05	-1.52542688353129E-05
4.17333333333333E-05	-2.11234549698603E-05
4.18E-05	-2.01288175726549E-05
4.18666666666667E-05	-1.27022691967063E-05
4.19333333333333E-05	-1.26172982550511E-06
4.2E-05	1.06802613162661E-05
4.20666666666667E-05	1.96727900813604E-05
4.21333333333333E-05	2.33173007052601E-05
4.22E-05	2.07951114557293E-05
4.22666666666667E-05	1.28604647370116E-05
4.23333333333333E-05	1.43180873896517E-06
4.24E-05	-1.09903466946576E-05
4.24666666666667E-05	-2.18804656827293E-05
4.25333333333333E-05	-2.91238845183634E-05
4.26E-05	-3.13302224624339E-05
4.26666666666667E-05	-2.80519774055053E-05
4.27333333333333E-05	-1.98981942974996E-05
4.28E-05	-8.47924037436504E-06
4.28666666666667E-05	3.88817167984404E-06
4.29333333333333E-05	1.47161580888785E-05
4.3E-05	2.20014544259774E-05
4.30666666666667E-05	2.47837199540839E-05
4.31333333333333E-05	2.33812910923734E-05
4.32E-05	1.91879957277279E-05
4.32666666666667E-05	1.40957471441416E-05
4.33333333333333E-05	9.77332353680155E-06
4.34E-05	7.0959099477279E-06
4.34666666666667E-05	5.94796260109566E-06
4.35333333333333E-05	5.44951409818181E-06
4.36E-05	4.46941679708957E-06
4.36666666666667E-05	2.17865673243082E-06
4.37333333333333E-05	-1.5912624845417E-06
4.38E-05	-6.30362889849218E-06
4.38666666666667E-05	-1.0952268349347E-05
4.39333333333333E-05	-1.44339630746086E-05
4.4E-05	-1.58906082548087E-05
4.40666666666667E-05	-1.49119075977446E-05
4.41333333333333E-05	-1.15805694230008E-05
4.42E-05	-6.41044586154245E-06
4.42666666666667E-05	-2.41914748633145E-07
4.43333333333333E-05	5.87398528379415E-06
4.44E-05	1.08139624953684E-05
4.44666666666667E-05	1.3568785799392E-05
4.45333333333333E-05	1.3473711772431E-05
4.46E-05	1.04259622671521E-05
4.46666666666667E-05	4.99413550527085E-06
4.47333333333333E-05	-1.66401238902464E-06
4.48E-05	-8.09201735873213E-06
4.48666666666667E-05	-1.29560008593084E-05
4.49333333333333E-05	-1.54462393747925E-05
4.5E-05	-1.54981469812736E-05
4.50666666666667E-05	-1.37358431935933E-05
4.51333333333333E-05	-1.11550372515009E-05
4.52E-05	-8.67395809438265E-06
4.52666666666667E-05	-6.74028831330681E-06
4.53333333333333E-05	-5.16083039096633E-06
4.54E-05	-3.22738825913611E-06
4.54666666666667E-05	-8.7716281488791E-08
4.55333333333333E-05	4.79279449420381E-06
4.56E-05	1.12714029109673E-05
4.56666666666667E-05	1.84224908944614E-05
4.57333333333333E-05	2.47371505971847E-05
4.58E-05	2.8559668615682E-05
4.58666666666667E-05	2.86036275930267E-05
4.59333333333333E-05	2.43649451914864E-05
4.6E-05	1.62941478548329E-05
4.60666666666667E-05	5.68300601811471E-06
4.61333333333333E-05	-5.67767050860167E-06
4.62E-05	-1.5942054832776E-05
4.62666666666667E-05	-2.36121954707181E-05
4.63333333333333E-05	-2.77938314251088E-05
4.64E-05	-2.8266433808221E-05
4.64666666666667E-05	-2.53944671628194E-05
4.65333333333333E-05	-1.99464810500733E-05
4.66E-05	-1.2893539417975E-05
4.66666666666667E-05	-5.23770461368261E-06
4.67333333333333E-05	2.10779957014251E-06
4.68E-05	8.3877698901196E-06
4.68666666666667E-05	1.30354084624097E-05
4.69333333333333E-05	1.56785986432073E-05
4.7E-05	1.61374632111112E-05
4.70666666666667E-05	1.44287638643384E-05
4.71333333333333E-05	1.07882006773955E-05
4.72E-05	5.70748514887521E-06
4.72666666666667E-05	-3.92953038352029E-08
4.73333333333333E-05	-5.42482018826272E-06
4.74E-05	-9.29804954514669E-06
4.74666666666667E-05	-1.06286951173187E-05
4.75333333333333E-05	-8.82502773006052E-06
4.76E-05	-4.02392446169127E-06
4.76666666666667E-05	2.77833652224109E-06
4.77333333333333E-05	9.86060642662313E-06
4.78E-05	1.51981426779152E-05
4.78666666666667E-05	1.70741530361187E-05
4.79333333333333E-05	1.46831736402154E-05
4.8E-05	8.49331262609541E-06
4.80666666666667E-05	1.95093303650367E-07
4.81333333333333E-05	-7.79147872068296E-06
4.82E-05	-1.31065550420598E-05
4.82666666666667E-05	-1.42608597758972E-05
4.83333333333333E-05	-1.11634797855524E-05
4.84E-05	-5.15833527354553E-06
4.84666666666667E-05	1.45593840485291E-06
4.85333333333333E-05	6.24861037238483E-06
4.86E-05	7.51495754658071E-06
4.86666666666667E-05	4.85069057341351E-06
4.87333333333333E-05	-7.6230613286111E-07
4.88E-05	-7.37148057230308E-06
4.88666666666667E-05	-1.27909152941079E-05
4.89333333333333E-05	-1.53670586950425E-05
4.9E-05	-1.44870706870693E-05
4.90666666666667E-05	-1.0664115138836E-05
4.91333333333333E-05	-5.21171688316247E-06
4.92E-05	3.22829514259388E-07
4.92666666666667E-05	4.72151856094199E-06
4.93333333333333E-05	7.44352474184406E-06
4.94E-05	8.66110200456765E-06
4.94666666666667E-05	9.02496136126123E-06
4.95333333333333E-05	9.29990467013669E-06
4.96E-05	1.00345813727264E-05
4.96666666666667E-05	1.13791177661789E-05
4.97333333333333E-05	1.3077139255456E-05
4.98E-05	1.45827207716381E-05
4.98666666666667E-05	1.52222426129807E-05
4.99333333333333E-05	1.43411367961021E-05
5E-05	1.14223095587758E-05
5.00666666666667E-05	6.20003204094376E-06
5.01333333333333E-05	-1.20708351374459E-06
5.02E-05	-1.01598151625301E-05
5.02666666666667E-05	-1.9427255451333E-05
5.03333333333333E-05	-2.72755965699229E-05
5.04E-05	-3.17806699939822E-05
5.04666666666667E-05	-3.1339210077208E-05
5.05333333333333E-05	-2.52421055511726E-05
5.06E-05	-1.40950543528507E-05
5.06666666666667E-05	1.20673995705627E-07
5.07333333333333E-05	1.4446724330102E-05
5.08E-05	2.57302174890353E-05
5.08666666666667E-05	3.15459712722673E-05
5.09333333333333E-05	3.0930457324866E-05
5.1E-05	2.4648011555715E-05
5.10666666666667E-05	1.48801941035396E-05
5.11333333333333E-05	4.45275564947197E-06
5.12E-05	-4.10432832254644E-06
5.12666666666667E-05	-9.30887386473157E-06
5.13333333333333E-05	-1.10243266630506E-05
5.14E-05	-1.02325186201451E-05
5.14666666666667E-05	-8.42612594640438E-06
5.15333333333333E-05	-6.90725182980448E-06
5.16E-05	-6.28978293674362E-06
5.16666666666667E-05	-6.38730553592106E-06
5.17333333333333E-05	-6.48461289101858E-06
5.18E-05	-5.82437980726349E-06
5.18666666666667E-05	-4.06207375479888E-06
5.19333333333333E-05	-1.47904270684472E-06
5.2E-05	1.1300937821137E-06
5.20666666666667E-05	2.82598506544457E-06
5.21333333333333E-05	2.96768991660458E-06
5.22E-05	1.52463469276911E-06
5.22666666666667E-05	-8.81125888933823E-07
5.23333333333333E-05	-3.2171122381711E-06
5.24E-05	-4.45827610938411E-06
5.24666666666667E-05	-4.00064214406487E-06
5.25333333333333E-05	-1.89952078345282E-06
5.26E-05	1.15930344362191E-06
5.26666666666667E-05	4.13353479754996E-06
5.27333333333333E-05	6.02385753115949E-06
5.28E-05	6.23637213595929E-06
5.28666666666667E-05	4.77116512446167E-06
5.29333333333333E-05	2.17891891605318E-06
5.3E-05	-6.7750824554873E-07
5.30666666666667E-05	-2.94819273499022E-06
5.31333333333333E-05	-4.07871378891023E-06
5.32E-05	-3.95316494220162E-06
5.32666666666667E-05	-2.86660654754842E-06
5.33333333333333E-05	-1.36424548119304E-06
5.34E-05	-2.71240417710871E-08
5.34666666666667E-05	7.12303307223585E-07
5.35333333333333E-05	6.70990586849344E-07
5.36E-05	-7.77735876013245E-08
5.36666666666667E-05	-1.26621681763507E-06
5.37333333333333E-05	-2.52392614481878E-06
5.38E-05	-3.46866041924319E-06
5.38666666666667E-05	-3.78278320311268E-06
5.39333333333333E-05	-3.27504606569665E-06
5.4E-05	-1.92769512078492E-06
5.40666666666667E-05	8.07729724010819E-08
5.41333333333333E-05	2.39511204839114E-06
5.42E-05	4.55817103047306E-06
5.42666666666667E-05	6.13326523105691E-06
5.43333333333333E-05	6.83848314743355E-06
5.44E-05	6.63960750212926E-06
5.44666666666667E-05	5.75541531080182E-06
5.45333333333333E-05	4.56311236083038E-06
5.46E-05	3.43874853106326E-06
5.46666666666667E-05	2.60343581575024E-06
5.47333333333333E-05	2.04947463952321E-06
5.48E-05	1.5850527330302E-06
5.48666666666667E-05	9.76784307214686E-07
5.49333333333333E-05	1.15841157789067E-07
5.5E-05	-8.8478225268058E-07
5.50666666666667E-05	-1.72409064111308E-06
5.51333333333333E-05	-2.07372896210381E-06
5.52E-05	-1.79078343647307E-06
5.52666666666667E-05	-1.07077794489961E-06
5.53333333333333E-05	-4.46514854071827E-07
5.54E-05	-6.05941169629072E-07
5.54666666666667E-05	-2.08910000463692E-06
5.55333333333333E-05	-4.98922881149331E-06
5.56E-05	-8.79450169487417E-06
5.56666666666667E-05	-1.24574254552896E-05
5.57333333333333E-05	-1.46891749673711E-05
5.58E-05	-1.43837895631769E-05
5.58666666666667E-05	-1.10208117120965E-05
5.59333333333333E-05	-4.89682552511144E-06
5.6E-05	2.90470817114468E-06
5.60666666666667E-05	1.08030685374498E-05
5.61333333333333E-05	1.71751947834792E-05
5.62E-05	2.08234489523092E-05
5.62666666666667E-05	2.12996159225115E-05
5.63333333333333E-05	1.89789411780948E-05
5.64E-05	1.48655528326926E-05
5.64666666666667E-05	1.02043840477871E-05
5.65333333333333E-05	6.04170076975116E-06
5.66E-05	2.89247577105641E-06
5.66666666666667E-05	6.3130170509809E-07
5.67333333333333E-05	-1.36060740175477E-06
5.68E-05	-3.85582423353027E-06
5.68666666666667E-05	-7.3831768084601E-06
5.69333333333333E-05	-1.1926414270611E-05
5.7E-05	-1.68342114101401E-05
5.70666666666667E-05	-2.09757735665042E-05
5.71333333333333E-05	-2.30862554068988E-05
5.72E-05	-2.21809807244674E-05
5.72666666666667E-05	-1.78994549411687E-05
5.73333333333333E-05	-1.06707987381246E-05
5.74E-05	-1.65546379950913E-06
5.74666666666667E-05	7.51196114922038E-06
5.75333333333333E-05	1.51007148917148E-05
5.76E-05	1.96805926974441E-05
5.76666666666667E-05	2.04420088808489E-05
5.77333333333333E-05	1.7371760645997E-05
5.78E-05	1.12539628736107E-05
5.78666666666667E-05	3.50129005249358E-06
5.79333333333333E-05	-4.1494379326286E-06
5.8E-05	-1.00212429214117E-05
5.80666666666667E-05	-1.2887824413003E-05
5.81333333333333E-05	-1.22870595690565E-05
5.82E-05	-8.67230725794151E-06
5.82666666666667E-05	-3.3359314632598E-06
5.83333333333333E-05	1.9138310250166E-06
5.84E-05	5.26976302061306E-06
5.84666666666667E-05	5.5056724434035E-06
5.85333333333333E-05	2.43624929712392E-06
5.86E-05	-2.92141172159017E-06
5.86666666666667E-05	-8.58557118825666E-06
5.87333333333333E-05	-1.22143324410036E-05
5.88E-05	-1.19005091253446E-05
5.88666666666667E-05	-6.88695759799389E-06
5.89333333333333E-05	2.06486472477598E-06
5.9E-05	1.28111430789534E-05
5.90666666666667E-05	2.24457110733644E-05
5.91333333333333E-05	2.8202238432226E-05
5.92E-05	2.83278800676063E-05
5.92666666666667E-05	2.26254749652641E-05
5.93333333333333E-05	1.24833571562223E-05
5.94E-05	3.99980438892592E-07
5.94666666666667E-05	-1.08104924619823E-05
5.95333333333333E-05	-1.88438925193716E-05
5.96E-05	-2.24867167454965E-05
5.96666666666667E-05	-2.17881913581547E-05
5.97333333333333E-05	-1.78225654826531E-05
5.98E-05	-1.218502617955E-05
5.98666666666667E-05	-6.43586101230857E-06
5.99333333333333E-05	-1.68672344650131E-06
6E-05	1.56850623834089E-06
6.00666666666667E-05	3.38801149898623E-06
6.01333333333333E-05	4.17313048710901E-06
6.02E-05	4.43080610933378E-06
6.02666666666667E-05	4.59065276094007E-06
6.03333333333333E-05	4.90533921364718E-06
6.04E-05	5.42055912284979E-06
6.04666666666667E-05	5.98978325466355E-06
6.05333333333333E-05	6.32289983061225E-06
6.06E-05	6.07337790552019E-06
6.06666666666667E-05	4.96433634652256E-06
6.07333333333333E-05	2.92710469310585E-06
6.08E-05	1.95679684066592E-07
6.08666666666667E-05	-2.70543473301352E-06
6.09333333333333E-05	-5.10808863978058E-06
6.1E-05	-6.44531436077278E-06
6.10666666666667E-05	-6.49557137312472E-06
6.11333333333333E-05	-5.50732766163573E-06
6.12E-05	-4.12545611698144E-06
6.12666666666667E-05	-3.12898070590024E-06
6.13333333333333E-05	-3.08372314721437E-06
6.14E-05	-4.0642819193874E-06
6.14666666666667E-05	-5.57856076068419E-06
6.15333333333333E-05	-6.74140662820761E-06
6.16E-05	-6.63212682454435E-06
6.16666666666667E-05	-4.68685290933354E-06
6.17333333333333E-05	-9.59946421522274E-07
6.18E-05	3.85437556877585E-06
6.18666666666667E-05	8.64670385089463E-06
6.19333333333334E-05	1.22690278110915E-05
6.2E-05	1.39131659531718E-05
6.20666666666667E-05	1.33500131614218E-05
6.21333333333333E-05	1.09529088407692E-05
6.22E-05	7.51617173605248E-06
6.22666666666667E-05	3.95339231038074E-06
6.23333333333333E-05	9.93132389324308E-07
6.24E-05	-1.02458895009673E-06
6.24666666666667E-05	-2.19589099149872E-06
6.25333333333333E-05	-2.94852038119681E-06
6.26E-05	-3.83589003943169E-06
6.26666666666667E-05	-5.30245600573102E-06
6.27333333333333E-05	-7.49056986079463E-06
6.28E-05	-1.01400058983375E-05
6.28666666666667E-05	-1.26067599459499E-05
6.29333333333334E-05	-1.40031953148134E-05
6.3E-05	-1.34375851567126E-05
6.30666666666667E-05	-1.03054278596293E-05
6.31333333333334E-05	-4.55949031688279E-06
6.32E-05	3.13010176819221E-06
6.32666666666667E-05	1.14061816708597E-05
6.33333333333333E-05	1.84826814718506E-05
6.34E-05	2.25941854221199E-05
6.34666666666667E-05	2.25182766969338E-05
6.35333333333333E-05	1.79974670633365E-05
6.36E-05	9.89385985926092E-06
6.36666666666667E-05	-1.20061974295619E-08
6.37333333333333E-05	-9.53757015650322E-06
6.38E-05	-1.67604354999783E-05
6.38666666666667E-05	-2.05857048955532E-05
6.39333333333333E-05	-2.10029214707533E-05
6.4E-05	-1.89353207214415E-05
6.40666666666667E-05	-1.57489418401222E-05
6.41333333333334E-05	-1.26303417227976E-05
6.42E-05	-1.00957167267384E-05
6.42666666666667E-05	-7.83639733930988E-06
6.43333333333333E-05	-4.95991279915361E-06
6.44E-05	-5.16081793552556E-07
6.44666666666667E-05	5.92307142555232E-06
6.45333333333333E-05	1.38819857994078E-05
6.46E-05	2.19672221618853E-05
6.46666666666667E-05	2.82385061794768E-05
6.47333333333333E-05	3.08312269927257E-05
6.48E-05	2.8602523828931E-05
6.48666666666667E-05	2.15688003459717E-05
6.49333333333333E-05	1.09824617482883E-05
6.5E-05	-9.76861777107907E-07
6.50666666666667E-05	-1.17944131424665E-05
6.51333333333333E-05	-1.930819431078E-05
6.52E-05	-2.22834692932078E-05
6.52666666666667E-05	-2.07063051799349E-05
6.53333333333333E-05	-1.57169766827493E-05
6.54E-05	-9.21195386282366E-06
6.54666666666667E-05	-3.24116316698673E-06
6.55333333333333E-05	6.1214998027722E-07
6.56E-05	1.67718908065533E-06
6.56666666666667E-05	3.30805666654151E-07
6.57333333333333E-05	-2.21265638595124E-06
6.58E-05	-4.37676479415148E-06
6.58666666666667E-05	-4.79465181313993E-06
6.59333333333333E-05	-2.77872522379182E-06
6.6E-05	1.46712557934776E-06
6.60666666666667E-05	6.94970724551764E-06
6.61333333333333E-05	1.22438146972496E-05
6.62E-05	1.59581699550786E-05
6.62666666666667E-05	1.71384095345277E-05
6.63333333333333E-05	1.54792522606468E-05
6.64E-05	1.13070412461946E-05
6.64666666666667E-05	5.38690146251767E-06
6.65333333333333E-05	-1.33467221837849E-06
6.66E-05	-7.94160215615898E-06
6.66666666666667E-05	-1.36541863680652E-05
6.67333333333333E-05	-1.7838132702089E-05
6.68E-05	-1.9976727143203E-05
6.68666666666667E-05	-1.96749529415291E-05
6.69333333333333E-05	-1.67300845124737E-05
6.7E-05	-1.12481045157144E-05
6.70666666666667E-05	-3.74138175194536E-06
6.71333333333333E-05	4.86472703064436E-06
6.72E-05	1.33554934028432E-05
6.72666666666667E-05	2.04620510027142E-05
6.73333333333333E-05	2.51365477185326E-05
6.74E-05	2.67731768774791E-05
6.74666666666667E-05	2.53003477505967E-05
6.75333333333333E-05	2.11210439106107E-05
6.76E-05	1.49385043030945E-05
6.76666666666667E-05	7.54608886222056E-06
6.77333333333333E-05	-3.34406423003437E-07
6.78E-05	-8.11326574315557E-06
6.78666666666667E-05	-1.52926240870945E-05
6.79333333333334E-05	-2.13761670213255E-05
6.8E-05	-2.58041203179951E-05
6.80666666666667E-05	-2.7976748178937E-05
6.81333333333334E-05	-2.7385368570134E-05
6.82E-05	-2.3812623978751E-05
6.82666666666667E-05	-1.75188912000255E-05
6.83333333333333E-05	-9.32080353793197E-06
6.84E-05	-4.98647596811011E-07
6.84666666666667E-05	7.46762872039593E-06
6.85333333333333E-05	1.32638779603195E-05
6.86E-05	1.60907618195548E-05
6.86666666666667E-05	1.58745967611475E-05
6.87333333333333E-05	1.32627784376879E-05
6.88E-05	9.40234322254122E-06
6.88666666666667E-05	5.57735168243347E-06
6.89333333333333E-05	2.82780166427332E-06
6.9E-05	1.67256850978878E-06
6.90666666666667E-05	2.01442882244913E-06
6.91333333333334E-05	3.23803742415565E-06
6.92E-05	4.45027453397731E-06
6.92666666666667E-05	4.77812839198579E-06
6.93333333333333E-05	3.63874226122905E-06
6.94E-05	9.19766997939478E-07
6.94666666666667E-05	-2.96069442612102E-06
6.95333333333333E-05	-7.11991880832542E-06
6.96E-05	-1.03911703816321E-05
6.96666666666667E-05	-1.15945752218604E-05
6.97333333333333E-05	-9.85579921721416E-06
6.98E-05	-4.90670435990925E-06
6.98666666666667E-05	2.71653585520163E-06
6.99333333333333E-05	1.16604662019799E-05
7E-05	1.99744716200917E-05
7.00666666666667E-05	2.55458974227542E-05
7.01333333333333E-05	2.66541314267131E-05
7.02E-05	2.24878201647828E-05
7.02666666666667E-05	1.3456961979913E-05
7.03333333333334E-05	1.17934706376137E-06
7.04E-05	-1.18821629091976E-05
7.04666666666667E-05	-2.30406317171384E-05
7.05333333333333E-05	-3.00838568018907E-05
7.06E-05	-3.18393632759617E-05
7.06666666666667E-05	-2.84347271363066E-05
7.07333333333333E-05	-2.11810319156222E-05
7.08E-05	-1.21289698501568E-05
7.08666666666667E-05	-3.44925914869313E-06
7.09333333333333E-05	3.16330975109868E-06
7.1E-05	6.88315242941325E-06
7.10666666666667E-05	7.84349819453849E-06
7.11333333333333E-05	6.92670404514661E-06
7.12E-05	5.35508530004772E-06
7.12666666666667E-05	4.23624556591572E-06
7.13333333333333E-05	4.21505770433965E-06
7.14E-05	5.33266700471192E-06
7.14666666666667E-05	7.11306432856439E-06
7.15333333333333E-05	8.81968321636204E-06
7.16E-05	9.77363171907452E-06
7.16666666666667E-05	9.61562975233505E-06
7.17333333333333E-05	8.42411991519338E-06
7.18E-05	6.65831304216977E-06
7.18666666666667E-05	4.95670301823014E-06
7.19333333333333E-05	3.86894129174572E-06
7.2E-05	3.61887036554174E-06
7.20666666666667E-05	3.98466448627715E-06
7.21333333333333E-05	4.34350307864645E-06
7.22E-05	3.87451863232021E-06
7.22666666666667E-05	1.86046712641961E-06
7.23333333333333E-05	-2.00856705107328E-06
7.24E-05	-7.43484517624324E-06
7.24666666666667E-05	-1.34962985589057E-05
7.25333333333333E-05	-1.88396929362501E-05
7.26E-05	-2.20413112583092E-05
7.26666666666667E-05	-2.2032119372439E-05
7.27333333333333E-05	-1.84534756718848E-05
7.28E-05	-1.18225541313497E-05
7.28666666666667E-05	-3.44323334779528E-06
7.29333333333333E-05	4.91937105390979E-06
7.3E-05	1.15027027692271E-05
7.30666666666667E-05	1.50041265496327E-05
7.31333333333333E-05	1.48917167517092E-05
7.32E-05	1.14832318759636E-05
7.32666666666667E-05	5.79128688528144E-06
7.33333333333333E-05	-7.89648149651107E-07
7.34E-05	-6.8372312471208E-06
7.34666666666667E-05	-1.11880567170757E-05
7.35333333333333E-05	-1.30990096756621E-05
7.36E-05	-1.22880515717137E-05
7.36666666666667E-05	-8.90355592634636E-06
7.37333333333333E-05	-3.47656097563599E-06
7.38E-05	3.12074117640395E-06
7.38666666666667E-05	9.73129787710395E-06
7.39333333333333E-05	1.50318750205241E-05
7.4E-05	1.77494003566275E-05
7.40666666666667E-05	1.69607186205612E-05
7.41333333333334E-05	1.2399188234452E-05
7.42E-05	4.65207860362528E-06
7.42666666666667E-05	-4.856576875796E-06
7.43333333333333E-05	-1.41386983459971E-05
7.44E-05	-2.11168410369902E-05
7.44666666666667E-05	-2.41636715517417E-05
7.45333333333333E-05	-2.25344450808216E-05
7.46E-05	-1.65526460938838E-05
7.46666666666667E-05	-7.49510099717361E-06
7.47333333333333E-05	2.77297265994253E-06
7.48E-05	1.22826189818479E-05
7.48666666666667E-05	1.94101025014733E-05
7.49333333333333E-05	2.31686642081869E-05
7.5E-05	2.32940116111242E-05
7.50666666666667E-05	2.01508642825195E-05
7.51333333333333E-05	1.45369496431926E-05
7.52E-05	7.46852079467517E-06
7.52666666666667E-05	4.10970939841132E-09
7.53333333333334E-05	-6.87749581400826E-06
7.54E-05	-1.23599214592931E-05
7.54666666666667E-05	-1.58550099352541E-05
7.55333333333333E-05	-1.70605671264355E-05
7.56E-05	-1.5997994955809E-05
7.56666666666667E-05	-1.300617660894E-05
7.57333333333333E-05	-8.67494601150628E-06
7.58E-05	-3.72401343173819E-06
7.58666666666667E-05	1.14173174022773E-06
7.59333333333333E-05	5.35677091633851E-06
7.6E-05	8.56309985213051E-06
7.60666666666667E-05	1.06102421021047E-05
7.61333333333333E-05	1.15042679489716E-05
7.62E-05	1.13413292841457E-05
7.62666666666667E-05	1.02601713055786E-05
7.63333333333333E-05	8.42952792271087E-06
7.64E-05	6.06136560289606E-06
7.64666666666667E-05	3.42372234886647E-06
7.65333333333334E-05	8.26678826477971E-07
7.66E-05	-1.42856504254515E-06
7.66666666666667E-05	-3.12395993683108E-06
7.67333333333333E-05	-4.19109820386835E-06
7.68E-05	-4.7369949652982E-06
7.68666666666667E-05	-5.01139747733615E-06
7.69333333333333E-05	-5.32250295435446E-06
7.7E-05	-5.92996302767168E-06
7.70666666666667E-05	-6.95305039758408E-06
7.71333333333333E-05	-8.32443194684521E-06
7.72E-05	-9.8006796890638E-06
7.72666666666667E-05	-1.10194133719883E-05
7.73333333333333E-05	-1.15795531135537E-05
7.74E-05	-1.11205258968444E-05
7.74666666666667E-05	-9.38629046637434E-06
7.75333333333333E-05	-6.27310980786724E-06
7.76E-05	-1.8674167146893E-06
7.76666666666667E-05	3.52318423777342E-06
7.77333333333333E-05	9.3549010020756E-06
7.78E-05	1.48706786822876E-05
7.78666666666667E-05	1.91859069471664E-05
7.79333333333333E-05	2.14473663620286E-05
7.8E-05	2.10456120296583E-05
7.80666666666667E-05	1.78260224389763E-05
7.81333333333333E-05	1.22215338058048E-05
7.82E-05	5.23653136682589E-06
7.82666666666667E-05	-1.74837853721848E-06
7.83333333333333E-05	-7.31687274694374E-06
7.84E-05	-1.04053146121867E-05
7.84666666666667E-05	-1.0607347112968E-05
7.85333333333333E-05	-8.27834064318241E-06
7.86E-05	-4.38931268643328E-06
7.86666666666667E-05	-1.7403102142967E-07
7.87333333333333E-05	3.30210644575567E-06
7.88E-05	5.48544700514819E-06
7.88666666666667E-05	6.45367261268902E-06
7.89333333333333E-05	6.76492066107807E-06
7.9E-05	7.10301045810221E-06
7.90666666666667E-05	7.8742925257064E-06
7.91333333333333E-05	8.93638372228805E-06
7.92E-05	9.58604262677787E-06
7.92666666666667E-05	8.82379145260996E-06
7.93333333333333E-05	5.79268420113351E-06
7.94E-05	2.10532056558636E-07
7.94666666666667E-05	-7.38706513345345E-06
7.95333333333333E-05	-1.56999714269212E-05
7.96E-05	-2.30002959983104E-05
7.96666666666667E-05	-2.76279470248412E-05
7.97333333333333E-05	-2.84631834232052E-05
7.98E-05	-2.52142396237595E-05
7.98666666666667E-05	-1.84408201424778E-05
7.99333333333333E-05	-9.33993312247987E-06
8E-05	5.98574468922512E-07
8.00666666666667E-05	9.93452278047472E-06
8.01333333333333E-05	1.75188821776806E-05
8.02E-05	2.2601383349672E-05
8.02666666666667E-05	2.48330580170182E-05
8.03333333333333E-05	2.42209119099076E-05
8.04E-05	2.10801435583906E-05
8.04666666666667E-05	1.59938143176141E-05
8.05333333333333E-05	9.75820718507069E-06
8.06E-05	3.28569888466644E-06
8.06666666666667E-05	-2.5407533691649E-06
8.07333333333333E-05	-7.03205707480454E-06
8.08E-05	-9.82259928968353E-06
8.08666666666667E-05	-1.09151976716622E-05
8.09333333333333E-05	-1.06239488055387E-05
8.1E-05	-9.44097212946488E-06
8.10666666666667E-05	-7.88343624277658E-06
8.11333333333333E-05	-6.37788130428133E-06
8.12E-05	-5.21032173336421E-06
8.12666666666667E-05	-4.53076439198363E-06
8.13333333333333E-05	-4.37376274530152E-06
8.14E-05	-4.65883312104924E-06
8.14666666666667E-05	-5.16421605452491E-06
8.15333333333333E-05	-5.50523982869071E-06
8.16E-05	-5.16846768524201E-06
8.16666666666667E-05	-3.63766002700628E-06
8.17333333333333E-05	-6.00117072668562E-07
8.18E-05	3.83469282839295E-06
8.18666666666667E-05	9.00633541504118E-06
8.19333333333333E-05	1.37539991947968E-05
8.2E-05	1.66753568451708E-05
8.20666666666667E-05	1.65366448656521E-05
8.21333333333333E-05	1.2703584244012E-05
8.22E-05	5.43683018311714E-06
8.22666666666667E-05	-4.06818499581287E-06
8.23333333333333E-05	-1.39307595959726E-05
8.24E-05	-2.20552799341462E-05
8.24666666666667E-05	-2.66758435747519E-05
8.25333333333333E-05	-2.68045774379169E-05
8.26E-05	-2.24501840029862E-05
8.26666666666667E-05	-1.45546784333938E-05
8.27333333333333E-05	-4.69011171168567E-06
8.28E-05	5.37107495950875E-06
8.28666666666667E-05	1.4071151087275E-05
8.29333333333333E-05	2.03494329270566E-05
8.3E-05	2.37332382230876E-05
8.30666666666667E-05	2.42511052729888E-05
8.31333333333333E-05	2.22405458659636E-05
8.32E-05	1.81480997205148E-05
8.32666666666667E-05	1.24057763235179E-05
8.33333333333333E-05	5.42290115226755E-06
8.34E-05	-2.3251123566173E-06
8.34666666666667E-05	-1.01768433613338E-05
8.35333333333333E-05	-1.72182307446169E-05
8.36E-05	-2.23362980880337E-05
8.36666666666667E-05	-2.44130070335976E-05
8.37333333333334E-05	-2.26194824997692E-05
8.38E-05	-1.67216468551321E-05
8.38666666666667E-05	-7.28867101601662E-06
8.39333333333333E-05	4.28545237118112E-06
8.4E-05	1.59847609796653E-05
8.40666666666667E-05	2.55672441986793E-05
8.41333333333333E-05	3.10601654437722E-05
8.42E-05	3.12259122490215E-05
8.42666666666667E-05	2.58729533558453E-05
8.43333333333333E-05	1.59274052761139E-05
8.44E-05	3.24528454337319E-06
8.44666666666667E-05	-9.78577668312741E-06
8.45333333333333E-05	-2.07544639582626E-05
8.46E-05	-2.77201417008301E-05
8.46666666666667E-05	-2.95814122359749E-05
8.47333333333333E-05	-2.62450201870496E-05
8.48E-05	-1.85737532554771E-05
8.48666666666667E-05	-8.14459129971872E-06
8.49333333333333E-05	3.11200426449744E-06
8.5E-05	1.3301671590573E-05
8.50666666666667E-05	2.08982718617358E-05
8.51333333333333E-05	2.49561363562637E-05
8.52E-05	2.51765636546346E-05
8.52666666666667E-05	2.18421503738129E-05
8.53333333333333E-05	1.56636228008894E-05
8.54E-05	7.597723427709E-06
8.54666666666667E-05	-1.31208838551077E-06
8.55333333333333E-05	-1.00444360375107E-05
8.56E-05	-1.76612740914981E-05
8.56666666666667E-05	-2.33481697351728E-05
8.57333333333333E-05	-2.64657621574639E-05
8.58E-05	-2.66290302428733E-05
8.58666666666667E-05	-2.38019219150068E-05
8.59333333333333E-05	-1.83674433003229E-05
8.6E-05	-1.11234925783804E-05
8.60666666666667E-05	-3.17143499076117E-06
8.61333333333333E-05	4.29658728136039E-06
8.62E-05	1.02603359210606E-05
8.62666666666667E-05	1.41026924425031E-05
8.63333333333333E-05	1.57293648108572E-05
8.64E-05	1.55326842768045E-05
8.64666666666667E-05	1.42121349336245E-05
8.65333333333333E-05	1.25185540004849E-05
8.66E-05	1.10168911661761E-05
8.66666666666667E-05	9.9512700934079E-06
8.67333333333333E-05	9.25053016105116E-06
8.68E-05	8.65272792425899E-06
8.68666666666667E-05	7.87959109484263E-06
8.69333333333333E-05	6.77749898202793E-06
8.7E-05	5.36535769703342E-06
8.70666666666667E-05	3.77956484674543E-06
8.71333333333334E-05	2.15795060124227E-06
8.72E-05	5.33764556912507E-07
8.72666666666667E-05	-1.19602182246732E-06
8.73333333333333E-05	-3.20290478639627E-06
8.74E-05	-5.58686836459388E-06
8.74666666666667E-05	-8.23258576318539E-06
8.75333333333333E-05	-1.0740034215582E-05
8.76E-05	-1.24812053215121E-05
8.76666666666667E-05	-1.27824208482093E-05
8.77333333333333E-05	-1.11761873580709E-05
8.78E-05	-7.63083522613419E-06
8.78666666666667E-05	-2.66563359005006E-06
8.79333333333333E-05	2.70563986891636E-06
8.8E-05	7.20160195144865E-06
8.80666666666667E-05	9.61010443042085E-06
8.81333333333333E-05	9.13518230667643E-06
8.82E-05	5.64835734861888E-06
8.82666666666667E-05	-2.32632358910086E-07
8.83333333333333E-05	-7.26225098452884E-06
8.84E-05	-1.38494529714666E-05
8.84666666666667E-05	-1.84259766951288E-05
8.85333333333333E-05	-1.98041615174005E-05
8.86E-05	-1.74377808923663E-05
8.86666666666667E-05	-1.153163916066E-05
8.87333333333334E-05	-2.98747303436748E-06
8.88E-05	6.78779207895207E-06
8.88666666666667E-05	1.61596222290303E-05
8.89333333333333E-05	2.35680441943211E-05
8.9E-05	2.77978994960273E-05
8.90666666666667E-05	2.81748129392721E-05
8.91333333333333E-05	2.46621748817745E-05
8.92E-05	1.78516045226952E-05
8.92666666666667E-05	8.85389287599725E-06
8.93333333333333E-05	-8.91089377498917E-07
8.94E-05	-9.85761771959608E-06
8.94666666666667E-05	-1.66949148084329E-05
8.95333333333333E-05	-2.04642953435835E-05
8.96E-05	-2.08095570734541E-05
8.96666666666667E-05	-1.80224444552783E-05
8.97333333333333E-05	-1.29791900680525E-05
8.98E-05	-6.94859283380178E-06
8.98666666666667E-05	-1.303362332344E-06
8.99333333333333E-05	2.80298424814919E-06
9E-05	4.71208760509627E-06
9.00666666666667E-05	4.41023892444869E-06
9.01333333333333E-05	2.50018450254188E-06
9.02E-05	-5.95821406096082E-09
9.02666666666667E-05	-2.0164097262139E-06
9.03333333333333E-05	-2.71079394694245E-06
9.04E-05	-1.79743660264855E-06
9.04666666666667E-05	4.11510423431783E-07
9.05333333333333E-05	3.13447011813156E-06
9.06E-05	5.41649125357296E-06
9.06666666666667E-05	6.47851541098271E-06
9.07333333333333E-05	5.99020118299864E-06
9.08E-05	4.16541731648909E-06
9.08666666666667E-05	1.64872217678793E-06
9.09333333333333E-05	-7.56304151643405E-07
9.1E-05	-2.40346919362783E-06
9.10666666666667E-05	-3.03578954670265E-06
9.11333333333333E-05	-2.84095101854331E-06
9.12E-05	-2.31454429359825E-06
9.12666666666667E-05	-1.99727161422304E-06
9.13333333333333E-05	-2.20563259087125E-06
9.14E-05	-2.87717360674576E-06
9.14666666666667E-05	-3.60020895027665E-06
9.15333333333333E-05	-3.81600785348132E-06
9.16E-05	-3.10390882070956E-06
9.16666666666667E-05	-1.42075332165559E-06
9.17333333333333E-05	8.17309566381445E-07
9.18E-05	2.85640509247748E-06
9.18666666666667E-05	3.88815970360172E-06
9.19333333333333E-05	3.3814994242229E-06
9.2E-05	1.32574755142603E-06
9.20666666666667E-05	-1.71847231323622E-06
9.21333333333334E-05	-4.78672728511026E-06
9.22E-05	-6.83474505546347E-06
9.22666666666667E-05	-7.09560723701389E-06
9.23333333333333E-05	-5.33706678188375E-06
9.24E-05	-1.92995878772898E-06
9.24666666666667E-05	2.28454078225111E-06
9.25333333333333E-05	6.26554815748587E-06
9.26E-05	9.07459881329271E-06
9.26666666666667E-05	1.01069488764649E-05
9.27333333333333E-05	9.19323569035859E-06
9.28E-05	6.57150013360588E-06
9.28666666666667E-05	2.77516860167763E-06
9.29333333333333E-05	-1.50319296287235E-06
9.3E-05	-5.52990319806246E-06
9.30666666666667E-05	-8.62037095819745E-06
9.31333333333333E-05	-1.0217641719568E-05
9.32E-05	-9.97833592416051E-06
9.32666666666667E-05	-7.86445980437359E-06
9.33333333333333E-05	-4.21023831604608E-06
9.34E-05	2.8354961610393E-07
9.34666666666667E-05	4.66392733487977E-06
9.35333333333333E-05	7.9454644628512E-06
9.36E-05	9.38118712802435E-06
9.36666666666667E-05	8.69384521881028E-06
9.37333333333334E-05	6.17593425591509E-06
9.38E-05	2.60784290185393E-06
9.38666666666667E-05	-9.88373523303291E-07
9.39333333333333E-05	-3.67537841293121E-06
9.4E-05	-4.88792206503034E-06
9.40666666666667E-05	-4.57587500837357E-06
9.41333333333333E-05	-3.15569242507805E-06
9.42E-05	-1.30073226579245E-06
9.42666666666667E-05	3.36027979629152E-07
9.43333333333333E-05	1.3518747905148E-06
9.44E-05	1.69049603623679E-06
9.44666666666667E-05	1.58197126456981E-06
9.45333333333333E-05	1.37330693266187E-06
9.46E-05	1.33894397030103E-06
9.46666666666667E-05	1.55926260584135E-06
9.47333333333333E-05	1.91339053846438E-06
9.48E-05	2.17313066743078E-06
9.48666666666667E-05	2.13744597820361E-06
9.49333333333333E-05	1.7336758535743E-06
9.5E-05	1.03666894187632E-06
9.50666666666667E-05	2.05003783447751E-07
9.51333333333333E-05	-6.21397844817956E-07
9.52E-05	-1.39898088836372E-06
9.52666666666667E-05	-2.18631049625789E-06
9.53333333333333E-05	-3.07222525016421E-06
9.54E-05	-4.06561843409557E-06
9.54666666666667E-05	-5.01055812516404E-06
9.55333333333333E-05	-5.58159892751082E-06
9.56E-05	-5.37599907476218E-06
9.56666666666667E-05	-4.07103014808325E-06
9.57333333333333E-05	-1.57959954145407E-06
9.58E-05	1.86646788261631E-06
9.58666666666667E-05	5.74681468225479E-06
9.59333333333333E-05	9.38890287600251E-06
9.6E-05	1.21570425966396E-05
9.60666666666667E-05	1.36196120742935E-05
9.61333333333333E-05	1.36324671063673E-05
9.62E-05	1.23160972054299E-05
9.62666666666667E-05	9.9514953451738E-06
9.63333333333333E-05	6.85294297424302E-06
9.64E-05	3.27992520346412E-06
9.64666666666667E-05	-5.7536964389799E-07
9.65333333333333E-05	-4.53075605436529E-06
9.66E-05	-8.33059394107377E-06
9.66666666666667E-05	-1.15949473267063E-05
9.67333333333333E-05	-1.38453049308044E-05
9.68E-05	-1.46130647586656E-05
9.68666666666667E-05	-1.3594217805945E-05
9.69333333333333E-05	-1.07861673958454E-05
9.7E-05	-6.54378836335941E-06
9.70666666666667E-05	-1.52176860747751E-06
9.71333333333334E-05	3.48370164818727E-06
9.72E-05	7.73908257361981E-06
9.72666666666667E-05	1.07493369664213E-05
9.73333333333333E-05	1.23428895306133E-05
9.74E-05	1.26404395719139E-05
9.74666666666667E-05	1.1929328269403E-05
9.75333333333333E-05	1.05020133866608E-05
9.76E-05	8.52871733136648E-06
9.76666666666667E-05	6.01668767991882E-06
9.77333333333333E-05	2.86990326985164E-06
9.78E-05	-9.79896419763579E-07
9.78666666666667E-05	-5.42985754243661E-06
9.79333333333333E-05	-1.01148493009597E-05
9.8E-05	-1.44132238199658E-05
9.80666666666667E-05	-1.7558094392756E-05
9.81333333333333E-05	-1.88244433782398E-05
9.82E-05	-1.7735799126984E-05
9.82666666666667E-05	-1.42272644104681E-05
9.83333333333333E-05	-8.71487830969577E-06
9.84E-05	-2.04833699177342E-06
9.84666666666667E-05	4.64440774078116E-06
9.85333333333333E-05	1.0185112745845E-05
9.86E-05	1.35938392388697E-05
9.86666666666667E-05	1.43025478672889E-05
9.87333333333334E-05	1.22863194806852E-05
9.88E-05	8.08210190543369E-06
9.88666666666667E-05	2.68758890340783E-06
9.89333333333333E-05	-2.64277312015811E-06
9.9E-05	-6.66576020534475E-06
9.90666666666667E-05	-8.42670557705552E-06
9.91333333333333E-05	-7.48571652415538E-06
9.92E-05	-4.03862722840015E-06
9.92666666666667E-05	1.10253396476456E-06
9.93333333333333E-05	6.67542367912358E-06
9.94E-05	1.12512069615843E-05
9.94666666666667E-05	1.35761551545715E-05
9.95333333333333E-05	1.28904203060113E-05
9.96E-05	9.1415196408929E-06
9.96666666666667E-05	3.030143309305E-06
9.97333333333333E-05	-4.1343998618674E-06
9.98E-05	-1.07417091245043E-05
9.98666666666667E-05	-1.52763105231857E-05
9.99333333333333E-05	-1.66985373164682E-05
0.0001	-1.47060388141203E-05
0.000100066666667	-9.80214549251527E-06
0.000100133333333	-3.15145028833909E-06
0.0001002	3.73552027681602E-06
0.000100266666667	9.39681322650629E-06
0.000100333333333	1.27794211314274E-05
0.0001004	1.34658996551835E-05
0.000100466666667	1.17119669982918E-05
0.000100533333333	8.29979410280783E-06
0.0001006	4.26678437038538E-06
0.000100666666667	6.02099481562331E-07
0.000100733333333	-1.99681253676143E-06
0.0001008	-3.24531089110979E-06
0.000100866666667	-3.25497895975962E-06
0.000100933333333	-2.4102805463533E-06
0.000101	-1.19841002597342E-06
0.000101066666667	-5.60129151782254E-08
0.000101133333333	7.23234512958461E-07
0.0001012	1.00823805492903E-06
0.000101266666667	7.95401672541361E-07
0.000101333333333	1.53186169635259E-07
0.0001014	-8.21413460763993E-07
0.000101466666667	-2.0185075717521E-06
0.000101533333333	-3.30786414180966E-06
0.0001016	-4.52761270760618E-06
0.000101666666667	-5.48987062713773E-06
0.000101733333333	-6.01294169392211E-06
0.0001018	-5.97250957074826E-06
0.000101866666667	-5.35024994931845E-06
0.000101933333333	-4.25506408806335E-06
0.000102	-2.90171646863181E-06
0.000102066666667	-1.54982021412941E-06
0.000102133333333	-4.24198920487216E-07
0.0001022	3.53000613055965E-07
0.000102266666667	7.9217160060303E-07
0.000102333333333	1.01772082571483E-06
0.0001024	1.21119252776489E-06
0.000102466666667	1.54158098537592E-06
0.000102533333333	2.11168641764923E-06
0.0001026	2.93917911437586E-06
0.000102666666667	3.97243470756591E-06
0.000102733333333	5.12357769268993E-06
0.0001028	6.29357922755793E-06
0.000102866666667	7.37098711008515E-06
0.000102933333333	8.20408348654816E-06
0.000103	8.56693493925985E-06
0.000103066666667	8.15177847296678E-06
0.000103133333333	6.61558918663931E-06
0.0001032	3.68705669954027E-06
0.000103266666667	-6.90501728741037E-07
0.000103333333333	-6.23104016450665E-06
0.0001034	-1.22520488076203E-05
0.000103466666667	-1.77390944039277E-05
0.000103533333333	-2.15357994306328E-05
0.0001036	-2.26210103769216E-05
0.000103666666667	-2.03980052797219E-05
0.000103733333333	-1.49071805246003E-05
0.0001038	-6.88994987092666E-06
0.000103866666667	2.32679148066187E-06
0.000103933333333	1.1103596734875E-05
0.000104	1.78504183079311E-05
0.000104066666667	2.13840009434485E-05
0.000104133333333	2.11899168544409E-05
0.0001042	1.75261603702272E-05
0.000104266666667	1.13480305244907E-05
0.000104333333333	4.07845130311747E-06
0.0001044	-2.71733038180152E-06
0.000104466666667	-7.67555874547777E-06
0.000104533333333	-9.91952156229337E-06
0.0001046	-9.22640055646203E-06
0.000104666666667	-6.04300504995862E-06
0.000104733333333	-1.3516981646518E-06
0.0001048	3.57890599678273E-06
0.000104866666667	7.49787764219126E-06
0.000104933333333	9.45763814389055E-06
0.000105	9.01381045607378E-06
0.000105066666667	6.29488205454836E-06
0.000105133333333	1.93252038655298E-06
0.0001052	-3.1193941762838E-06
0.000105266666667	-7.82143851551397E-06
0.000105333333333	-1.12764714682726E-05
0.0001054	-1.28954949234364E-05
0.000105466666667	-1.24746870054317E-05
0.000105533333333	-1.01864032587315E-05
0.0001056	-6.50840084089447E-06
0.000105666666667	-2.12183205111931E-06
0.000105733333333	2.19945427196753E-06
0.0001058	5.69995469624614E-06
0.000105866666667	7.75541046509624E-06
0.000105933333333	7.98714538157302E-06
0.000106	6.36391719535911E-06
0.000106066666667	3.2606342066297E-06
0.000106133333333	-5.64334475404752E-07
0.0001062	-4.09992804973867E-06
0.000106266666667	-6.31588992731714E-06
0.000106333333333	-6.45088215175158E-06
0.0001064	-4.27129671115772E-06
0.000106466666667	-2.06634081460445E-07
0.000106533333333	4.7072306393709E-06
0.0001066	9.0878797278955E-06
0.000106666666667	1.16087980256407E-05
0.000106733333333	1.14250362774328E-05
0.0001068	8.48071549833226E-06
0.000106866666667	3.58438748207064E-06
0.000106933333333	-1.79136379196021E-06
0.000107	-5.93857739204925E-06
0.000107066666667	-7.44370810332164E-06
0.000107133333333	-5.65167714598163E-06
0.0001072	-9.12587360916709E-07
0.000107266666667	5.47435358364498E-06
0.000107333333333	1.16105551777927E-05
0.0001074	1.55400732047064E-05
0.000107466666667	1.58233563571815E-05
0.000107533333333	1.19732399453676E-05
0.0001076	4.62648225246196E-06
0.000107666666667	-4.59683651372211E-06
0.000107733333333	-1.35041146662632E-05
0.0001078	-1.98952317948464E-05
0.000107866666667	-2.21279575736125E-05
0.000107933333333	-1.95358524424963E-05
0.000108	-1.25959054576501E-05
0.000108066666667	-2.81240660698389E-06
0.000108133333333	7.64337261194396E-06
0.0001082	1.64399567414045E-05
0.000108266666667	2.16121282502993E-05
0.000108333333333	2.19845611890028E-05
0.0001084	1.74036785990966E-05
0.000108466666667	8.74010415250745E-06
0.000108533333333	-2.3217551006357E-06
0.0001086	-1.36464996305815E-05
0.000108666666667	-2.30780034013733E-05
0.000108733333333	-2.88491499995425E-05
0.0001088	-2.98976754764408E-05
0.000108866666667	-2.60399965955437E-05
0.000108933333333	-1.79830332126463E-05
0.000109	-7.18030005984783E-06
0.000109066666667	4.43962990702077E-06
0.000109133333333	1.48266147553759E-05
0.0001092	2.21854311488105E-05
0.000109266666667	2.53091960254084E-05
0.000109333333333	2.38056743091615E-05
0.0001094	1.81672741581479E-05
0.000109466666667	9.66367191229928E-06
0.000109533333333	7.36511940894192E-08
0.0001096	-8.68868280153976E-06
0.000109666666667	-1.49702720835149E-05
0.000109733333333	-1.77071979337896E-05
0.0001098	-1.66103149251265E-05
0.000109866666667	-1.21713958315718E-05
0.000109933333333	-5.49941443687738E-06
0.00011	1.96141272638804E-06
0.000110066666667	8.75564645856747E-06
0.000110133333333	1.37050359313456E-05
0.0001102	1.61031529601965E-05
0.000110266666667	1.57894762767206E-05
0.000110333333333	1.31079363278258E-05
0.0001104	8.77800274641623E-06
0.000110466666667	3.71666356345102E-06
0.000110533333333	-1.15089798400799E-06
0.0001106	-5.06057249608632E-06
0.000110666666667	-7.5346684859517E-06
0.000110733333333	-8.44590283770141E-06
0.0001108	-8.00938494078685E-06
0.000110866666667	-6.70166211408259E-06
0.000110933333333	-5.12011462337752E-06
0.000111	-3.81255342284965E-06
0.000111066666667	-3.12010275827808E-06
0.000111133333333	-3.07945265941591E-06
0.0001112	-3.4185521932945E-06
0.000111266666667	-3.65372671373229E-06
0.000111333333333	-3.2630923758265E-06
0.0001114	-1.88268323619219E-06
0.000111466666667	5.40611030368591E-07
0.000111533333333	3.6948757766816E-06
0.0001116	6.97207418695904E-06
0.000111666666667	9.64238181889433E-06
0.000111733333333	1.10784852510451E-05
0.0001118	1.09550307737306E-05
0.000111866666667	9.35513254677715E-06
0.000111933333333	6.74686838612824E-06
0.000112	3.83706881191995E-06
0.000112066666667	1.35143895466587E-06
0.000112133333333	-1.85537814135405E-07
0.0001122	-5.98969452196004E-07
0.000112266666667	-9.43086812241445E-08
0.000112333333333	8.34508049745842E-07
0.0001124	1.58373901650136E-06
0.000112466666667	1.64295440962076E-06
0.000112533333333	7.56120054425192E-07
0.0001126	-1.00734335396157E-06
0.000112666666667	-3.28673089025762E-06
0.000112733333333	-5.54986298244473E-06
0.0001128	-7.25440520545547E-06
0.000112866666667	-7.9993434564646E-06
0.000112933333333	-7.62537878708218E-06
0.000113	-6.24425558771615E-06
0.000113066666667	-4.19993347260356E-06
0.000113133333333	-1.98108226479447E-06
0.0001132	-1.10674232366112E-07
0.000113266666667	9.64030632065309E-07
0.000113333333333	9.64260799353109E-07
0.0001134	-1.56050189997671E-07
0.000113466666667	-2.1836459543732E-06
0.000113533333333	-4.66523774673217E-06
0.0001136	-6.97804255741629E-06
0.000113666666667	-8.4483945513264E-06
0.000113733333333	-8.5012862759406E-06
0.0001138	-6.80891874758375E-06
0.000113866666667	-3.39777756159398E-06
0.000113933333333	1.32215281480068E-06
0.000114	6.6240328883874E-06
0.000114066666667	1.16165774362127E-05
0.000114133333333	1.54439005053804E-05
0.0001142	1.74772433388239E-05
0.000114266666667	1.74440501532643E-05
0.000114333333333	1.5459788715671E-05
0.0001144	1.19596911456068E-05
0.000114466666667	7.55951803401314E-06
0.000114533333333	2.89494891159861E-06
0.0001146	-1.50893387234679E-06
0.000114666666667	-5.30290824631896E-06
0.000114733333333	-8.30592680236117E-06
0.0001148	-1.04444373225122E-05
0.000114866666667	-1.16762834661053E-05
0.000114933333333	-1.19385639013633E-05
0.000115	-1.11452032689156E-05
0.000115066666667	-9.23700041034994E-06
0.000115133333333	-6.2634868904403E-06
0.0001152	-2.46061978923793E-06
0.000115266666667	1.71369075870789E-06
0.000115333333333	5.61241729189423E-06
0.0001154	8.50533451720367E-06
0.000115466666667	9.73844368612694E-06
0.000115533333333	8.90772823057549E-06
0.0001156	5.99908527586479E-06
0.000115666666667	1.45058238519256E-06
0.000115733333333	-3.88990830359972E-06
0.0001158	-8.91337603398968E-06
0.000115866666667	-1.24786669978397E-05
0.000115933333333	-1.36727208909412E-05
0.000116	-1.20405043958129E-05
0.000116066666667	-7.72511251313606E-06
0.000116133333333	-1.47596062787636E-06
0.0001162	5.48736457616622E-06
0.000116266666667	1.17324868610512E-05
0.000116333333333	1.59371817307847E-05
0.0001164	1.72016608946976E-05
0.000116466666667	1.52718510981001E-05
0.000116533333333	1.06138428919707E-05
0.0001166	4.3149372115158E-06
0.000116666666667	-2.16968753482258E-06
0.000116733333333	-7.36523294773977E-06
0.0001168	-1.01348191335525E-05
0.000116866666667	-9.95599830442982E-06
0.000116933333333	-7.04495778124617E-06
0.000117	-2.295163102725E-06
0.000117066666667	2.95499051419636E-06
0.000117133333333	7.26587593127437E-06
0.0001172	9.46190405185804E-06
0.000117266666667	8.92195957069347E-06
0.000117333333333	5.71858642648134E-06
0.0001174	5.71308250695379E-07
0.000117466666667	-5.36780041326785E-06
0.000117533333333	-1.08300528721402E-05
0.0001176	-1.47528795855449E-05
0.000117666666667	-1.65154451205886E-05
0.000117733333333	-1.60242920392872E-05
0.0001178	-1.36374601438791E-05
0.000117866666667	-9.97003843322479E-06
0.000117933333333	-5.66218882881025E-06
0.000118	-1.19828029571038E-06
0.000118066666667	3.16025861145457E-06
0.000118133333333	7.31579108780626E-06
0.0001182	1.11907803594419E-05
0.000118266666667	1.45781283696753E-05
0.000118333333333	1.70676196837169E-05
0.0001184	1.80984051773417E-05
0.000118466666667	1.71317831917683E-05
0.000118533333333	1.38821419128472E-05
0.0001186	8.5107006811323E-06
0.000118666666667	1.69211229355696E-06
0.000118733333333	-5.49208768055215E-06
0.0001188	-1.18131471752098E-05
0.000118866666667	-1.62255906162203E-05
0.000118933333333	-1.81537596695045E-05
0.000119	-1.76308647886075E-05
0.000119066666667	-1.52391745435982E-05
0.000119133333333	-1.18731579686812E-05
0.0001192	-8.41318697875816E-06
0.000119266666667	-5.43019710592917E-06
0.000119333333333	-3.02847196290738E-06
0.0001194	-8.80158943630699E-07
0.000119466666667	1.56802882823464E-06
0.000119533333333	4.79966589341596E-06
0.0001196	8.96006008568203E-06
0.000119666666667	1.37168172543339E-05
0.000119733333333	1.83019320493374E-05
0.0001198	2.17203769687705E-05
0.000119866666667	2.3050847859808E-05
0.000119933333333	2.17346404163368E-05
0.00012	1.77572221322094E-05
0.000120066666667	1.1668405296904E-05
0.000120133333333	4.44366713742806E-06
0.0001202	-2.76022506367547E-06
0.000120266666667	-8.87454101646871E-06
0.000120333333333	-1.31347713617522E-05
0.0001204	-1.51934028404454E-05
0.000120466666667	-1.51188832853069E-05
0.000120533333333	-1.33061382189174E-05
0.0001206	-1.03436186470127E-05
0.000120666666667	-6.88131516650509E-06
0.000120733333333	-3.52784163620764E-06
0.0001208	-7.8290107914848E-07
0.000120866666667	1.00502565127977E-06
0.000120933333333	1.67020577551038E-06
0.000121	1.25676947955707E-06
0.000121066666667	3.3536694140035E-08
0.000121133333333	-1.52264988959686E-06
0.0001212	-2.79479090175784E-06
0.000121266666667	-3.15136383023723E-06
0.000121333333333	-2.11340337718711E-06
0.0001214	4.76999833828409E-07
0.000121466666667	4.34054560076618E-06
0.000121533333333	8.74668179935535E-06
0.0001216	1.26280850131423E-05
0.000121666666667	1.48130832536295E-05
0.000121733333333	1.43264534021919E-05
0.0001218	1.06810789813375E-05
0.000121866666667	4.07665704623491E-06
0.000121933333333	-4.55944817582611E-06
0.000122	-1.3714298240577E-05
0.000122066666667	-2.15900569860918E-05
0.000122133333333	-2.64946364352169E-05
0.0001222	-2.72275562311122E-05
0.000122266666667	-2.33661634410485E-05
0.000122333333333	-1.53827310069013E-05
0.0001224	-4.56603154779351E-06
0.000122466666667	7.23090757502414E-06
0.000122533333333	1.79555885329871E-05
0.0001226	2.57504298549578E-05
0.000122666666667	2.92940449420919E-05
0.000122733333333	2.80256711047897E-05
0.0001228	2.22192802461835E-05
0.000122866666667	1.29064712185783E-05
0.000122933333333	1.67426434251106E-06
0.000123	-9.61838179523277E-06
0.000123066666667	-1.91540349982115E-05
0.000123133333333	-2.54497304873492E-05
0.0001232	-2.75854567142705E-05
0.000123266666667	-2.53351189427777E-05
0.000123333333333	-1.91811182724355E-05
0.0001234	-1.0211236922839E-05
0.000123466666667	8.40094663181742E-08
0.000123533333333	1.0076890908786E-05
0.0001236	1.82807549665275E-05
0.000123666666667	2.35874027779245E-05
0.000123733333333	2.54184102017705E-05
0.0001238	2.37653154921652E-05
0.000123866666667	1.91203226153653E-05
0.000123933333333	1.23249640974667E-05
0.000124	4.38156911331709E-06
0.000124066666667	-3.72411683557674E-06
0.000124133333333	-1.11515576507967E-05
0.0001242	-1.7268405971101E-05
0.000124266666667	-2.16539822841058E-05
0.000124333333333	-2.40665719376597E-05
0.0001244	-2.44038648423528E-05
0.000124466666667	-2.26797218618693E-05
0.000124533333333	-1.90260089298978E-05
0.0001246	-1.37121423464928E-05
0.000124666666667	-7.16387237720272E-06
0.000124733333333	3.92283785997152E-08
0.0001248	7.20095656653363E-06
0.000124866666667	1.35810005816675E-05
0.000124933333333	1.84905151891873E-05
0.000125	2.13902944430542E-05
0.000125066666667	2.19703007653574E-05
0.000125133333333	2.01952142427206E-05
0.0001252	1.63102397788015E-05
0.000125266666667	1.08104312288549E-05
0.000125333333333	4.38205851784278E-06
0.0001254	-2.17484401165441E-06
0.000125466666667	-8.03625635111529E-06
0.000125533333333	-1.24524402562122E-05
0.0001256	-1.48504740734511E-05
0.000125666666667	-1.49321736328809E-05
0.000125733333333	-1.27510282433338E-05
0.0001258	-8.74562942795666E-06
0.000125866666667	-3.7070616468143E-06
0.000125933333333	1.3326899601893E-06
0.000126	5.28517118392056E-06
0.000126066666667	7.23283555857842E-06
0.000126133333333	6.64891277977849E-06
0.0001262	3.55077999813189E-06
0.000126266666667	-1.46297364707264E-06
0.000126333333333	-7.3147788348907E-06
0.0001264	-1.26746402957543E-05
0.000126466666667	-1.62588736144122E-05
0.000126533333333	-1.71249225737926E-05
0.0001266	-1.48845866740315E-05
0.000126666666667	-9.78042324755808E-06
0.000126733333333	-2.60973711830721E-06
0.0001268	5.47534761032215E-06
0.000126866666667	1.3229654795118E-05
0.000126933333333	1.95640354043064E-05
0.000127	2.37192844193158E-05
0.000127066666667	2.53333386081947E-05
0.000127133333333	2.44078611355254E-05
0.0001272	2.12110136421853E-05
0.000127266666667	1.61664043193655E-05
0.000127333333333	9.77088753051449E-06
0.0001274	2.56084408214317E-06
0.000127466666667	-4.88161438046849E-06
0.000127533333333	-1.19124417259916E-05
0.0001276	-1.78353432644537E-05
0.000127666666667	-2.19617265205181E-05
0.000127733333333	-2.37212695241526E-05
0.0001278	-2.27968930327733E-05
0.000127866666667	-1.92397212624321E-05
0.000127933333333	-1.35175567358491E-05
0.000128	-6.46629480830809E-06
0.000128066666667	8.57475312790486E-07
0.000128133333333	7.39220950994866E-06
0.0001282	1.23005846134511E-05
0.000128266666667	1.51490513757934E-05
0.000128333333333	1.59859671724603E-05
0.0001284	1.52941202597598E-05
0.000128466666667	1.38288856066578E-05
0.000128533333333	1.23860747464718E-05
0.0001286	1.15639242725961E-05
0.000128666666667	1.15859921655343E-05
0.000128733333333	1.22355457454809E-05
0.0001288	1.29218913993425E-05
0.000128866666667	1.28633033214913E-05
0.000128933333333	1.13387910816857E-05
0.000129	7.94036181723594E-06
0.000129066666667	2.75384444473826E-06
0.000129133333333	-3.58862045688126E-06
0.0001292	-1.00103376352832E-05
0.000129266666667	-1.52317781332312E-05
0.000129333333333	-1.80977439926931E-05
0.0001294	-1.79062162875512E-05
0.000129466666667	-1.46459177220548E-05
0.000129533333333	-9.06593119606223E-06
0.0001296	-2.5411484644825E-06
0.000129666666667	3.2471185356126E-06
0.000129733333333	6.73992317596685E-06
0.0001298	6.92460347580042E-06
0.000129866666667	3.6317362653348E-06
0.000129933333333	-2.38777564575733E-06
0.00013	-9.63822179443504E-06
0.000130066666667	-1.62658672500709E-05
0.000130133333333	-2.05503076839159E-05
0.0001302	-2.13594205968709E-05
0.000130266666667	-1.84357809705855E-05
0.000130333333333	-1.24332775947283E-05
0.0001304	-4.69948357233572E-06
0.000130466666667	3.12307733953313E-06
0.000130533333333	9.55058641170382E-06
0.0001306	1.362953619888E-05
0.000130666666667	1.51227480656421E-05
0.000130733333333	1.44713991529374E-05
0.0001308	1.2567754818829E-05
0.000130866666667	1.04291574766836E-05
0.000130933333333	8.88481042607278E-06
0.000131	8.36847544216032E-06
0.000131066666667	8.86293112187767E-06
0.000131133333333	9.98548076967675E-06
0.0001312	1.11595927111169E-05
0.000131266666667	1.1800384956631E-05
0.000131333333333	1.14538082318989E-05
0.0001314	9.86191658757899E-06
0.000131466666667	6.96301708306568E-06
0.000131533333333	2.85979724969239E-06
0.0001316	-2.20844379706515E-06
0.000131666666667	-7.87018835139177E-06
0.000131733333333	-1.36097581783977E-05
0.0001318	-1.87675846609424E-05
0.000131866666667	-2.25863660762821E-05
0.000131933333333	-2.43218880182572E-05
0.000132	-2.34082631122767E-05
0.000132066666667	-1.96367282465517E-05
0.000132133333333	-1.32889160603331E-05
0.0001322	-5.16880903053624E-06
0.000132266666667	3.49699436192597E-06
0.000132333333333	1.12815671573342E-05
0.0001324	1.68537383710686E-05
0.000132466666667	1.92731331295963E-05
0.000132533333333	1.82059287014918E-05
0.0001326	1.40032606380236E-05
0.000132666666667	7.62110384194921E-06
0.000132733333333	4.0245902120291E-07
0.0001328	-6.22289080269503E-06
0.000132866666667	-1.10476396401795E-05
0.000132933333333	-1.33334868787454E-05
0.000133	-1.29420836364516E-05
0.000133066666667	-1.03270516942275E-05
0.000133133333333	-6.39589474646105E-06
0.0001332	-2.27796007872235E-06
0.000133266666667	9.47520768460476E-07
0.000133333333333	2.50329954598928E-06
0.0001334	2.09167914687952E-06
0.000133466666667	-4.05109743287937E-08
0.000133533333333	-3.16443919774777E-06
0.0001336	-6.24734512872306E-06
0.000133666666667	-8.20833056201412E-06
0.000133733333333	-8.19460307170098E-06
0.0001338	-5.81286020005515E-06
0.000133866666667	-1.25715080218399E-06
0.000133933333333	4.70369047626423E-06
0.000134	1.08830459400451E-05
0.000134066666667	1.59451347526295E-05
0.000134133333333	1.87215568119719E-05
0.0001342	1.84962487892748E-05
0.000134266666667	1.5184292161396E-05
0.000134333333333	9.35600296401311E-06
0.0001344	2.09826594942657E-06
0.000134466666667	-5.250596480064E-06
0.000134533333333	-1.14211717417443E-05
0.0001346	-1.55021935776258E-05
0.000134666666667	-1.71220416112847E-05
0.000134733333333	-1.64779374489674E-05
0.0001348	-1.42128481666339E-05
0.000134866666667	-1.11839669600173E-05
0.000134933333333	-8.1961070913058E-06
0.000135	-5.77983585368522E-06
0.000135066666667	-4.07629656044083E-06
0.000135133333333	-2.85474005383283E-06
0.0001352	-1.64700301621562E-06
0.000135266666667	5.13009616918966E-08
0.000135333333333	2.57958258764466E-06
0.0001354	5.97246705666139E-06
0.000135466666667	9.91899120106131E-06
0.000135533333333	1.38254535866159E-05
0.0001356	1.69559748283951E-05
0.000135666666667	1.86059712360692E-05
0.000135733333333	1.82612477438451E-05
0.0001358	1.5707268029159E-05
0.000135866666667	1.10728746125548E-05
0.000135933333333	4.81191284013424E-06
0.000136	-2.36174083299575E-06
0.000136066666667	-9.56749931490265E-06
0.000136133333333	-1.58659371253972E-05
0.0001362	-2.03737040176143E-05
0.000136266666667	-2.23808448520238E-05
0.000136333333333	-2.14628745327615E-05
0.0001364	-1.75724427054761E-05
0.000136466666667	-1.10884325960002E-05
0.000136533333333	-2.79957921523087E-06
0.0001366	6.1911185673503E-06
0.000136666666667	1.46362119838366E-05
0.000136733333333	2.13601546689469E-05
0.0001368	2.54757993328976E-05
0.000136866666667	2.65479564128985E-05
0.000136933333333	2.46605195224845E-05
0.000137	2.03679247161235E-05
0.000137066666667	1.4543806056578E-05
0.000137133333333	8.16901601469864E-06
0.0001372	2.11801153781907E-06
0.000137266666667	-2.99892136430775E-06
0.000137333333333	-6.89963956580414E-06
0.0001374	-9.59315269752229E-06
0.000137466666667	-1.12664519509433E-05
0.000137533333333	-1.21423321653608E-05
0.0001376	-1.23613268746367E-05
0.000137666666667	-1.1928940182862E-05
0.000137733333333	-1.07441126249125E-05
0.0001378	-8.69503551278955E-06
0.000137866666667	-5.78384230041334E-06
0.000137933333333	-2.23028015175663E-06
0.000138	1.49036532322304E-06
0.000138066666667	4.69961829026475E-06
0.000138133333333	6.65405053726229E-06
0.0001382	6.73611781463413E-06
0.000138266666667	4.64434219361295E-06
0.000138333333333	5.25012864091121E-07
0.0001384	-4.99958401195404E-06
0.000138466666667	-1.09240253526146E-05
0.000138533333333	-1.6057197734152E-05
0.0001386	-1.92768834556754E-05
0.000138666666667	-1.97761434836549E-05
0.000138733333333	-1.72374784701045E-05
0.0001388	-1.1891503508073E-05
0.000138866666667	-4.45100345639293E-06
0.000138933333333	4.05255115264234E-06
0.000139	1.24767186512105E-05
0.000139066666667	1.97597177754608E-05
0.000139133333333	2.50501342208525E-05
0.0001392	2.77588855473808E-05
0.000139266666667	2.75511656689907E-05
0.000139333333333	2.43190479919432E-05
0.0001394	1.81777503484762E-05
0.000139466666667	9.50830421803239E-06
0.000139533333333	-9.65685679164143E-07
0.0001396	-1.21142641731721E-05
0.000139666666667	-2.24152715568757E-05
0.000139733333333	-3.01011198178886E-05
0.0001398	-3.34535776767642E-05
0.000139866666667	-3.12049025317313E-05
0.000139933333333	-2.2948758839822E-05
0.00014	-9.43350446952618E-06
0.000140066666667	7.38061569379531E-06
0.000140133333333	2.45676227193491E-05
0.0001402	3.87704417623856E-05
0.000140266666667	4.69204966279347E-05
0.000140333333333	4.69713581763477E-05
0.0001404	3.84527163294735E-05
0.000140466666667	2.26835799203026E-05
0.000140533333333	2.5647203380144E-06
0.0001406	-1.80204350813615E-05
0.000140666666667	-3.50614180852228E-05
0.000140733333333	-4.53252355201819E-05
0.0001408	-4.70840424151253E-05
0.000140866666667	-4.04830619079387E-05
0.000140933333333	-2.74575375312502E-05
0.000141	-1.12243096432734E-05
0.000141066666667	4.51720237285835E-06
0.000141133333333	1.64673541822938E-05
0.0001412	2.24680436276766E-05
0.000141266666667	2.19235540046026E-05
0.000141333333333	1.58102809473337E-05
0.0001414	6.29726171347903E-06
0.000141466666667	-3.89869207218031E-06
0.000141533333333	-1.22355470439206E-05
0.0001416	-1.6949360744692E-05
0.000141666666667	-1.73882391753319E-05
0.000141733333333	-1.40133589368007E-05
0.0001418	-8.10338968280687E-06
0.000141866666667	-1.28094134603773E-06
0.000141933333333	4.97946529050979E-06
0.000142	9.71331185751601E-06
0.000142066666667	1.26058488521449E-05
0.000142133333333	1.389864440401E-05
0.0001422	1.41296681670335E-05
0.000142266666667	1.38222980116789E-05
0.000142333333333	1.32437870319429E-05
0.0001424	1.23163388750466E-05
0.000142466666667	1.06998580776795E-05
0.000142533333333	7.99925297693204E-06
0.0001426	4.00475875986607E-06
0.000142666666667	-1.13372641325146E-06
0.000142733333333	-6.86734779590305E-06
0.0001428	-1.23586825772866E-05
0.000142866666667	-1.66994654318634E-05
0.000142933333333	-1.91552750077826E-05
0.000143	-1.93512204223762E-05
0.000143066666667	-1.73399577416257E-05
0.000143133333333	-1.35410479885234E-05
0.0001432	-8.5891251507983E-06
0.000143266666667	-3.15810892305658E-06
0.000143333333333	2.17102223469631E-06
0.0001434	6.95922733907109E-06
0.000143466666667	1.08783598881448E-05
0.000143533333333	1.36419955134628E-05
0.0001436	1.49574659114066E-05
0.000143666666667	1.45465177272463E-05
0.000143733333333	1.22455112369106E-05
0.0001438	8.15067650488075E-06
0.000143866666667	2.74006380323731E-06
0.000143933333333	-3.10202856587175E-06
0.000144	-8.20454652492066E-06
0.000144066666667	-1.13666625296913E-05
0.000144133333333	-1.16875645067206E-05
0.0001442	-8.86444240747698E-06
0.000144266666667	-3.35040746664695E-06
0.000144333333333	3.69852659007236E-06
0.0001444	1.06907403439946E-05
0.000144466666667	1.60100439209601E-05
0.000144533333333	1.84466015129957E-05
0.0001446	1.75121754474609E-05
0.000144666666667	1.35396873545765E-05
0.000144733333333	7.53845923204091E-06
0.0001448	8.5860416786171E-07
0.000144866666667	-5.21883177476464E-06
0.000144933333333	-9.82764644223791E-06
0.000145	-1.2687433593801E-05
0.000145066666667	-1.40550501303225E-05
0.000145133333333	-1.44921462333216E-05
0.0001452	-1.45491137136252E-05
0.000145266666667	-1.44918997076E-05
0.000145333333333	-1.41770205685832E-05
0.0001454	-1.31204894691452E-05
0.000145466666667	-1.0731270697812E-05
0.000145533333333	-6.61697400011263E-06
0.0001456	-8.41827661278712E-07
0.000145666666667	5.96627164360123E-06
0.000145733333333	1.27083838368545E-05
0.0001458	1.80837677219745E-05
0.000145866666667	2.09495386545117E-05
0.000145933333333	2.0652024773365E-05
0.000146	1.72203148275658E-05
0.000146066666667	1.13589927704882E-05
0.000146133333333	4.24437509976479E-06
0.0001462	-2.80702309573671E-06
0.000146266666667	-8.68916971372058E-06
0.000146333333333	-1.27649103360388E-05
0.0001464	-1.49550106016214E-05
0.000146466666667	-1.563946086983E-05
0.000146533333333	-1.54159087423665E-05
0.0001466	-1.4806618486065E-05
0.000146666666667	-1.40205314266987E-05
0.000146733333333	-1.28564492835203E-05
0.0001468	-1.07842707547552E-05
0.000146866666667	-7.17991282315025E-06
0.000146933333333	-1.63553840869133E-06
0.000147	5.76244367442937E-06
0.000147066666667	1.42902604311666E-05
0.000147133333333	2.26429153245684E-05
0.0001472	2.91935934704184E-05
0.000147266666667	3.23958040524113E-05
0.000147333333333	3.12184698425593E-05
0.0001474	2.54861018721484E-05
0.000147466666667	1.60156568622454E-05
0.000147533333333	4.49497086777959E-06
0.0001476	-6.88005734806957E-06
0.000147666666667	-1.59216982910902E-05
0.000147733333333	-2.09841340781629E-05
0.0001478	-2.13689348615063E-05
0.000147866666667	-1.7488548246085E-05
0.000147933333333	-1.07403119816896E-05
0.000148	-3.12450439834282E-06
0.000148066666667	3.28797881455874E-06
0.000148133333333	6.89104805763233E-06
0.0001482	6.93624918263981E-06
0.000148266666667	3.68087140322978E-06
0.000148333333333	-1.73843226515986E-06
0.0001484	-7.65797251220303E-06
0.000148466666667	-1.23560008772052E-05
0.000148533333333	-1.45032715364736E-05
0.0001486	-1.3475464795122E-05
0.000148666666667	-9.45651492777111E-06
0.000148733333333	-3.3271498619255E-06
0.0001488	3.60692546536233E-06
0.000148866666667	9.95542118728885E-06
0.000148933333333	1.4554997323352E-05
0.000149	1.66784640005657E-05
0.000149066666667	1.61098848039587E-05
0.000149133333333	1.30975650142278E-05
0.0001492	8.22798276013578E-06
0.000149266666667	2.27425934460558E-06
0.000149333333333	-3.93686079109182E-06
0.0001494	-9.61787304868438E-06
0.000149466666667	-1.40754831146748E-05
0.000149533333333	-1.67457383073658E-05
0.0001496	-1.7229908273046E-05
0.000149666666667	-1.53420061389918E-05
0.000149733333333	-1.11628794936879E-05
0.0001498	-5.08146538085948E-06
0.000149866666667	2.20223608557887E-06
0.000149933333333	9.73273961953313E-06
0.00015	1.64187885115383E-05



==> figs/Time_response_no_PnC_.dat <==
0	0
6.66666666666667E-08	0
1.33333333333333E-07	0
2E-07	0
2.66666666666667E-07	0
3.33333333333333E-07	2.82585905432837E-166
4E-07	6.96718718821676E-154
4.66666666666667E-07	3.75074803736413E-148
5.33333333333333E-07	7.65026749864336E-143
6E-07	6.1481598566422E-139
6.66666666666667E-07	4.29347729481329E-136
7.33333333333333E-07	-2.50060408171189E-132
8E-07	-3.32612084713926E-129
8.66666666666667E-07	-1.33823388135751E-126
9.33333333333333E-07	-1.76566827667451E-124
1E-06	7.02798090589322E-123
1.06666666666667E-06	3.69427491779271E-120
1.13333333333333E-06	2.56683805673821E-118
1.2E-06	-1.46784537350684E-116
1.26666666666667E-06	-3.9666986870063E-114
1.33333333333333E-06	-3.66343385190078E-112
1.4E-06	-2.19663389071365E-110
1.46666666666667E-06	-1.00580145979327E-108
1.53333333333333E-06	-3.73628780925224E-107
1.6E-06	-1.17701129235471E-105
1.66666666666667E-06	-3.2696484607469E-104
1.73333333333333E-06	-8.0470727572457E-103
1.8E-06	-1.74838466821553E-101
1.86666666666667E-06	-3.33205672975138E-100
1.93333333333333E-06	-5.32507651564387E-99
2E-06	-6.57158926167539E-98
2.06666666666667E-06	-4.83913577387539E-97
2.13333333333333E-06	2.56416032059688E-96
2.2E-06	1.57345780937504E-94
2.26666666666667E-06	2.95297645643827E-93
2.33333333333333E-06	3.44748283265669E-92
2.4E-06	2.3293071067319E-91
2.46666666666667E-06	-2.23566428971934E-92
2.53333333333333E-06	-2.18359991152434E-89
2.6E-06	-2.70996590874215E-88
2.66666666666667E-06	-1.50712767232548E-87
2.73333333333333E-06	1.76533072594812E-87
2.8E-06	1.00231765898024E-85
2.86666666666667E-06	7.36578942001922E-85
2.93333333333333E-06	9.86970207666417E-85
3E-06	-2.27795353161361E-83
3.06666666666667E-06	-1.71395521443397E-82
3.13333333333333E-06	-1.9581380598043E-82
3.2E-06	3.90053242412414E-81
3.26666666666667E-06	2.17548973513334E-80
3.33333333333333E-06	4.9687472059414E-82
3.4E-06	-3.96722543327891E-79
3.46666666666667E-06	-1.32683980934016E-78
3.53333333333333E-06	9.01532957711816E-81
3.6E-06	1.19475924537426E-77
3.66666666666667E-06	1.0333635941207E-76
3.73333333333333E-06	5.26309027139598E-76
3.8E-06	-1.16174005637706E-75
3.86666666666667E-06	-2.03568178567971E-74
3.93333333333333E-06	-2.10904217306405E-74
4E-06	3.953607278029E-73
4.06666666666667E-06	9.81230644359935E-73
4.13333333333333E-06	-5.41839800374019E-72
4.2E-06	-2.00588497120934E-71
4.26666666666667E-06	5.83174865620425E-71
4.33333333333333E-06	2.95515298846172E-70
4.4E-06	-5.28151991008296E-70
4.46666666666667E-06	-3.59878094238949E-69
4.53333333333333E-06	4.37565944002648E-69
4.6E-06	3.91334187575462E-68
4.66666666666667E-06	-4.03624046653795E-68
4.73333333333333E-06	-3.92435282693089E-67
4.8E-06	5.03630076992191E-67
4.86666666666667E-06	3.48508179137087E-66
4.93333333333333E-06	-7.04634227626027E-66
5E-06	-2.39563302473673E-65
5.06666666666667E-06	8.39104063124048E-65
5.13333333333333E-06	8.35734530891637E-65
5.2E-06	-7.3362648704321E-64
5.26666666666667E-06	5.03039356542999E-64
5.33333333333333E-06	4.02852808720503E-63
5.4E-06	-9.84773881398009E-63
5.46666666666667E-06	-6.5302123901287E-63
5.53333333333333E-06	6.6529521378346E-62
5.6E-06	-8.9642999350279E-62
5.66666666666667E-06	-1.60669679658522E-61
5.73333333333333E-06	7.39089039187778E-61
5.8E-06	-7.51426022889608E-61
5.86666666666667E-06	-1.63902501882608E-60
5.93333333333333E-06	6.43314698488722E-60
6E-06	-7.03597199455307E-60
6.06666666666667E-06	-9.00223638442039E-60
6.13333333333333E-06	4.39621956800457E-59
6.2E-06	-6.36354995604915E-59
6.26666666666667E-06	-4.98161042109162E-60
6.33333333333333E-06	2.07334336815491E-58
6.4E-06	-4.35480007029815E-58
6.46666666666667E-06	3.59181546162316E-58
6.53333333333333E-06	4.0377471928967E-58
6.6E-06	-1.82627115667223E-57
6.66666666666667E-06	2.97429519643503E-57
6.73333333333333E-06	-2.06194518307281E-57
6.8E-06	-2.49233564839936E-57
6.86666666666667E-06	1.01371464026177E-56
6.93333333333333E-06	-1.66566159885491E-56
7E-06	1.46662106496778E-56
7.06666666666667E-06	2.55772781815534E-57
7.13333333333333E-06	-3.49191536339442E-56
7.2E-06	7.01671452433975E-56
7.26666666666667E-06	-8.42084709544385E-56
7.33333333333333E-06	5.09665548685007E-56
7.4E-06	3.91935114322749E-56
7.46666666666667E-06	-1.58551110318214E-55
7.53333333333333E-06	2.3418303111274E-55
7.6E-06	-1.6753836633624E-55
7.66666666666667E-06	-1.03939596930262E-55
7.73333333333333E-06	5.07729596626042E-55
7.8E-06	-7.18398662738872E-55
7.86666666666667E-06	7.1740415949368E-56
7.93333333333333E-06	2.42648066512553E-54
8E-06	-7.92230618486188E-54
8.06666666666667E-06	1.72768508030452E-53
8.13333333333333E-06	-3.03494099175703E-53
8.2E-06	4.49118116168274E-53
8.26666666666667E-06	-5.53277824026867E-53
8.33333333333333E-06	5.07728659602691E-53
8.4E-06	-1.30322118269025E-53
8.46666666666667E-06	-8.5671976986197E-53
8.53333333333333E-06	2.86252686061101E-52
8.6E-06	-6.47184994418373E-52
8.66666666666667E-06	1.25017209547231E-51
8.73333333333333E-06	-2.20997385385398E-51
8.8E-06	3.6886132590817E-51
8.86666666666667E-06	-5.91954605374035E-51
8.93333333333333E-06	9.24201387079776E-51
9E-06	-1.41583774826347E-50
9.06666666666667E-06	2.14362328598231E-50
9.13333333333333E-06	-3.22373607716043E-50
9.2E-06	4.83454737314914E-50
9.26666666666667E-06	-7.25493388176744E-50
9.33333333333333E-06	1.09091254439401E-49
9.4E-06	-1.64432497644801E-49
9.46666666666667E-06	2.48372908200829E-49
9.53333333333333E-06	-3.75074580256688E-49
9.6E-06	5.64456276454835E-49
9.66666666666667E-06	-8.43037507551946E-49
9.73333333333333E-06	1.24162772766992E-48
9.8E-06	-1.78844930678426E-48
9.86666666666667E-06	2.48937771091061E-48
9.93333333333333E-06	-3.2823659104226E-48
1E-05	3.9500883647166E-48
1.00666666666667E-05	-3.95501245772729E-48
1.01333333333333E-05	2.17018748175482E-48
1.02E-05	3.52540705369564E-48
1.02666666666667E-05	-1.67715626099151E-47
1.03333333333333E-05	4.31336004210346E-47
1.04E-05	-8.9987904182093E-47
1.04666666666667E-05	1.64726137839935E-46
1.05333333333333E-05	-2.69091992717707E-46
1.06E-05	3.86914259101883E-46
1.06666666666667E-05	-4.60895520013928E-46
1.07333333333333E-05	3.56713163407161E-46
1.08E-05	1.80923715693023E-46
1.08666666666667E-05	-1.55860158795815E-45
1.09333333333333E-05	4.28903494304669E-45
1.1E-05	-8.77019366650208E-45
1.10666666666667E-05	1.47123587576316E-44
1.11333333333333E-05	-2.00337770545234E-44
1.12E-05	1.92141717220755E-44
1.12666666666667E-05	-1.5088649940944E-45
1.13333333333333E-05	-4.938306543949E-44
1.14E-05	1.51196311810023E-43
1.14666666666667E-05	-3.09338275103613E-43
1.15333333333333E-05	4.87902828727602E-43
1.16E-05	-5.65119819427571E-43
1.16666666666667E-05	2.85711922797737E-43
1.17333333333333E-05	7.44262330094802E-43
1.18E-05	-2.93620140280576E-42
1.18666666666667E-05	6.3461677354702E-42
1.19333333333333E-05	-9.95258551486711E-42
1.2E-05	1.06886626646917E-41
1.20666666666667E-05	-2.75292527617577E-42
1.21333333333333E-05	-2.1474116586924E-41
1.22E-05	6.69489199160854E-41
1.22666666666667E-05	-1.25964764086167E-40
1.23333333333333E-05	1.63315103240825E-40
1.24E-05	-1.04183435537495E-40
1.24666666666667E-05	-1.57150699674789E-40
1.25333333333333E-05	6.98191039529555E-40
1.26E-05	-1.43509938115398E-39
1.26666666666667E-05	1.92978819638918E-39
1.27333333333333E-05	-1.25396714503728E-39
1.28E-05	-1.83082156229714E-39
1.28666666666667E-05	8.02137291979335E-39
1.29333333333333E-05	-1.57460025741168E-38
1.3E-05	1.90867734598931E-38
1.30666666666667E-05	-7.17316336105183E-39
1.31333333333333E-05	-3.15639598433207E-38
1.32E-05	9.70772463387365E-38
1.32666666666667E-05	-1.58293669451329E-37
1.33333333333333E-05	1.38474883308788E-37
1.34E-05	6.83122937223951E-38
1.34666666666667E-05	-5.17485503255463E-37
1.35333333333333E-05	1.06411835654639E-36
1.36E-05	-1.21698902785271E-36
1.36666666666667E-05	1.86883082365912E-37
1.37333333333333E-05	2.60779658781554E-36
1.38E-05	-6.48940165342789E-36
1.38666666666667E-05	8.39699834628526E-36
1.39333333333333E-05	-3.05958204320109E-36
1.4E-05	-1.36966231464865E-35
1.40666666666667E-05	3.79198202502927E-35
1.41333333333333E-05	-5.03317571224024E-35
1.42E-05	1.84047152045293E-35
1.42666666666667E-05	8.08178853720028E-35
1.43333333333333E-05	-2.16362806038692E-34
1.44E-05	2.65840198438962E-34
1.44666666666667E-05	-4.65087808572706E-35
1.45333333333333E-05	-5.25479454581895E-34
1.46E-05	1.1821156689138E-33
1.46666666666667E-05	-1.1743588063226E-33
1.47333333333333E-05	-3.69133759744469E-34
1.48E-05	3.40973388868768E-33
1.48666666666667E-05	-5.81381019166924E-33
1.49333333333333E-05	3.514618926498E-33
1.5E-05	6.34427178054334E-33
1.50666666666667E-05	-1.97657802003747E-32
1.51333333333333E-05	2.26522896507225E-32
1.52E-05	2.00310498034564E-33
1.52666666666667E-05	-5.32487872307278E-32
1.53333333333333E-05	9.08134065222698E-32
1.54E-05	-4.48861748595131E-32
1.54666666666667E-05	-1.17458939979853E-31
1.55333333333333E-05	2.97932910538474E-31
1.56E-05	-2.54738359220656E-31
1.56666666666667E-05	-2.05483187133368E-31
1.57333333333333E-05	8.75826703268318E-31
1.58E-05	-9.93447446446542E-31
1.58666666666667E-05	-2.34344943746069E-31
1.59333333333333E-05	2.43248624793993E-30
1.6E-05	-3.30627248956159E-30
1.60666666666667E-05	7.77042226759384E-32
1.61333333333333E-05	6.64323230749544E-30
1.62E-05	-1.00589965332915E-29
1.62666666666667E-05	1.30984978631817E-30
1.63333333333333E-05	1.83787142209738E-29
1.64E-05	-2.87688437504825E-29
1.64666666666667E-05	3.57221287060418E-30
1.65333333333333E-05	5.22422912321471E-29
1.66E-05	-7.77789185551899E-29
1.66666666666667E-05	6.04750993730875E-31
1.67333333333333E-05	1.51668919904832E-28
1.68E-05	-1.9580134629044E-28
1.68666666666667E-05	-4.82992302052424E-29
1.69333333333333E-05	4.38862689936609E-28
1.7E-05	-4.3812114162071E-28
1.70666666666667E-05	-3.24890832537746E-28
1.71333333333333E-05	1.2183538289304E-27
1.72E-05	-7.62089758954326E-28
1.72666666666667E-05	-1.48517835151765E-27
1.73333333333333E-05	3.07334623390814E-27
1.74E-05	-4.20611711468373E-28
1.74666666666667E-05	-5.46455029147437E-27
1.75333333333333E-05	6.36630857926473E-27
1.76E-05	4.24194264827563E-27
1.76666666666667E-05	-1.65340814976308E-26
1.77333333333333E-05	7.5204009165516E-27
1.78E-05	2.5580260242615E-26
1.78666666666667E-05	-3.87289872916209E-26
1.79333333333333E-05	-1.58409078603612E-26
1.8E-05	9.27706895172883E-26
1.80666666666667E-05	-5.12146673351618E-26
1.81333333333333E-05	-1.44570816567509E-25
1.82E-05	2.34080748956E-25
1.82666666666667E-05	9.26749119589044E-26
1.83333333333333E-05	-5.67641407636465E-25
1.84E-05	3.02768714984821E-25
1.84666666666667E-05	9.19255223852552E-25
1.85333333333333E-05	-1.42172017811512E-24
1.86E-05	-6.97050085868043E-25
1.86666666666667E-05	3.53967447673705E-24
1.87333333333333E-05	-1.52152342896174E-24
1.88E-05	-6.04464140292359E-24
1.88666666666667E-05	8.07206848413503E-24
1.89333333333333E-05	5.87015920338387E-24
1.9E-05	-2.11416404108331E-23
1.90666666666667E-05	4.63395546595317E-24
1.91333333333333E-05	3.91993706133668E-23
1.92E-05	-3.90341702747571E-23
1.92666666666667E-05	-4.95329723552033E-23
1.93333333333333E-05	1.14054540349538E-22
1.94E-05	1.67117551761731E-23
1.94666666666667E-05	-2.37109090641786E-22
1.95333333333333E-05	1.2985095562123E-22
1.96E-05	3.76916866109563E-22
1.96666666666667E-05	-4.99872045645889E-22
1.97333333333333E-05	-4.10740057350834E-22
1.98E-05	1.21995491383596E-21
1.98666666666667E-05	4.75865592382908E-23
1.99333333333333E-05	-2.35737087288662E-21
2E-05	1.26187768117537E-21
2.00666666666667E-05	3.7540753781215E-21
2.01333333333333E-05	-4.39906513891982E-21
2.02E-05	-4.73036902996541E-21
2.02666666666667E-05	1.05799731609196E-20
2.03333333333333E-05	3.61626182846364E-21
2.04E-05	-2.12059911473828E-20
2.04666666666667E-05	2.92471434572676E-21
2.05333333333333E-05	3.74497667310995E-20
2.06E-05	-2.08228885602865E-20
2.06666666666667E-05	-5.94415423292436E-20
2.07333333333333E-05	5.98441896406138E-20
2.08E-05	8.48957004347484E-20
2.08666666666667E-05	-1.35262100279514E-19
2.09333333333333E-05	-1.06982770147711E-19
2.1E-05	2.7024377795433E-19
2.10666666666667E-05	1.11314703536079E-19
2.11333333333333E-05	-4.9948273584021E-19
2.12E-05	-7.19769413342502E-20
2.12666666666667E-05	8.75123946340675E-19
2.13333333333333E-05	-5.31744148606386E-20
2.14E-05	-1.47685884181035E-18
2.14666666666667E-05	3.26682521832529E-19
2.15333333333333E-05	2.42915400194414E-18
2.16E-05	-8.31607372843601E-19
2.16666666666667E-05	-3.92963391424569E-18
2.17333333333333E-05	1.6600762151613E-18
2.18E-05	6.29255559513179E-18
2.18666666666667E-05	-2.87405849351612E-18
2.19333333333333E-05	-1.00060937344176E-17
2.2E-05	4.40671709506536E-18
2.20666666666667E-05	1.57772041926639E-17
2.21333333333333E-05	-5.87969924382098E-18
2.22E-05	-2.45273250172018E-17
2.22666666666667E-05	6.26848537575441E-18
2.23333333333333E-05	3.71654018605675E-17
2.24E-05	-3.44013204357112E-18
2.24666666666667E-05	-5.37964984197759E-17
2.25333333333333E-05	-6.03933131883106E-18
2.26E-05	7.18674115039029E-17
2.26666666666667E-05	2.46979903905957E-17
2.27333333333333E-05	-8.66147624930346E-17
2.28E-05	-5.34072223852328E-17
2.28666666666667E-05	8.77610117487577E-17
2.29333333333333E-05	7.81983928226781E-17
2.3E-05	-7.44257881733019E-17
2.30666666666667E-05	-3.82699848886551E-17
2.31333333333333E-05	2.62046873286528E-16
2.32E-05	4.66802660122446E-16
2.32666666666667E-05	4.00365645881815E-16
2.33333333333333E-05	8.55227958291629E-17
2.34E-05	-1.92886604016799E-15
2.34666666666667E-05	-9.55027623465775E-15
2.35333333333333E-05	-2.22797841424221E-14
2.36E-05	-7.94508481424684E-15
2.36666666666667E-05	1.64028363549145E-13
2.37333333333333E-05	8.47154852985372E-13
2.38E-05	2.77383970972504E-12
2.38666666666667E-05	7.0419463794003E-12
2.39333333333333E-05	1.43038013455911E-11
2.4E-05	2.17836576392066E-11
2.40666666666667E-05	1.59066602269683E-11
2.41333333333333E-05	-4.16847012896183E-11
2.42E-05	-2.33918622428902E-10
2.42666666666667E-05	-7.03393983725033E-10
2.43333333333333E-05	-1.63285801183774E-09
2.44E-05	-3.13538169249882E-09
2.44666666666667E-05	-4.9853772687525E-09
2.45333333333333E-05	-6.15934993935695E-09
2.46E-05	-4.28565273026657E-09
2.46666666666667E-05	4.67299059834618E-09
2.47333333333333E-05	2.59551442093636E-08
2.48E-05	6.41841704400826E-08
2.48666666666667E-05	1.20040674206911E-07
2.49333333333333E-05	1.86174436579497E-07
2.5E-05	2.44209001032085E-07
2.50666666666667E-05	2.65299601375636E-07
2.51333333333333E-05	2.16056008609174E-07
2.52E-05	6.94732541687899E-08
2.52666666666667E-05	-1.82444791685468E-07
2.53333333333333E-05	-5.19823291325227E-07
2.54E-05	-8.94908902811823E-07
2.54666666666667E-05	-1.24262776288678E-06
2.55333333333333E-05	-1.49833172182226E-06
2.56E-05	-1.61528721412062E-06
2.56666666666667E-05	-1.57403767607604E-06
2.57333333333333E-05	-1.37981774948221E-06
2.58E-05	-1.05103554409173E-06
2.58666666666667E-05	-6.07866591697277E-07
2.59333333333333E-05	-7.1422630838111E-08
2.6E-05	5.2134077724363E-07
2.60666666666667E-05	1.09268168858151E-06
2.61333333333333E-05	1.50632111994107E-06
2.62E-05	1.57882438450933E-06
2.62666666666667E-05	1.13359573020564E-06
2.63333333333333E-05	8.89800531787573E-08
2.64E-05	-1.45451199936806E-06
2.64666666666667E-05	-3.17774864077196E-06
2.65333333333333E-05	-4.59622301449565E-06
2.66E-05	-5.20360216540444E-06
2.66666666666667E-05	-4.65708756217218E-06
2.67333333333333E-05	-2.92393638045358E-06
2.68E-05	-3.16071451610686E-07
2.68666666666667E-05	2.61154660698736E-06
2.69333333333333E-05	5.25645326020348E-06
2.7E-05	7.16755423317211E-06
2.70666666666667E-05	8.15496336954871E-06
2.71333333333333E-05	8.26604286433099E-06
2.72E-05	7.65568080534029E-06
2.72666666666667E-05	6.43780773421058E-06
2.73333333333333E-05	4.61721638957136E-06
2.74E-05	2.15563429425919E-06
2.74666666666667E-05	-8.56454458925378E-07
2.75333333333333E-05	-4.02804967043455E-06
2.76E-05	-6.62758771551907E-06
2.76666666666667E-05	-7.75592085276841E-06
2.77333333333333E-05	-6.70205568999996E-06
2.78E-05	-3.33351335311171E-06
2.78666666666667E-05	1.68197239001853E-06
2.79333333333333E-05	6.97518524360155E-06
2.8E-05	1.0901688199702E-05
2.80666666666667E-05	1.21360192393227E-05
2.81333333333333E-05	1.01768386310047E-05
2.82E-05	5.53682852846377E-06
2.82666666666667E-05	-4.63028873056354E-07
2.83333333333333E-05	-6.1915739337571E-06
2.84E-05	-1.02715661259669E-05
2.84666666666667E-05	-1.1979387731651E-05
2.85333333333333E-05	-1.13545234676328E-05
2.86E-05	-9.03754541083371E-06
2.86666666666667E-05	-5.95999110353255E-06
2.87333333333333E-05	-3.03166400654463E-06
2.88E-05	-9.21938773790469E-07
2.88666666666667E-05	3.98138006287701E-08
2.89333333333333E-05	-1.32378428073685E-07
2.9E-05	-1.14159608417517E-06
2.90666666666667E-05	-2.51222962930677E-06
2.91333333333333E-05	-3.72358545016724E-06
2.92E-05	-4.34701250817755E-06
2.92666666666667E-05	-4.14452491186979E-06
2.93333333333333E-05	-3.0903030737581E-06
2.94E-05	-1.31037269158433E-06
2.94666666666667E-05	1.01572250789136E-06
2.95333333333333E-05	3.71873103876492E-06
2.96E-05	6.61553333323582E-06
2.96666666666667E-05	9.40759889286184E-06
2.97333333333333E-05	1.15843881904309E-05
2.98E-05	1.24424607791081E-05
2.98666666666667E-05	1.12855396707118E-05
2.99333333333333E-05	7.76522002784349E-06
3E-05	2.21310887533679E-06
3.00666666666667E-05	-4.22877400586092E-06
3.01333333333333E-05	-9.81205591217348E-06
3.02E-05	-1.27066871007257E-05
3.02666666666667E-05	-1.16695483769755E-05
3.03333333333333E-05	-6.58696359070744E-06
3.04E-05	1.34916068436103E-06
3.04666666666667E-05	9.92931400045217E-06
3.05333333333333E-05	1.65883769234092E-05
3.06E-05	1.9207277456051E-05
3.06666666666667E-05	1.67786858151905E-05
3.07333333333333E-05	9.72717492210262E-06
3.08E-05	-1.97919319747702E-07
3.08666666666667E-05	-1.04092515651304E-05
3.09333333333333E-05	-1.82078919923399E-05
3.1E-05	-2.15613859636722E-05
3.10666666666667E-05	-1.97297218222695E-05
3.11333333333333E-05	-1.35501075534646E-05
3.12E-05	-5.25130645930784E-06
3.12666666666667E-05	2.2105263278503E-06
3.13333333333333E-05	6.13404499031354E-06
3.14E-05	5.05710932652234E-06
3.14666666666667E-05	-6.31155651877183E-07
3.15333333333333E-05	-8.72789003264267E-06
3.16E-05	-1.59430964791983E-05
3.16666666666667E-05	-1.90713047586158E-05
3.17333333333333E-05	-1.61678913190012E-05
3.18E-05	-7.27852786511411E-06
3.18666666666667E-05	5.54815596154535E-06
3.19333333333333E-05	1.8946112103005E-05
3.2E-05	2.93352025409357E-05
3.20666666666667E-05	3.40335414602877E-05
3.21333333333333E-05	3.20096372202288E-05
3.22E-05	2.40686740112197E-05
3.22666666666667E-05	1.2471899580074E-05
3.23333333333333E-05	1.58832631295516E-07
3.24E-05	-1.01614863685333E-05
3.24666666666667E-05	-1.67676010749671E-05
3.25333333333333E-05	-1.93049765248743E-05
3.26E-05	-1.86790457810601E-05
3.26666666666667E-05	-1.6513092083826E-05
3.27333333333333E-05	-1.43824473352752E-05
3.28E-05	-1.31349732398197E-05
3.28666666666667E-05	-1.25865941609828E-05
3.29333333333333E-05	-1.17253732331147E-05
3.3E-05	-9.32476795276118E-06
3.30666666666667E-05	-4.66609259720382E-06
3.31333333333333E-05	1.98846403614088E-06
3.32E-05	9.40678987796874E-06
3.32666666666667E-05	1.58678752490029E-05
3.33333333333333E-05	1.98590635879419E-05
3.34E-05	2.06355728998637E-05
3.34666666666667E-05	1.83809057225529E-05
3.35333333333333E-05	1.39354083089241E-05
3.36E-05	8.2923012469884E-06
3.36666666666667E-05	2.1678233295647E-06
3.37333333333333E-05	-4.11802673444157E-06
3.38E-05	-1.04117836264966E-05
3.38666666666667E-05	-1.63206743493682E-05
3.39333333333333E-05	-2.09134644746247E-05
3.4E-05	-2.27662737563577E-05
3.40666666666667E-05	-2.04184930628317E-05
3.41333333333333E-05	-1.30871946109922E-05
3.42E-05	-1.32747046512784E-06
3.42666666666667E-05	1.27050809345989E-05
3.43333333333333E-05	2.56120079867092E-05
3.44E-05	3.37135972308504E-05
3.44666666666667E-05	3.4327141731282E-05
3.45333333333333E-05	2.68841418986415E-05
3.46E-05	1.3395927502716E-05
3.46666666666667E-05	-2.01877943928845E-06
3.47333333333333E-05	-1.44673957898333E-05
3.48E-05	-2.00222230627777E-05
3.48666666666667E-05	-1.71897248686473E-05
3.49333333333333E-05	-7.49999839803717E-06
3.5E-05	5.05233957545126E-06
3.50666666666667E-05	1.55062313288725E-05
3.51333333333333E-05	1.97666522717261E-05
3.52E-05	1.60391185560443E-05
3.52666666666667E-05	5.33031863909486E-06
3.53333333333333E-05	-9.10225110970708E-06
3.54E-05	-2.30329623851928E-05
3.54666666666667E-05	-3.27101263513815E-05
3.55333333333333E-05	-3.59088286853385E-05
3.56E-05	-3.22992075732406E-05
3.56666666666667E-05	-2.31665970807447E-05
3.57333333333333E-05	-1.07620318379892E-05
3.58E-05	2.38139033593435E-06
3.58666666666667E-05	1.39444434819636E-05
3.59333333333333E-05	2.20927179608449E-05
3.6E-05	2.56204827835392E-05
3.60666666666667E-05	2.40815044430253E-05
3.61333333333333E-05	1.79307315730023E-05
3.62E-05	8.58442473812461E-06
3.62666666666667E-05	-1.74262526255751E-06
3.63333333333333E-05	-1.04982564056182E-05
3.64E-05	-1.54749490723774E-05
3.64666666666667E-05	-1.54838824887105E-05
3.65333333333333E-05	-1.07400956971696E-05
3.66E-05	-2.7709691866729E-06
3.66666666666667E-05	6.13632250912464E-06
3.67333333333333E-05	1.37218217131133E-05
3.68E-05	1.84413019176893E-05
3.68666666666667E-05	1.97812385058276E-05
3.69333333333333E-05	1.81180793641838E-05
3.7E-05	1.42648124027091E-05
3.70666666666667E-05	8.98605775906037E-06
3.71333333333333E-05	2.74389698881823E-06
3.72E-05	-4.22195687565806E-06
3.72666666666667E-05	-1.15817708127952E-05
3.73333333333333E-05	-1.86106426970685E-05
3.74E-05	-2.41254132794216E-05
3.74666666666667E-05	-2.67579901088838E-05
3.75333333333333E-05	-2.5463708589597E-05
3.76E-05	-2.00202926717951E-05
3.76666666666667E-05	-1.12600072991521E-05
3.77333333333333E-05	-9.00308196028307E-07
3.78E-05	8.96913511739944E-06
3.78666666666667E-05	1.65237080509748E-05
3.79333333333333E-05	2.0697505823865E-05
3.8E-05	2.13495812220913E-05
3.80666666666667E-05	1.90862617251097E-05
3.81333333333333E-05	1.48817765451412E-05
3.82E-05	9.70805100839881E-06
3.82666666666667E-05	4.33401184665376E-06
3.83333333333333E-05	-6.75589795682868E-07
3.84E-05	-4.85927168216555E-06
3.84666666666667E-05	-7.80055987740587E-06
3.85333333333333E-05	-9.19872626265757E-06
3.86E-05	-9.03291790072999E-06
3.86666666666667E-05	-7.68297767334969E-06
3.87333333333333E-05	-5.86415359812208E-06
3.88E-05	-4.33724176765703E-06
3.88666666666667E-05	-3.5124612945452E-06
3.89333333333333E-05	-3.17471286801215E-06
3.9E-05	-2.53809225333781E-06
3.90666666666667E-05	-6.78749604601405E-07
3.91333333333333E-05	2.82649009391778E-06
3.92E-05	7.38891161072705E-06
3.92666666666667E-05	1.13525606229791E-05
3.93333333333333E-05	1.25330424700511E-05
3.94E-05	9.19313633591E-06
3.94666666666667E-05	1.04353340305064E-06
3.95333333333333E-05	-1.02203611754875E-05
3.96E-05	-2.11788756611861E-05
3.96666666666667E-05	-2.77482811012584E-05
3.97333333333333E-05	-2.66831079084328E-05
3.98E-05	-1.69372956671375E-05
3.98666666666667E-05	-3.17457651837798E-07
3.99333333333333E-05	1.88819937868681E-05
4E-05	3.51791173627237E-05
4.00666666666667E-05	4.36911690573885E-05
4.01333333333333E-05	4.17655590024277E-05
4.02E-05	2.98661855226275E-05
4.02666666666667E-05	1.1400991103714E-05
4.03333333333333E-05	-8.43774781955894E-06
4.04E-05	-2.43963568354057E-05
4.04666666666667E-05	-3.28319774923963E-05
4.05333333333333E-05	-3.27546894671118E-05
4.06E-05	-2.5901705870913E-05
4.06666666666667E-05	-1.58622391802909E-05
4.07333333333333E-05	-6.6126558748176E-06
4.08E-05	-1.02534467336339E-06
4.08666666666667E-05	9.29721311557006E-08
4.09333333333333E-05	-1.9083721386662E-06
4.1E-05	-4.30510997098894E-06
4.10666666666667E-05	-4.31182324918678E-06
4.11333333333333E-05	-3.83312458277482E-07
4.12E-05	7.03211106411897E-06
4.12666666666667E-05	1.55984140613737E-05
4.13333333333333E-05	2.20160791276477E-05
4.14E-05	2.3386550504188E-05
4.14666666666667E-05	1.84560486877022E-05
4.15333333333333E-05	8.22649604515491E-06
4.16E-05	-4.31747220357816E-06
4.16666666666667E-05	-1.52542688353129E-05
4.17333333333333E-05	-2.11234549698603E-05
4.18E-05	-2.01288175726549E-05
4.18666666666667E-05	-1.27022691967063E-05
4.19333333333333E-05	-1.26172982550511E-06
4.2E-05	1.06802613162661E-05
4.20666666666667E-05	1.96727900813604E-05
4.21333333333333E-05	2.33173007052601E-05
4.22E-05	2.07951114557293E-05
4.22666666666667E-05	1.28604647370116E-05
4.23333333333333E-05	1.43180873896517E-06
4.24E-05	-1.09903466946576E-05
4.24666666666667E-05	-2.18804656827293E-05
4.25333333333333E-05	-2.91238845183634E-05
4.26E-05	-3.13302224624339E-05
4.26666666666667E-05	-2.80519774055053E-05
4.27333333333333E-05	-1.98981942974996E-05
4.28E-05	-8.47924037436504E-06
4.28666666666667E-05	3.88817167984404E-06
4.29333333333333E-05	1.47161580888785E-05
4.3E-05	2.20014544259774E-05
4.30666666666667E-05	2.47837199540839E-05
4.31333333333333E-05	2.33812910923734E-05
4.32E-05	1.91879957277279E-05
4.32666666666667E-05	1.40957471441416E-05
4.33333333333333E-05	9.77332353680155E-06
4.34E-05	7.0959099477279E-06
4.34666666666667E-05	5.94796260109566E-06
4.35333333333333E-05	5.44951409818181E-06
4.36E-05	4.46941679708957E-06
4.36666666666667E-05	2.17865673243082E-06
4.37333333333333E-05	-1.5912624845417E-06
4.38E-05	-6.30362889849218E-06
4.38666666666667E-05	-1.0952268349347E-05
4.39333333333333E-05	-1.44339630746086E-05
4.4E-05	-1.58906082548087E-05
4.40666666666667E-05	-1.49119075977446E-05
4.41333333333333E-05	-1.15805694230008E-05
4.42E-05	-6.41044586154245E-06
4.42666666666667E-05	-2.41914748633145E-07
4.43333333333333E-05	5.87398528379415E-06
4.44E-05	1.08139624953684E-05
4.44666666666667E-05	1.3568785799392E-05
4.45333333333333E-05	1.3473711772431E-05
4.46E-05	1.04259622671521E-05
4.46666666666667E-05	4.99413550527085E-06
4.47333333333333E-05	-1.66401238902464E-06
4.48E-05	-8.09201735873213E-06
4.48666666666667E-05	-1.29560008593084E-05
4.49333333333333E-05	-1.54462393747925E-05
4.5E-05	-1.54981469812736E-05
4.50666666666667E-05	-1.37358431935933E-05
4.51333333333333E-05	-1.11550372515009E-05
4.52E-05	-8.67395809438265E-06
4.52666666666667E-05	-6.74028831330681E-06
4.53333333333333E-05	-5.16083039096633E-06
4.54E-05	-3.22738825913611E-06
4.54666666666667E-05	-8.7716281488791E-08
4.55333333333333E-05	4.79279449420381E-06
4.56E-05	1.12714029109673E-05
4.56666666666667E-05	1.84224908944614E-05
4.57333333333333E-05	2.47371505971847E-05
4.58E-05	2.8559668615682E-05
4.58666666666667E-05	2.86036275930267E-05
4.59333333333333E-05	2.43649451914864E-05
4.6E-05	1.62941478548329E-05
4.60666666666667E-05	5.68300601811471E-06
4.61333333333333E-05	-5.67767050860167E-06
4.62E-05	-1.5942054832776E-05
4.62666666666667E-05	-2.36121954707181E-05
4.63333333333333E-05	-2.77938314251088E-05
4.64E-05	-2.8266433808221E-05
4.64666666666667E-05	-2.53944671628194E-05
4.65333333333333E-05	-1.99464810500733E-05
4.66E-05	-1.2893539417975E-05
4.66666666666667E-05	-5.23770461368261E-06
4.67333333333333E-05	2.10779957014251E-06
4.68E-05	8.3877698901196E-06
4.68666666666667E-05	1.30354084624097E-05
4.69333333333333E-05	1.56785986432073E-05
4.7E-05	1.61374632111112E-05
4.70666666666667E-05	1.44287638643384E-05
4.71333333333333E-05	1.07882006773955E-05
4.72E-05	5.70748514887521E-06
4.72666666666667E-05	-3.92953038352029E-08
4.73333333333333E-05	-5.42482018826272E-06
4.74E-05	-9.29804954514669E-06
4.74666666666667E-05	-1.06286951173187E-05
4.75333333333333E-05	-8.82502773006052E-06
4.76E-05	-4.02392446169127E-06
4.76666666666667E-05	2.77833652224109E-06
4.77333333333333E-05	9.86060642662313E-06
4.78E-05	1.51981426779152E-05
4.78666666666667E-05	1.70741530361187E-05
4.79333333333333E-05	1.46831736402154E-05
4.8E-05	8.49331262609541E-06
4.80666666666667E-05	1.95093303650367E-07
4.81333333333333E-05	-7.79147872068296E-06
4.82E-05	-1.31065550420598E-05
4.82666666666667E-05	-1.42608597758972E-05
4.83333333333333E-05	-1.11634797855524E-05
4.84E-05	-5.15833527354553E-06
4.84666666666667E-05	1.45593840485291E-06
4.85333333333333E-05	6.24861037238483E-06
4.86E-05	7.51495754658071E-06
4.86666666666667E-05	4.85069057341351E-06
4.87333333333333E-05	-7.6230613286111E-07
4.88E-05	-7.37148057230308E-06
4.88666666666667E-05	-1.27909152941079E-05
4.89333333333333E-05	-1.53670586950425E-05
4.9E-05	-1.44870706870693E-05
4.90666666666667E-05	-1.0664115138836E-05
4.91333333333333E-05	-5.21171688316247E-06
4.92E-05	3.22829514259388E-07
4.92666666666667E-05	4.72151856094199E-06
4.93333333333333E-05	7.44352474184406E-06
4.94E-05	8.66110200456765E-06
4.94666666666667E-05	9.02496136126123E-06
4.95333333333333E-05	9.29990467013669E-06
4.96E-05	1.00345813727264E-05
4.96666666666667E-05	1.13791177661789E-05
4.97333333333333E-05	1.3077139255456E-05
4.98E-05	1.45827207716381E-05
4.98666666666667E-05	1.52222426129807E-05
4.99333333333333E-05	1.43411367961021E-05
5E-05	1.14223095587758E-05
5.00666666666667E-05	6.20003204094376E-06
5.01333333333333E-05	-1.20708351374459E-06
5.02E-05	-1.01598151625301E-05
5.02666666666667E-05	-1.9427255451333E-05
5.03333333333333E-05	-2.72755965699229E-05
5.04E-05	-3.17806699939822E-05
5.04666666666667E-05	-3.1339210077208E-05
5.05333333333333E-05	-2.52421055511726E-05
5.06E-05	-1.40950543528507E-05
5.06666666666667E-05	1.20673995705627E-07
5.07333333333333E-05	1.4446724330102E-05
5.08E-05	2.57302174890353E-05
5.08666666666667E-05	3.15459712722673E-05
5.09333333333333E-05	3.0930457324866E-05
5.1E-05	2.4648011555715E-05
5.10666666666667E-05	1.48801941035396E-05
5.11333333333333E-05	4.45275564947197E-06
5.12E-05	-4.10432832254644E-06
5.12666666666667E-05	-9.30887386473157E-06
5.13333333333333E-05	-1.10243266630506E-05
5.14E-05	-1.02325186201451E-05
5.14666666666667E-05	-8.42612594640438E-06
5.15333333333333E-05	-6.90725182980448E-06
5.16E-05	-6.28978293674362E-06
5.16666666666667E-05	-6.38730553592106E-06
5.17333333333333E-05	-6.48461289101858E-06
5.18E-05	-5.82437980726349E-06
5.18666666666667E-05	-4.06207375479888E-06
5.19333333333333E-05	-1.47904270684472E-06
5.2E-05	1.1300937821137E-06
5.20666666666667E-05	2.82598506544457E-06
5.21333333333333E-05	2.96768991660458E-06
5.22E-05	1.52463469276911E-06
5.22666666666667E-05	-8.81125888933823E-07
5.23333333333333E-05	-3.2171122381711E-06
5.24E-05	-4.45827610938411E-06
5.24666666666667E-05	-4.00064214406487E-06
5.25333333333333E-05	-1.89952078345282E-06
5.26E-05	1.15930344362191E-06
5.26666666666667E-05	4.13353479754996E-06
5.27333333333333E-05	6.02385753115949E-06
5.28E-05	6.23637213595929E-06
5.28666666666667E-05	4.77116512446167E-06
5.29333333333333E-05	2.17891891605318E-06
5.3E-05	-6.7750824554873E-07
5.30666666666667E-05	-2.94819273499022E-06
5.31333333333333E-05	-4.07871378891023E-06
5.32E-05	-3.95316494220162E-06
5.32666666666667E-05	-2.86660654754842E-06
5.33333333333333E-05	-1.36424548119304E-06
5.34E-05	-2.71240417710871E-08
5.34666666666667E-05	7.12303307223585E-07
5.35333333333333E-05	6.70990586849344E-07
5.36E-05	-7.77735876013245E-08
5.36666666666667E-05	-1.26621681763507E-06
5.37333333333333E-05	-2.52392614481878E-06
5.38E-05	-3.46866041924319E-06
5.38666666666667E-05	-3.78278320311268E-06
5.39333333333333E-05	-3.27504606569665E-06
5.4E-05	-1.92769512078492E-06
5.40666666666667E-05	8.07729724010819E-08
5.41333333333333E-05	2.39511204839114E-06
5.42E-05	4.55817103047306E-06
5.42666666666667E-05	6.13326523105691E-06
5.43333333333333E-05	6.83848314743355E-06
5.44E-05	6.63960750212926E-06
5.44666666666667E-05	5.75541531080182E-06
5.45333333333333E-05	4.56311236083038E-06
5.46E-05	3.43874853106326E-06
5.46666666666667E-05	2.60343581575024E-06
5.47333333333333E-05	2.04947463952321E-06
5.48E-05	1.5850527330302E-06
5.48666666666667E-05	9.76784307214686E-07
5.49333333333333E-05	1.15841157789067E-07
5.5E-05	-8.8478225268058E-07
5.50666666666667E-05	-1.72409064111308E-06
5.51333333333333E-05	-2.07372896210381E-06
5.52E-05	-1.79078343647307E-06
5.52666666666667E-05	-1.07077794489961E-06
5.53333333333333E-05	-4.46514854071827E-07
5.54E-05	-6.05941169629072E-07
5.54666666666667E-05	-2.08910000463692E-06
5.55333333333333E-05	-4.98922881149331E-06
5.56E-05	-8.79450169487417E-06
5.56666666666667E-05	-1.24574254552896E-05
5.57333333333333E-05	-1.46891749673711E-05
5.58E-05	-1.43837895631769E-05
5.58666666666667E-05	-1.10208117120965E-05
5.59333333333333E-05	-4.89682552511144E-06
5.6E-05	2.90470817114468E-06
5.60666666666667E-05	1.08030685374498E-05
5.61333333333333E-05	1.71751947834792E-05
5.62E-05	2.08234489523092E-05
5.62666666666667E-05	2.12996159225115E-05
5.63333333333333E-05	1.89789411780948E-05
5.64E-05	1.48655528326926E-05
5.64666666666667E-05	1.02043840477871E-05
5.65333333333333E-05	6.04170076975116E-06
5.66E-05	2.89247577105641E-06
5.66666666666667E-05	6.3130170509809E-07
5.67333333333333E-05	-1.36060740175477E-06
5.68E-05	-3.85582423353027E-06
5.68666666666667E-05	-7.3831768084601E-06
5.69333333333333E-05	-1.1926414270611E-05
5.7E-05	-1.68342114101401E-05
5.70666666666667E-05	-2.09757735665042E-05
5.71333333333333E-05	-2.30862554068988E-05
5.72E-05	-2.21809807244674E-05
5.72666666666667E-05	-1.78994549411687E-05
5.73333333333333E-05	-1.06707987381246E-05
5.74E-05	-1.65546379950913E-06
5.74666666666667E-05	7.51196114922038E-06
5.75333333333333E-05	1.51007148917148E-05
5.76E-05	1.96805926974441E-05
5.76666666666667E-05	2.04420088808489E-05
5.77333333333333E-05	1.7371760645997E-05
5.78E-05	1.12539628736107E-05
5.78666666666667E-05	3.50129005249358E-06
5.79333333333333E-05	-4.1494379326286E-06
5.8E-05	-1.00212429214117E-05
5.80666666666667E-05	-1.2887824413003E-05
5.81333333333333E-05	-1.22870595690565E-05
5.82E-05	-8.67230725794151E-06
5.82666666666667E-05	-3.3359314632598E-06
5.83333333333333E-05	1.9138310250166E-06
5.84E-05	5.26976302061306E-06
5.84666666666667E-05	5.5056724434035E-06
5.85333333333333E-05	2.43624929712392E-06
5.86E-05	-2.92141172159017E-06
5.86666666666667E-05	-8.58557118825666E-06
5.87333333333333E-05	-1.22143324410036E-05
5.88E-05	-1.19005091253446E-05
5.88666666666667E-05	-6.88695759799389E-06
5.89333333333333E-05	2.06486472477598E-06
5.9E-05	1.28111430789534E-05
5.90666666666667E-05	2.24457110733644E-05
5.91333333333333E-05	2.8202238432226E-05
5.92E-05	2.83278800676063E-05
5.92666666666667E-05	2.26254749652641E-05
5.93333333333333E-05	1.24833571562223E-05
5.94E-05	3.99980438892592E-07
5.94666666666667E-05	-1.08104924619823E-05
5.95333333333333E-05	-1.88438925193716E-05
5.96E-05	-2.24867167454965E-05
5.96666666666667E-05	-2.17881913581547E-05
5.97333333333333E-05	-1.78225654826531E-05
5.98E-05	-1.218502617955E-05
5.98666666666667E-05	-6.43586101230857E-06
5.99333333333333E-05	-1.68672344650131E-06
6E-05	1.56850623834089E-06
6.00666666666667E-05	3.38801149898623E-06
6.01333333333333E-05	4.17313048710901E-06
6.02E-05	4.43080610933378E-06
6.02666666666667E-05	4.59065276094007E-06
6.03333333333333E-05	4.90533921364718E-06
6.04E-05	5.42055912284979E-06
6.04666666666667E-05	5.98978325466355E-06
6.05333333333333E-05	6.32289983061225E-06
6.06E-05	6.07337790552019E-06
6.06666666666667E-05	4.96433634652256E-06
6.07333333333333E-05	2.92710469310585E-06
6.08E-05	1.95679684066592E-07
6.08666666666667E-05	-2.70543473301352E-06
6.09333333333333E-05	-5.10808863978058E-06
6.1E-05	-6.44531436077278E-06
6.10666666666667E-05	-6.49557137312472E-06
6.11333333333333E-05	-5.50732766163573E-06
6.12E-05	-4.12545611698144E-06
6.12666666666667E-05	-3.12898070590024E-06
6.13333333333333E-05	-3.08372314721437E-06
6.14E-05	-4.0642819193874E-06
6.14666666666667E-05	-5.57856076068419E-06
6.15333333333333E-05	-6.74140662820761E-06
6.16E-05	-6.63212682454435E-06
6.16666666666667E-05	-4.68685290933354E-06
6.17333333333333E-05	-9.59946421522274E-07
6.18E-05	3.85437556877585E-06
6.18666666666667E-05	8.64670385089463E-06
6.19333333333334E-05	1.22690278110915E-05
6.2E-05	1.39131659531718E-05
6.20666666666667E-05	1.33500131614218E-05
6.21333333333333E-05	1.09529088407692E-05
6.22E-05	7.51617173605248E-06
6.22666666666667E-05	3.95339231038074E-06
6.23333333333333E-05	9.93132389324308E-07
6.24E-05	-1.02458895009673E-06
6.24666666666667E-05	-2.19589099149872E-06
6.25333333333333E-05	-2.94852038119681E-06
6.26E-05	-3.83589003943169E-06
6.26666666666667E-05	-5.30245600573102E-06
6.27333333333333E-05	-7.49056986079463E-06
6.28E-05	-1.01400058983375E-05
6.28666666666667E-05	-1.26067599459499E-05
6.29333333333334E-05	-1.40031953148134E-05
6.3E-05	-1.34375851567126E-05
6.30666666666667E-05	-1.03054278596293E-05
6.31333333333334E-05	-4.55949031688279E-06
6.32E-05	3.13010176819221E-06
6.32666666666667E-05	1.14061816708597E-05
6.33333333333333E-05	1.84826814718506E-05
6.34E-05	2.25941854221199E-05
6.34666666666667E-05	2.25182766969338E-05
6.35333333333333E-05	1.79974670633365E-05
6.36E-05	9.89385985926092E-06
6.36666666666667E-05	-1.20061974295619E-08
6.37333333333333E-05	-9.53757015650322E-06
6.38E-05	-1.67604354999783E-05
6.38666666666667E-05	-2.05857048955532E-05
6.39333333333333E-05	-2.10029214707533E-05
6.4E-05	-1.89353207214415E-05
6.40666666666667E-05	-1.57489418401222E-05
6.41333333333334E-05	-1.26303417227976E-05
6.42E-05	-1.00957167267384E-05
6.42666666666667E-05	-7.83639733930988E-06
6.43333333333333E-05	-4.95991279915361E-06
6.44E-05	-5.16081793552556E-07
6.44666666666667E-05	5.92307142555232E-06
6.45333333333333E-05	1.38819857994078E-05
6.46E-05	2.19672221618853E-05
6.46666666666667E-05	2.82385061794768E-05
6.47333333333333E-05	3.08312269927257E-05
6.48E-05	2.8602523828931E-05
6.48666666666667E-05	2.15688003459717E-05
6.49333333333333E-05	1.09824617482883E-05
6.5E-05	-9.76861777107907E-07
6.50666666666667E-05	-1.17944131424665E-05
6.51333333333333E-05	-1.930819431078E-05
6.52E-05	-2.22834692932078E-05
6.52666666666667E-05	-2.07063051799349E-05
6.53333333333333E-05	-1.57169766827493E-05
6.54E-05	-9.21195386282366E-06
6.54666666666667E-05	-3.24116316698673E-06
6.55333333333333E-05	6.1214998027722E-07
6.56E-05	1.67718908065533E-06
6.56666666666667E-05	3.30805666654151E-07
6.57333333333333E-05	-2.21265638595124E-06
6.58E-05	-4.37676479415148E-06
6.58666666666667E-05	-4.79465181313993E-06
6.59333333333333E-05	-2.77872522379182E-06
6.6E-05	1.46712557934776E-06
6.60666666666667E-05	6.94970724551764E-06
6.61333333333333E-05	1.22438146972496E-05
6.62E-05	1.59581699550786E-05
6.62666666666667E-05	1.71384095345277E-05
6.63333333333333E-05	1.54792522606468E-05
6.64E-05	1.13070412461946E-05
6.64666666666667E-05	5.38690146251767E-06
6.65333333333333E-05	-1.33467221837849E-06
6.66E-05	-7.94160215615898E-06
6.66666666666667E-05	-1.36541863680652E-05
6.67333333333333E-05	-1.7838132702089E-05
6.68E-05	-1.9976727143203E-05
6.68666666666667E-05	-1.96749529415291E-05
6.69333333333333E-05	-1.67300845124737E-05
6.7E-05	-1.12481045157144E-05
6.70666666666667E-05	-3.74138175194536E-06
6.71333333333333E-05	4.86472703064436E-06
6.72E-05	1.33554934028432E-05
6.72666666666667E-05	2.04620510027142E-05
6.73333333333333E-05	2.51365477185326E-05
6.74E-05	2.67731768774791E-05
6.74666666666667E-05	2.53003477505967E-05
6.75333333333333E-05	2.11210439106107E-05
6.76E-05	1.49385043030945E-05
6.76666666666667E-05	7.54608886222056E-06
6.77333333333333E-05	-3.34406423003437E-07
6.78E-05	-8.11326574315557E-06
6.78666666666667E-05	-1.52926240870945E-05
6.79333333333334E-05	-2.13761670213255E-05
6.8E-05	-2.58041203179951E-05
6.80666666666667E-05	-2.7976748178937E-05
6.81333333333334E-05	-2.7385368570134E-05
6.82E-05	-2.3812623978751E-05
6.82666666666667E-05	-1.75188912000255E-05
6.83333333333333E-05	-9.32080353793197E-06
6.84E-05	-4.98647596811011E-07
6.84666666666667E-05	7.46762872039593E-06
6.85333333333333E-05	1.32638779603195E-05
6.86E-05	1.60907618195548E-05
6.86666666666667E-05	1.58745967611475E-05
6.87333333333333E-05	1.32627784376879E-05
6.88E-05	9.40234322254122E-06
6.88666666666667E-05	5.57735168243347E-06
6.89333333333333E-05	2.82780166427332E-06
6.9E-05	1.67256850978878E-06
6.90666666666667E-05	2.01442882244913E-06
6.91333333333334E-05	3.23803742415565E-06
6.92E-05	4.45027453397731E-06
6.92666666666667E-05	4.77812839198579E-06
6.93333333333333E-05	3.63874226122905E-06
6.94E-05	9.19766997939478E-07
6.94666666666667E-05	-2.96069442612102E-06
6.95333333333333E-05	-7.11991880832542E-06
6.96E-05	-1.03911703816321E-05
6.96666666666667E-05	-1.15945752218604E-05
6.97333333333333E-05	-9.85579921721416E-06
6.98E-05	-4.90670435990925E-06
6.98666666666667E-05	2.71653585520163E-06
6.99333333333333E-05	1.16604662019799E-05
7E-05	1.99744716200917E-05
7.00666666666667E-05	2.55458974227542E-05
7.01333333333333E-05	2.66541314267131E-05
7.02E-05	2.24878201647828E-05
7.02666666666667E-05	1.3456961979913E-05
7.03333333333334E-05	1.17934706376137E-06
7.04E-05	-1.18821629091976E-05
7.04666666666667E-05	-2.30406317171384E-05
7.05333333333333E-05	-3.00838568018907E-05
7.06E-05	-3.18393632759617E-05
7.06666666666667E-05	-2.84347271363066E-05
7.07333333333333E-05	-2.11810319156222E-05
7.08E-05	-1.21289698501568E-05
7.08666666666667E-05	-3.44925914869313E-06
7.09333333333333E-05	3.16330975109868E-06
7.1E-05	6.88315242941325E-06
7.10666666666667E-05	7.84349819453849E-06
7.11333333333333E-05	6.92670404514661E-06
7.12E-05	5.35508530004772E-06
7.12666666666667E-05	4.23624556591572E-06
7.13333333333333E-05	4.21505770433965E-06
7.14E-05	5.33266700471192E-06
7.14666666666667E-05	7.11306432856439E-06
7.15333333333333E-05	8.81968321636204E-06
7.16E-05	9.77363171907452E-06
7.16666666666667E-05	9.61562975233505E-06
7.17333333333333E-05	8.42411991519338E-06
7.18E-05	6.65831304216977E-06
7.18666666666667E-05	4.95670301823014E-06
7.19333333333333E-05	3.86894129174572E-06
7.2E-05	3.61887036554174E-06
7.20666666666667E-05	3.98466448627715E-06
7.21333333333333E-05	4.34350307864645E-06
7.22E-05	3.87451863232021E-06
7.22666666666667E-05	1.86046712641961E-06
7.23333333333333E-05	-2.00856705107328E-06
7.24E-05	-7.43484517624324E-06
7.24666666666667E-05	-1.34962985589057E-05
7.25333333333333E-05	-1.88396929362501E-05
7.26E-05	-2.20413112583092E-05
7.26666666666667E-05	-2.2032119372439E-05
7.27333333333333E-05	-1.84534756718848E-05
7.28E-05	-1.18225541313497E-05
7.28666666666667E-05	-3.44323334779528E-06
7.29333333333333E-05	4.91937105390979E-06
7.3E-05	1.15027027692271E-05
7.30666666666667E-05	1.50041265496327E-05
7.31333333333333E-05	1.48917167517092E-05
7.32E-05	1.14832318759636E-05
7.32666666666667E-05	5.79128688528144E-06
7.33333333333333E-05	-7.89648149651107E-07
7.34E-05	-6.8372312471208E-06
7.34666666666667E-05	-1.11880567170757E-05
7.35333333333333E-05	-1.30990096756621E-05
7.36E-05	-1.22880515717137E-05
7.36666666666667E-05	-8.90355592634636E-06
7.37333333333333E-05	-3.47656097563599E-06
7.38E-05	3.12074117640395E-06
7.38666666666667E-05	9.73129787710395E-06
7.39333333333333E-05	1.50318750205241E-05
7.4E-05	1.77494003566275E-05
7.40666666666667E-05	1.69607186205612E-05
7.41333333333334E-05	1.2399188234452E-05
7.42E-05	4.65207860362528E-06
7.42666666666667E-05	-4.856576875796E-06
7.43333333333333E-05	-1.41386983459971E-05
7.44E-05	-2.11168410369902E-05
7.44666666666667E-05	-2.41636715517417E-05
7.45333333333333E-05	-2.25344450808216E-05
7.46E-05	-1.65526460938838E-05
7.46666666666667E-05	-7.49510099717361E-06
7.47333333333333E-05	2.77297265994253E-06
7.48E-05	1.22826189818479E-05
7.48666666666667E-05	1.94101025014733E-05
7.49333333333333E-05	2.31686642081869E-05
7.5E-05	2.32940116111242E-05
7.50666666666667E-05	2.01508642825195E-05
7.51333333333333E-05	1.45369496431926E-05
7.52E-05	7.46852079467517E-06
7.52666666666667E-05	4.10970939841132E-09
7.53333333333334E-05	-6.87749581400826E-06
7.54E-05	-1.23599214592931E-05
7.54666666666667E-05	-1.58550099352541E-05
7.55333333333333E-05	-1.70605671264355E-05
7.56E-05	-1.5997994955809E-05
7.56666666666667E-05	-1.300617660894E-05
7.57333333333333E-05	-8.67494601150628E-06
7.58E-05	-3.72401343173819E-06
7.58666666666667E-05	1.14173174022773E-06
7.59333333333333E-05	5.35677091633851E-06
7.6E-05	8.56309985213051E-06
7.60666666666667E-05	1.06102421021047E-05
7.61333333333333E-05	1.15042679489716E-05
7.62E-05	1.13413292841457E-05
7.62666666666667E-05	1.02601713055786E-05
7.63333333333333E-05	8.42952792271087E-06
7.64E-05	6.06136560289606E-06
7.64666666666667E-05	3.42372234886647E-06
7.65333333333334E-05	8.26678826477971E-07
7.66E-05	-1.42856504254515E-06
7.66666666666667E-05	-3.12395993683108E-06
7.67333333333333E-05	-4.19109820386835E-06
7.68E-05	-4.7369949652982E-06
7.68666666666667E-05	-5.01139747733615E-06
7.69333333333333E-05	-5.32250295435446E-06
7.7E-05	-5.92996302767168E-06
7.70666666666667E-05	-6.95305039758408E-06
7.71333333333333E-05	-8.32443194684521E-06
7.72E-05	-9.8006796890638E-06
7.72666666666667E-05	-1.10194133719883E-05
7.73333333333333E-05	-1.15795531135537E-05
7.74E-05	-1.11205258968444E-05
7.74666666666667E-05	-9.38629046637434E-06
7.75333333333333E-05	-6.27310980786724E-06
7.76E-05	-1.8674167146893E-06
7.76666666666667E-05	3.52318423777342E-06
7.77333333333333E-05	9.3549010020756E-06
7.78E-05	1.48706786822876E-05
7.78666666666667E-05	1.91859069471664E-05
7.79333333333333E-05	2.14473663620286E-05
7.8E-05	2.10456120296583E-05
7.80666666666667E-05	1.78260224389763E-05
7.81333333333333E-05	1.22215338058048E-05
7.82E-05	5.23653136682589E-06
7.82666666666667E-05	-1.74837853721848E-06
7.83333333333333E-05	-7.31687274694374E-06
7.84E-05	-1.04053146121867E-05
7.84666666666667E-05	-1.0607347112968E-05
7.85333333333333E-05	-8.27834064318241E-06
7.86E-05	-4.38931268643328E-06
7.86666666666667E-05	-1.7403102142967E-07
7.87333333333333E-05	3.30210644575567E-06
7.88E-05	5.48544700514819E-06
7.88666666666667E-05	6.45367261268902E-06
7.89333333333333E-05	6.76492066107807E-06
7.9E-05	7.10301045810221E-06
7.90666666666667E-05	7.8742925257064E-06
7.91333333333333E-05	8.93638372228805E-06
7.92E-05	9.58604262677787E-06
7.92666666666667E-05	8.82379145260996E-06
7.93333333333333E-05	5.79268420113351E-06
7.94E-05	2.10532056558636E-07
7.94666666666667E-05	-7.38706513345345E-06
7.95333333333333E-05	-1.56999714269212E-05
7.96E-05	-2.30002959983104E-05
7.96666666666667E-05	-2.76279470248412E-05
7.97333333333333E-05	-2.84631834232052E-05
7.98E-05	-2.52142396237595E-05
7.98666666666667E-05	-1.84408201424778E-05
7.99333333333333E-05	-9.33993312247987E-06
8E-05	5.98574468922512E-07
8.00666666666667E-05	9.93452278047472E-06
8.01333333333333E-05	1.75188821776806E-05
8.02E-05	2.2601383349672E-05
8.02666666666667E-05	2.48330580170182E-05
8.03333333333333E-05	2.42209119099076E-05
8.04E-05	2.10801435583906E-05
8.04666666666667E-05	1.59938143176141E-05
8.05333333333333E-05	9.75820718507069E-06
8.06E-05	3.28569888466644E-06
8.06666666666667E-05	-2.5407533691649E-06
8.07333333333333E-05	-7.03205707480454E-06
8.08E-05	-9.82259928968353E-06
8.08666666666667E-05	-1.09151976716622E-05
8.09333333333333E-05	-1.06239488055387E-05
8.1E-05	-9.44097212946488E-06
8.10666666666667E-05	-7.88343624277658E-06
8.11333333333333E-05	-6.37788130428133E-06
8.12E-05	-5.21032173336421E-06
8.12666666666667E-05	-4.53076439198363E-06
8.13333333333333E-05	-4.37376274530152E-06
8.14E-05	-4.65883312104924E-06
8.14666666666667E-05	-5.16421605452491E-06
8.15333333333333E-05	-5.50523982869071E-06
8.16E-05	-5.16846768524201E-06
8.16666666666667E-05	-3.63766002700628E-06
8.17333333333333E-05	-6.00117072668562E-07
8.18E-05	3.83469282839295E-06
8.18666666666667E-05	9.00633541504118E-06
8.19333333333333E-05	1.37539991947968E-05
8.2E-05	1.66753568451708E-05
8.20666666666667E-05	1.65366448656521E-05
8.21333333333333E-05	1.2703584244012E-05
8.22E-05	5.43683018311714E-06
8.22666666666667E-05	-4.06818499581287E-06
8.23333333333333E-05	-1.39307595959726E-05
8.24E-05	-2.20552799341462E-05
8.24666666666667E-05	-2.66758435747519E-05
8.25333333333333E-05	-2.68045774379169E-05
8.26E-05	-2.24501840029862E-05
8.26666666666667E-05	-1.45546784333938E-05
8.27333333333333E-05	-4.69011171168567E-06
8.28E-05	5.37107495950875E-06
8.28666666666667E-05	1.4071151087275E-05
8.29333333333333E-05	2.03494329270566E-05
8.3E-05	2.37332382230876E-05
8.30666666666667E-05	2.42511052729888E-05
8.31333333333333E-05	2.22405458659636E-05
8.32E-05	1.81480997205148E-05
8.32666666666667E-05	1.24057763235179E-05
8.33333333333333E-05	5.42290115226755E-06
8.34E-05	-2.3251123566173E-06
8.34666666666667E-05	-1.01768433613338E-05
8.35333333333333E-05	-1.72182307446169E-05
8.36E-05	-2.23362980880337E-05
8.36666666666667E-05	-2.44130070335976E-05
8.37333333333334E-05	-2.26194824997692E-05
8.38E-05	-1.67216468551321E-05
8.38666666666667E-05	-7.28867101601662E-06
8.39333333333333E-05	4.28545237118112E-06
8.4E-05	1.59847609796653E-05
8.40666666666667E-05	2.55672441986793E-05
8.41333333333333E-05	3.10601654437722E-05
8.42E-05	3.12259122490215E-05
8.42666666666667E-05	2.58729533558453E-05
8.43333333333333E-05	1.59274052761139E-05
8.44E-05	3.24528454337319E-06
8.44666666666667E-05	-9.78577668312741E-06
8.45333333333333E-05	-2.07544639582626E-05
8.46E-05	-2.77201417008301E-05
8.46666666666667E-05	-2.95814122359749E-05
8.47333333333333E-05	-2.62450201870496E-05
8.48E-05	-1.85737532554771E-05
8.48666666666667E-05	-8.14459129971872E-06
8.49333333333333E-05	3.11200426449744E-06
8.5E-05	1.3301671590573E-05
8.50666666666667E-05	2.08982718617358E-05
8.51333333333333E-05	2.49561363562637E-05
8.52E-05	2.51765636546346E-05
8.52666666666667E-05	2.18421503738129E-05
8.53333333333333E-05	1.56636228008894E-05
8.54E-05	7.597723427709E-06
8.54666666666667E-05	-1.31208838551077E-06
8.55333333333333E-05	-1.00444360375107E-05
8.56E-05	-1.76612740914981E-05
8.56666666666667E-05	-2.33481697351728E-05
8.57333333333333E-05	-2.64657621574639E-05
8.58E-05	-2.66290302428733E-05
8.58666666666667E-05	-2.38019219150068E-05
8.59333333333333E-05	-1.83674433003229E-05
8.6E-05	-1.11234925783804E-05
8.60666666666667E-05	-3.17143499076117E-06
8.61333333333333E-05	4.29658728136039E-06
8.62E-05	1.02603359210606E-05
8.62666666666667E-05	1.41026924425031E-05
8.63333333333333E-05	1.57293648108572E-05
8.64E-05	1.55326842768045E-05
8.64666666666667E-05	1.42121349336245E-05
8.65333333333333E-05	1.25185540004849E-05
8.66E-05	1.10168911661761E-05
8.66666666666667E-05	9.9512700934079E-06
8.67333333333333E-05	9.25053016105116E-06
8.68E-05	8.65272792425899E-06
8.68666666666667E-05	7.87959109484263E-06
8.69333333333333E-05	6.77749898202793E-06
8.7E-05	5.36535769703342E-06
8.70666666666667E-05	3.77956484674543E-06
8.71333333333334E-05	2.15795060124227E-06
8.72E-05	5.33764556912507E-07
8.72666666666667E-05	-1.19602182246732E-06
8.73333333333333E-05	-3.20290478639627E-06
8.74E-05	-5.58686836459388E-06
8.74666666666667E-05	-8.23258576318539E-06
8.75333333333333E-05	-1.0740034215582E-05
8.76E-05	-1.24812053215121E-05
8.76666666666667E-05	-1.27824208482093E-05
8.77333333333333E-05	-1.11761873580709E-05
8.78E-05	-7.63083522613419E-06
8.78666666666667E-05	-2.66563359005006E-06
8.79333333333333E-05	2.70563986891636E-06
8.8E-05	7.20160195144865E-06
8.80666666666667E-05	9.61010443042085E-06
8.81333333333333E-05	9.13518230667643E-06
8.82E-05	5.64835734861888E-06
8.82666666666667E-05	-2.32632358910086E-07
8.83333333333333E-05	-7.26225098452884E-06
8.84E-05	-1.38494529714666E-05
8.84666666666667E-05	-1.84259766951288E-05
8.85333333333333E-05	-1.98041615174005E-05
8.86E-05	-1.74377808923663E-05
8.86666666666667E-05	-1.153163916066E-05
8.87333333333334E-05	-2.98747303436748E-06
8.88E-05	6.78779207895207E-06
8.88666666666667E-05	1.61596222290303E-05
8.89333333333333E-05	2.35680441943211E-05
8.9E-05	2.77978994960273E-05
8.90666666666667E-05	2.81748129392721E-05
8.91333333333333E-05	2.46621748817745E-05
8.92E-05	1.78516045226952E-05
8.92666666666667E-05	8.85389287599725E-06
8.93333333333333E-05	-8.91089377498917E-07
8.94E-05	-9.85761771959608E-06
8.94666666666667E-05	-1.66949148084329E-05
8.95333333333333E-05	-2.04642953435835E-05
8.96E-05	-2.08095570734541E-05
8.96666666666667E-05	-1.80224444552783E-05
8.97333333333333E-05	-1.29791900680525E-05
8.98E-05	-6.94859283380178E-06
8.98666666666667E-05	-1.303362332344E-06
8.99333333333333E-05	2.80298424814919E-06
9E-05	4.71208760509627E-06
9.00666666666667E-05	4.41023892444869E-06
9.01333333333333E-05	2.50018450254188E-06
9.02E-05	-5.95821406096082E-09
9.02666666666667E-05	-2.0164097262139E-06
9.03333333333333E-05	-2.71079394694245E-06
9.04E-05	-1.79743660264855E-06
9.04666666666667E-05	4.11510423431783E-07
9.05333333333333E-05	3.13447011813156E-06
9.06E-05	5.41649125357296E-06
9.06666666666667E-05	6.47851541098271E-06
9.07333333333333E-05	5.99020118299864E-06
9.08E-05	4.16541731648909E-06
9.08666666666667E-05	1.64872217678793E-06
9.09333333333333E-05	-7.56304151643405E-07
9.1E-05	-2.40346919362783E-06
9.10666666666667E-05	-3.03578954670265E-06
9.11333333333333E-05	-2.84095101854331E-06
9.12E-05	-2.31454429359825E-06
9.12666666666667E-05	-1.99727161422304E-06
9.13333333333333E-05	-2.20563259087125E-06
9.14E-05	-2.87717360674576E-06
9.14666666666667E-05	-3.60020895027665E-06
9.15333333333333E-05	-3.81600785348132E-06
9.16E-05	-3.10390882070956E-06
9.16666666666667E-05	-1.42075332165559E-06
9.17333333333333E-05	8.17309566381445E-07
9.18E-05	2.85640509247748E-06
9.18666666666667E-05	3.88815970360172E-06
9.19333333333333E-05	3.3814994242229E-06
9.2E-05	1.32574755142603E-06
9.20666666666667E-05	-1.71847231323622E-06
9.21333333333334E-05	-4.78672728511026E-06
9.22E-05	-6.83474505546347E-06
9.22666666666667E-05	-7.09560723701389E-06
9.23333333333333E-05	-5.33706678188375E-06
9.24E-05	-1.92995878772898E-06
9.24666666666667E-05	2.28454078225111E-06
9.25333333333333E-05	6.26554815748587E-06
9.26E-05	9.07459881329271E-06
9.26666666666667E-05	1.01069488764649E-05
9.27333333333333E-05	9.19323569035859E-06
9.28E-05	6.57150013360588E-06
9.28666666666667E-05	2.77516860167763E-06
9.29333333333333E-05	-1.50319296287235E-06
9.3E-05	-5.52990319806246E-06
9.30666666666667E-05	-8.62037095819745E-06
9.31333333333333E-05	-1.0217641719568E-05
9.32E-05	-9.97833592416051E-06
9.32666666666667E-05	-7.86445980437359E-06
9.33333333333333E-05	-4.21023831604608E-06
9.34E-05	2.8354961610393E-07
9.34666666666667E-05	4.66392733487977E-06
9.35333333333333E-05	7.9454644628512E-06
9.36E-05	9.38118712802435E-06
9.36666666666667E-05	8.69384521881028E-06
9.37333333333334E-05	6.17593425591509E-06
9.38E-05	2.60784290185393E-06
9.38666666666667E-05	-9.88373523303291E-07
9.39333333333333E-05	-3.67537841293121E-06
9.4E-05	-4.88792206503034E-06
9.40666666666667E-05	-4.57587500837357E-06
9.41333333333333E-05	-3.15569242507805E-06
9.42E-05	-1.30073226579245E-06
9.42666666666667E-05	3.36027979629152E-07
9.43333333333333E-05	1.3518747905148E-06
9.44E-05	1.69049603623679E-06
9.44666666666667E-05	1.58197126456981E-06
9.45333333333333E-05	1.37330693266187E-06
9.46E-05	1.33894397030103E-06
9.46666666666667E-05	1.55926260584135E-06
9.47333333333333E-05	1.91339053846438E-06
9.48E-05	2.17313066743078E-06
9.48666666666667E-05	2.13744597820361E-06
9.49333333333333E-05	1.7336758535743E-06
9.5E-05	1.03666894187632E-06
9.50666666666667E-05	2.05003783447751E-07
9.51333333333333E-05	-6.21397844817956E-07
9.52E-05	-1.39898088836372E-06
9.52666666666667E-05	-2.18631049625789E-06
9.53333333333333E-05	-3.07222525016421E-06
9.54E-05	-4.06561843409557E-06
9.54666666666667E-05	-5.01055812516404E-06
9.55333333333333E-05	-5.58159892751082E-06
9.56E-05	-5.37599907476218E-06
9.56666666666667E-05	-4.07103014808325E-06
9.57333333333333E-05	-1.57959954145407E-06
9.58E-05	1.86646788261631E-06
9.58666666666667E-05	5.74681468225479E-06
9.59333333333333E-05	9.38890287600251E-06
9.6E-05	1.21570425966396E-05
9.60666666666667E-05	1.36196120742935E-05
9.61333333333333E-05	1.36324671063673E-05
9.62E-05	1.23160972054299E-05
9.62666666666667E-05	9.9514953451738E-06
9.63333333333333E-05	6.85294297424302E-06
9.64E-05	3.27992520346412E-06
9.64666666666667E-05	-5.7536964389799E-07
9.65333333333333E-05	-4.53075605436529E-06
9.66E-05	-8.33059394107377E-06
9.66666666666667E-05	-1.15949473267063E-05
9.67333333333333E-05	-1.38453049308044E-05
9.68E-05	-1.46130647586656E-05
9.68666666666667E-05	-1.3594217805945E-05
9.69333333333333E-05	-1.07861673958454E-05
9.7E-05	-6.54378836335941E-06
9.70666666666667E-05	-1.52176860747751E-06
9.71333333333334E-05	3.48370164818727E-06
9.72E-05	7.73908257361981E-06
9.72666666666667E-05	1.07493369664213E-05
9.73333333333333E-05	1.23428895306133E-05
9.74E-05	1.26404395719139E-05
9.74666666666667E-05	1.1929328269403E-05
9.75333333333333E-05	1.05020133866608E-05
9.76E-05	8.52871733136648E-06
9.76666666666667E-05	6.01668767991882E-06
9.77333333333333E-05	2.86990326985164E-06
9.78E-05	-9.79896419763579E-07
9.78666666666667E-05	-5.42985754243661E-06
9.79333333333333E-05	-1.01148493009597E-05
9.8E-05	-1.44132238199658E-05
9.80666666666667E-05	-1.7558094392756E-05
9.81333333333333E-05	-1.88244433782398E-05
9.82E-05	-1.7735799126984E-05
9.82666666666667E-05	-1.42272644104681E-05
9.83333333333333E-05	-8.71487830969577E-06
9.84E-05	-2.04833699177342E-06
9.84666666666667E-05	4.64440774078116E-06
9.85333333333333E-05	1.0185112745845E-05
9.86E-05	1.35938392388697E-05
9.86666666666667E-05	1.43025478672889E-05
9.87333333333334E-05	1.22863194806852E-05
9.88E-05	8.08210190543369E-06
9.88666666666667E-05	2.68758890340783E-06
9.89333333333333E-05	-2.64277312015811E-06
9.9E-05	-6.66576020534475E-06
9.90666666666667E-05	-8.42670557705552E-06
9.91333333333333E-05	-7.48571652415538E-06
9.92E-05	-4.03862722840015E-06
9.92666666666667E-05	1.10253396476456E-06
9.93333333333333E-05	6.67542367912358E-06
9.94E-05	1.12512069615843E-05
9.94666666666667E-05	1.35761551545715E-05
9.95333333333333E-05	1.28904203060113E-05
9.96E-05	9.1415196408929E-06
9.96666666666667E-05	3.030143309305E-06
9.97333333333333E-05	-4.1343998618674E-06
9.98E-05	-1.07417091245043E-05
9.98666666666667E-05	-1.52763105231857E-05
9.99333333333333E-05	-1.66985373164682E-05
0.0001	-1.47060388141203E-05
0.000100066666667	-9.80214549251527E-06
0.000100133333333	-3.15145028833909E-06
0.0001002	3.73552027681602E-06
0.000100266666667	9.39681322650629E-06
0.000100333333333	1.27794211314274E-05
0.0001004	1.34658996551835E-05
0.000100466666667	1.17119669982918E-05
0.000100533333333	8.29979410280783E-06
0.0001006	4.26678437038538E-06
0.000100666666667	6.02099481562331E-07
0.000100733333333	-1.99681253676143E-06
0.0001008	-3.24531089110979E-06
0.000100866666667	-3.25497895975962E-06
0.000100933333333	-2.4102805463533E-06
0.000101	-1.19841002597342E-06
0.000101066666667	-5.60129151782254E-08
0.000101133333333	7.23234512958461E-07
0.0001012	1.00823805492903E-06
0.000101266666667	7.95401672541361E-07
0.000101333333333	1.53186169635259E-07
0.0001014	-8.21413460763993E-07
0.000101466666667	-2.0185075717521E-06
0.000101533333333	-3.30786414180966E-06
0.0001016	-4.52761270760618E-06
0.000101666666667	-5.48987062713773E-06
0.000101733333333	-6.01294169392211E-06
0.0001018	-5.97250957074826E-06
0.000101866666667	-5.35024994931845E-06
0.000101933333333	-4.25506408806335E-06
0.000102	-2.90171646863181E-06
0.000102066666667	-1.54982021412941E-06
0.000102133333333	-4.24198920487216E-07
0.0001022	3.53000613055965E-07
0.000102266666667	7.9217160060303E-07
0.000102333333333	1.01772082571483E-06
0.0001024	1.21119252776489E-06
0.000102466666667	1.54158098537592E-06
0.000102533333333	2.11168641764923E-06
0.0001026	2.93917911437586E-06
0.000102666666667	3.97243470756591E-06
0.000102733333333	5.12357769268993E-06
0.0001028	6.29357922755793E-06
0.000102866666667	7.37098711008515E-06
0.000102933333333	8.20408348654816E-06
0.000103	8.56693493925985E-06
0.000103066666667	8.15177847296678E-06
0.000103133333333	6.61558918663931E-06
0.0001032	3.68705669954027E-06
0.000103266666667	-6.90501728741037E-07
0.000103333333333	-6.23104016450665E-06
0.0001034	-1.22520488076203E-05
0.000103466666667	-1.77390944039277E-05
0.000103533333333	-2.15357994306328E-05
0.0001036	-2.26210103769216E-05
0.000103666666667	-2.03980052797219E-05
0.000103733333333	-1.49071805246003E-05
0.0001038	-6.88994987092666E-06
0.000103866666667	2.32679148066187E-06
0.000103933333333	1.1103596734875E-05
0.000104	1.78504183079311E-05
0.000104066666667	2.13840009434485E-05
0.000104133333333	2.11899168544409E-05
0.0001042	1.75261603702272E-05
0.000104266666667	1.13480305244907E-05
0.000104333333333	4.07845130311747E-06
0.0001044	-2.71733038180152E-06
0.000104466666667	-7.67555874547777E-06
0.000104533333333	-9.91952156229337E-06
0.0001046	-9.22640055646203E-06
0.000104666666667	-6.04300504995862E-06
0.000104733333333	-1.3516981646518E-06
0.0001048	3.57890599678273E-06
0.000104866666667	7.49787764219126E-06
0.000104933333333	9.45763814389055E-06
0.000105	9.01381045607378E-06
0.000105066666667	6.29488205454836E-06
0.000105133333333	1.93252038655298E-06
0.0001052	-3.1193941762838E-06
0.000105266666667	-7.82143851551397E-06
0.000105333333333	-1.12764714682726E-05
0.0001054	-1.28954949234364E-05
0.000105466666667	-1.24746870054317E-05
0.000105533333333	-1.01864032587315E-05
0.0001056	-6.50840084089447E-06
0.000105666666667	-2.12183205111931E-06
0.000105733333333	2.19945427196753E-06
0.0001058	5.69995469624614E-06
0.000105866666667	7.75541046509624E-06
0.000105933333333	7.98714538157302E-06
0.000106	6.36391719535911E-06
0.000106066666667	3.2606342066297E-06
0.000106133333333	-5.64334475404752E-07
0.0001062	-4.09992804973867E-06
0.000106266666667	-6.31588992731714E-06
0.000106333333333	-6.45088215175158E-06
0.0001064	-4.27129671115772E-06
0.000106466666667	-2.06634081460445E-07
0.000106533333333	4.7072306393709E-06
0.0001066	9.0878797278955E-06
0.000106666666667	1.16087980256407E-05
0.000106733333333	1.14250362774328E-05
0.0001068	8.48071549833226E-06
0.000106866666667	3.58438748207064E-06
0.000106933333333	-1.79136379196021E-06
0.000107	-5.93857739204925E-06
0.000107066666667	-7.44370810332164E-06
0.000107133333333	-5.65167714598163E-06
0.0001072	-9.12587360916709E-07
0.000107266666667	5.47435358364498E-06
0.000107333333333	1.16105551777927E-05
0.0001074	1.55400732047064E-05
0.000107466666667	1.58233563571815E-05
0.000107533333333	1.19732399453676E-05
0.0001076	4.62648225246196E-06
0.000107666666667	-4.59683651372211E-06
0.000107733333333	-1.35041146662632E-05
0.0001078	-1.98952317948464E-05
0.000107866666667	-2.21279575736125E-05
0.000107933333333	-1.95358524424963E-05
0.000108	-1.25959054576501E-05
0.000108066666667	-2.81240660698389E-06
0.000108133333333	7.64337261194396E-06
0.0001082	1.64399567414045E-05
0.000108266666667	2.16121282502993E-05
0.000108333333333	2.19845611890028E-05
0.0001084	1.74036785990966E-05
0.000108466666667	8.74010415250745E-06
0.000108533333333	-2.3217551006357E-06
0.0001086	-1.36464996305815E-05
0.000108666666667	-2.30780034013733E-05
0.000108733333333	-2.88491499995425E-05
0.0001088	-2.98976754764408E-05
0.000108866666667	-2.60399965955437E-05
0.000108933333333	-1.79830332126463E-05
0.000109	-7.18030005984783E-06
0.000109066666667	4.43962990702077E-06
0.000109133333333	1.48266147553759E-05
0.0001092	2.21854311488105E-05
0.000109266666667	2.53091960254084E-05
0.000109333333333	2.38056743091615E-05
0.0001094	1.81672741581479E-05
0.000109466666667	9.66367191229928E-06
0.000109533333333	7.36511940894192E-08
0.0001096	-8.68868280153976E-06
0.000109666666667	-1.49702720835149E-05
0.000109733333333	-1.77071979337896E-05
0.0001098	-1.66103149251265E-05
0.000109866666667	-1.21713958315718E-05
0.000109933333333	-5.49941443687738E-06
0.00011	1.96141272638804E-06
0.000110066666667	8.75564645856747E-06
0.000110133333333	1.37050359313456E-05
0.0001102	1.61031529601965E-05
0.000110266666667	1.57894762767206E-05
0.000110333333333	1.31079363278258E-05
0.0001104	8.77800274641623E-06
0.000110466666667	3.71666356345102E-06
0.000110533333333	-1.15089798400799E-06
0.0001106	-5.06057249608632E-06
0.000110666666667	-7.5346684859517E-06
0.000110733333333	-8.44590283770141E-06
0.0001108	-8.00938494078685E-06
0.000110866666667	-6.70166211408259E-06
0.000110933333333	-5.12011462337752E-06
0.000111	-3.81255342284965E-06
0.000111066666667	-3.12010275827808E-06
0.000111133333333	-3.07945265941591E-06
0.0001112	-3.4185521932945E-06
0.000111266666667	-3.65372671373229E-06
0.000111333333333	-3.2630923758265E-06
0.0001114	-1.88268323619219E-06
0.000111466666667	5.40611030368591E-07
0.000111533333333	3.6948757766816E-06
0.0001116	6.97207418695904E-06
0.000111666666667	9.64238181889433E-06
0.000111733333333	1.10784852510451E-05
0.0001118	1.09550307737306E-05
0.000111866666667	9.35513254677715E-06
0.000111933333333	6.74686838612824E-06
0.000112	3.83706881191995E-06
0.000112066666667	1.35143895466587E-06
0.000112133333333	-1.85537814135405E-07
0.0001122	-5.98969452196004E-07
0.000112266666667	-9.43086812241445E-08
0.000112333333333	8.34508049745842E-07
0.0001124	1.58373901650136E-06
0.000112466666667	1.64295440962076E-06
0.000112533333333	7.56120054425192E-07
0.0001126	-1.00734335396157E-06
0.000112666666667	-3.28673089025762E-06
0.000112733333333	-5.54986298244473E-06
0.0001128	-7.25440520545547E-06
0.000112866666667	-7.9993434564646E-06
0.000112933333333	-7.62537878708218E-06
0.000113	-6.24425558771615E-06
0.000113066666667	-4.19993347260356E-06
0.000113133333333	-1.98108226479447E-06
0.0001132	-1.10674232366112E-07
0.000113266666667	9.64030632065309E-07
0.000113333333333	9.64260799353109E-07
0.0001134	-1.56050189997671E-07
0.000113466666667	-2.1836459543732E-06
0.000113533333333	-4.66523774673217E-06
0.0001136	-6.97804255741629E-06
0.000113666666667	-8.4483945513264E-06
0.000113733333333	-8.5012862759406E-06
0.0001138	-6.80891874758375E-06
0.000113866666667	-3.39777756159398E-06
0.000113933333333	1.32215281480068E-06
0.000114	6.6240328883874E-06
0.000114066666667	1.16165774362127E-05
0.000114133333333	1.54439005053804E-05
0.0001142	1.74772433388239E-05
0.000114266666667	1.74440501532643E-05
0.000114333333333	1.5459788715671E-05
0.0001144	1.19596911456068E-05
0.000114466666667	7.55951803401314E-06
0.000114533333333	2.89494891159861E-06
0.0001146	-1.50893387234679E-06
0.000114666666667	-5.30290824631896E-06
0.000114733333333	-8.30592680236117E-06
0.0001148	-1.04444373225122E-05
0.000114866666667	-1.16762834661053E-05
0.000114933333333	-1.19385639013633E-05
0.000115	-1.11452032689156E-05
0.000115066666667	-9.23700041034994E-06
0.000115133333333	-6.2634868904403E-06
0.0001152	-2.46061978923793E-06
0.000115266666667	1.71369075870789E-06
0.000115333333333	5.61241729189423E-06
0.0001154	8.50533451720367E-06
0.000115466666667	9.73844368612694E-06
0.000115533333333	8.90772823057549E-06
0.0001156	5.99908527586479E-06
0.000115666666667	1.45058238519256E-06
0.000115733333333	-3.88990830359972E-06
0.0001158	-8.91337603398968E-06
0.000115866666667	-1.24786669978397E-05
0.000115933333333	-1.36727208909412E-05
0.000116	-1.20405043958129E-05
0.000116066666667	-7.72511251313606E-06
0.000116133333333	-1.47596062787636E-06
0.0001162	5.48736457616622E-06
0.000116266666667	1.17324868610512E-05
0.000116333333333	1.59371817307847E-05
0.0001164	1.72016608946976E-05
0.000116466666667	1.52718510981001E-05
0.000116533333333	1.06138428919707E-05
0.0001166	4.3149372115158E-06
0.000116666666667	-2.16968753482258E-06
0.000116733333333	-7.36523294773977E-06
0.0001168	-1.01348191335525E-05
0.000116866666667	-9.95599830442982E-06
0.000116933333333	-7.04495778124617E-06
0.000117	-2.295163102725E-06
0.000117066666667	2.95499051419636E-06
0.000117133333333	7.26587593127437E-06
0.0001172	9.46190405185804E-06
0.000117266666667	8.92195957069347E-06
0.000117333333333	5.71858642648134E-06
0.0001174	5.71308250695379E-07
0.000117466666667	-5.36780041326785E-06
0.000117533333333	-1.08300528721402E-05
0.0001176	-1.47528795855449E-05
0.000117666666667	-1.65154451205886E-05
0.000117733333333	-1.60242920392872E-05
0.0001178	-1.36374601438791E-05
0.000117866666667	-9.97003843322479E-06
0.000117933333333	-5.66218882881025E-06
0.000118	-1.19828029571038E-06
0.000118066666667	3.16025861145457E-06
0.000118133333333	7.31579108780626E-06
0.0001182	1.11907803594419E-05
0.000118266666667	1.45781283696753E-05
0.000118333333333	1.70676196837169E-05
0.0001184	1.80984051773417E-05
0.000118466666667	1.71317831917683E-05
0.000118533333333	1.38821419128472E-05
0.0001186	8.5107006811323E-06
0.000118666666667	1.69211229355696E-06
0.000118733333333	-5.49208768055215E-06
0.0001188	-1.18131471752098E-05
0.000118866666667	-1.62255906162203E-05
0.000118933333333	-1.81537596695045E-05
0.000119	-1.76308647886075E-05
0.000119066666667	-1.52391745435982E-05
0.000119133333333	-1.18731579686812E-05
0.0001192	-8.41318697875816E-06
0.000119266666667	-5.43019710592917E-06
0.000119333333333	-3.02847196290738E-06
0.0001194	-8.80158943630699E-07
0.000119466666667	1.56802882823464E-06
0.000119533333333	4.79966589341596E-06
0.0001196	8.96006008568203E-06
0.000119666666667	1.37168172543339E-05
0.000119733333333	1.83019320493374E-05
0.0001198	2.17203769687705E-05
0.000119866666667	2.3050847859808E-05
0.000119933333333	2.17346404163368E-05
0.00012	1.77572221322094E-05
0.000120066666667	1.1668405296904E-05
0.000120133333333	4.44366713742806E-06
0.0001202	-2.76022506367547E-06
0.000120266666667	-8.87454101646871E-06
0.000120333333333	-1.31347713617522E-05
0.0001204	-1.51934028404454E-05
0.000120466666667	-1.51188832853069E-05
0.000120533333333	-1.33061382189174E-05
0.0001206	-1.03436186470127E-05
0.000120666666667	-6.88131516650509E-06
0.000120733333333	-3.52784163620764E-06
0.0001208	-7.8290107914848E-07
0.000120866666667	1.00502565127977E-06
0.000120933333333	1.67020577551038E-06
0.000121	1.25676947955707E-06
0.000121066666667	3.3536694140035E-08
0.000121133333333	-1.52264988959686E-06
0.0001212	-2.79479090175784E-06
0.000121266666667	-3.15136383023723E-06
0.000121333333333	-2.11340337718711E-06
0.0001214	4.76999833828409E-07
0.000121466666667	4.34054560076618E-06
0.000121533333333	8.74668179935535E-06
0.0001216	1.26280850131423E-05
0.000121666666667	1.48130832536295E-05
0.000121733333333	1.43264534021919E-05
0.0001218	1.06810789813375E-05
0.000121866666667	4.07665704623491E-06
0.000121933333333	-4.55944817582611E-06
0.000122	-1.3714298240577E-05
0.000122066666667	-2.15900569860918E-05
0.000122133333333	-2.64946364352169E-05
0.0001222	-2.72275562311122E-05
0.000122266666667	-2.33661634410485E-05
0.000122333333333	-1.53827310069013E-05
0.0001224	-4.56603154779351E-06
0.000122466666667	7.23090757502414E-06
0.000122533333333	1.79555885329871E-05
0.0001226	2.57504298549578E-05
0.000122666666667	2.92940449420919E-05
0.000122733333333	2.80256711047897E-05
0.0001228	2.22192802461835E-05
0.000122866666667	1.29064712185783E-05
0.000122933333333	1.67426434251106E-06
0.000123	-9.61838179523277E-06
0.000123066666667	-1.91540349982115E-05
0.000123133333333	-2.54497304873492E-05
0.0001232	-2.75854567142705E-05
0.000123266666667	-2.53351189427777E-05
0.000123333333333	-1.91811182724355E-05
0.0001234	-1.0211236922839E-05
0.000123466666667	8.40094663181742E-08
0.000123533333333	1.0076890908786E-05
0.0001236	1.82807549665275E-05
0.000123666666667	2.35874027779245E-05
0.000123733333333	2.54184102017705E-05
0.0001238	2.37653154921652E-05
0.000123866666667	1.91203226153653E-05
0.000123933333333	1.23249640974667E-05
0.000124	4.38156911331709E-06
0.000124066666667	-3.72411683557674E-06
0.000124133333333	-1.11515576507967E-05
0.0001242	-1.7268405971101E-05
0.000124266666667	-2.16539822841058E-05
0.000124333333333	-2.40665719376597E-05
0.0001244	-2.44038648423528E-05
0.000124466666667	-2.26797218618693E-05
0.000124533333333	-1.90260089298978E-05
0.0001246	-1.37121423464928E-05
0.000124666666667	-7.16387237720272E-06
0.000124733333333	3.92283785997152E-08
0.0001248	7.20095656653363E-06
0.000124866666667	1.35810005816675E-05
0.000124933333333	1.84905151891873E-05
0.000125	2.13902944430542E-05
0.000125066666667	2.19703007653574E-05
0.000125133333333	2.01952142427206E-05
0.0001252	1.63102397788015E-05
0.000125266666667	1.08104312288549E-05
0.000125333333333	4.38205851784278E-06
0.0001254	-2.17484401165441E-06
0.000125466666667	-8.03625635111529E-06
0.000125533333333	-1.24524402562122E-05
0.0001256	-1.48504740734511E-05
0.000125666666667	-1.49321736328809E-05
0.000125733333333	-1.27510282433338E-05
0.0001258	-8.74562942795666E-06
0.000125866666667	-3.7070616468143E-06
0.000125933333333	1.3326899601893E-06
0.000126	5.28517118392056E-06
0.000126066666667	7.23283555857842E-06
0.000126133333333	6.64891277977849E-06
0.0001262	3.55077999813189E-06
0.000126266666667	-1.46297364707264E-06
0.000126333333333	-7.3147788348907E-06
0.0001264	-1.26746402957543E-05
0.000126466666667	-1.62588736144122E-05
0.000126533333333	-1.71249225737926E-05
0.0001266	-1.48845866740315E-05
0.000126666666667	-9.78042324755808E-06
0.000126733333333	-2.60973711830721E-06
0.0001268	5.47534761032215E-06
0.000126866666667	1.3229654795118E-05
0.000126933333333	1.95640354043064E-05
0.000127	2.37192844193158E-05
0.000127066666667	2.53333386081947E-05
0.000127133333333	2.44078611355254E-05
0.0001272	2.12110136421853E-05
0.000127266666667	1.61664043193655E-05
0.000127333333333	9.77088753051449E-06
0.0001274	2.56084408214317E-06
0.000127466666667	-4.88161438046849E-06
0.000127533333333	-1.19124417259916E-05
0.0001276	-1.78353432644537E-05
0.000127666666667	-2.19617265205181E-05
0.000127733333333	-2.37212695241526E-05
0.0001278	-2.27968930327733E-05
0.000127866666667	-1.92397212624321E-05
0.000127933333333	-1.35175567358491E-05
0.000128	-6.46629480830809E-06
0.000128066666667	8.57475312790486E-07
0.000128133333333	7.39220950994866E-06
0.0001282	1.23005846134511E-05
0.000128266666667	1.51490513757934E-05
0.000128333333333	1.59859671724603E-05
0.0001284	1.52941202597598E-05
0.000128466666667	1.38288856066578E-05
0.000128533333333	1.23860747464718E-05
0.0001286	1.15639242725961E-05
0.000128666666667	1.15859921655343E-05
0.000128733333333	1.22355457454809E-05
0.0001288	1.29218913993425E-05
0.000128866666667	1.28633033214913E-05
0.000128933333333	1.13387910816857E-05
0.000129	7.94036181723594E-06
0.000129066666667	2.75384444473826E-06
0.000129133333333	-3.58862045688126E-06
0.0001292	-1.00103376352832E-05
0.000129266666667	-1.52317781332312E-05
0.000129333333333	-1.80977439926931E-05
0.0001294	-1.79062162875512E-05
0.000129466666667	-1.46459177220548E-05
0.000129533333333	-9.06593119606223E-06
0.0001296	-2.5411484644825E-06
0.000129666666667	3.2471185356126E-06
0.000129733333333	6.73992317596685E-06
0.0001298	6.92460347580042E-06
0.000129866666667	3.6317362653348E-06
0.000129933333333	-2.38777564575733E-06
0.00013	-9.63822179443504E-06
0.000130066666667	-1.62658672500709E-05
0.000130133333333	-2.05503076839159E-05
0.0001302	-2.13594205968709E-05
0.000130266666667	-1.84357809705855E-05
0.000130333333333	-1.24332775947283E-05
0.0001304	-4.69948357233572E-06
0.000130466666667	3.12307733953313E-06
0.000130533333333	9.55058641170382E-06
0.0001306	1.362953619888E-05
0.000130666666667	1.51227480656421E-05
0.000130733333333	1.44713991529374E-05
0.0001308	1.2567754818829E-05
0.000130866666667	1.04291574766836E-05
0.000130933333333	8.88481042607278E-06
0.000131	8.36847544216032E-06
0.000131066666667	8.86293112187767E-06
0.000131133333333	9.98548076967675E-06
0.0001312	1.11595927111169E-05
0.000131266666667	1.1800384956631E-05
0.000131333333333	1.14538082318989E-05
0.0001314	9.86191658757899E-06
0.000131466666667	6.96301708306568E-06
0.000131533333333	2.85979724969239E-06
0.0001316	-2.20844379706515E-06
0.000131666666667	-7.87018835139177E-06
0.000131733333333	-1.36097581783977E-05
0.0001318	-1.87675846609424E-05
0.000131866666667	-2.25863660762821E-05
0.000131933333333	-2.43218880182572E-05
0.000132	-2.34082631122767E-05
0.000132066666667	-1.96367282465517E-05
0.000132133333333	-1.32889160603331E-05
0.0001322	-5.16880903053624E-06
0.000132266666667	3.49699436192597E-06
0.000132333333333	1.12815671573342E-05
0.0001324	1.68537383710686E-05
0.000132466666667	1.92731331295963E-05
0.000132533333333	1.82059287014918E-05
0.0001326	1.40032606380236E-05
0.000132666666667	7.62110384194921E-06
0.000132733333333	4.0245902120291E-07
0.0001328	-6.22289080269503E-06
0.000132866666667	-1.10476396401795E-05
0.000132933333333	-1.33334868787454E-05
0.000133	-1.29420836364516E-05
0.000133066666667	-1.03270516942275E-05
0.000133133333333	-6.39589474646105E-06
0.0001332	-2.27796007872235E-06
0.000133266666667	9.47520768460476E-07
0.000133333333333	2.50329954598928E-06
0.0001334	2.09167914687952E-06
0.000133466666667	-4.05109743287937E-08
0.000133533333333	-3.16443919774777E-06
0.0001336	-6.24734512872306E-06
0.000133666666667	-8.20833056201412E-06
0.000133733333333	-8.19460307170098E-06
0.0001338	-5.81286020005515E-06
0.000133866666667	-1.25715080218399E-06
0.000133933333333	4.70369047626423E-06
0.000134	1.08830459400451E-05
0.000134066666667	1.59451347526295E-05
0.000134133333333	1.87215568119719E-05
0.0001342	1.84962487892748E-05
0.000134266666667	1.5184292161396E-05
0.000134333333333	9.35600296401311E-06
0.0001344	2.09826594942657E-06
0.000134466666667	-5.250596480064E-06
0.000134533333333	-1.14211717417443E-05
0.0001346	-1.55021935776258E-05
0.000134666666667	-1.71220416112847E-05
0.000134733333333	-1.64779374489674E-05
0.0001348	-1.42128481666339E-05
0.000134866666667	-1.11839669600173E-05
0.000134933333333	-8.1961070913058E-06
0.000135	-5.77983585368522E-06
0.000135066666667	-4.07629656044083E-06
0.000135133333333	-2.85474005383283E-06
0.0001352	-1.64700301621562E-06
0.000135266666667	5.13009616918966E-08


==> figs/Time_response_no_PnC_scaled.dat <==
0	0
6.67E-08	0
1.33E-07	0
2.00E-07	0
2.67E-07	0
3.33E-07	0
4.00E-07	0
4.67E-07	-1.0258E-150
5.33E-07	-6.5354E-147
6.00E-07	-1.5133E-140
6.67E-07	-2.181E-136
7.33E-07	-4.326E-133
8.00E-07	-1.9654E-131
8.67E-07	2.4474E-127
9.33E-07	1.1928E-124
1.00E-06	2.2552E-122
1.07E-06	1.7797E-120
1.13E-06	-2.1111E-120
1.20E-06	-1.1973E-116
1.27E-06	-1.0907E-114
1.33E-06	-4.791E-113
1.40E-06	-7.3647E-112
1.47E-06	5.179E-110
1.53E-06	4.8131E-108
1.60E-06	2.3099E-106
1.67E-06	8.1424E-105
1.73E-06	2.1897E-103
1.80E-06	4.4283E-102
1.87E-06	6.3106E-101
1.93E-06	3.0739E-100
2.00E-06	-1.42508E-98
2.07E-06	-5.24795E-97
2.13E-06	-1.06872E-95
2.20E-06	-1.49178E-94
2.27E-06	-1.34493E-93
2.33E-06	-4.50824E-93
2.40E-06	8.81938E-92
2.47E-06	1.8186E-90
2.53E-06	1.66267E-89
2.60E-06	5.49477E-89
2.67E-06	-6.66389E-88
2.73E-06	-1.08187E-86
2.80E-06	-5.99613E-86
2.87E-06	1.40381E-85
2.93E-06	4.52264E-84
3.00E-06	2.46485E-83
3.07E-06	-6.59168E-83
3.13E-06	-1.49724E-81
3.20E-06	-4.4218E-81
3.27E-06	4.06477E-80
3.33E-06	3.11888E-79
3.40E-06	-4.77139E-79
3.47E-06	-1.14879E-77
3.53E-06	-1.06744E-77
3.60E-06	3.17419E-76
3.67E-06	7.83252E-76
3.73E-06	-7.13782E-75
3.80E-06	-2.63718E-74
3.87E-06	1.37459E-73
3.93E-06	6.2675E-73
4.00E-06	-2.36954E-72
4.07E-06	-1.15053E-71
4.13E-06	3.86292E-71
4.20E-06	1.67944E-70
4.27E-06	-5.98821E-70
4.33E-06	-1.85951E-69
4.40E-06	8.41309E-69
4.47E-06	1.38047E-68
4.53E-06	-1.00015E-67
4.60E-06	-2.01403E-68
4.67E-06	9.08334E-67
4.73E-06	-1.10557E-66
4.80E-06	-5.18611E-66
4.87E-06	1.66144E-65
4.93E-06	3.01475E-66
5.00E-06	-1.10641E-64
5.07E-06	2.40682E-64
5.13E-06	5.84303E-65
5.20E-06	-1.74765E-63
5.27E-06	4.93111E-63
5.33E-06	-2.38079E-63
5.40E-06	-2.89718E-62
5.47E-06	1.01412E-61
5.53E-06	-8.92814E-62
5.60E-06	-4.01353E-61
5.67E-06	1.612E-60
5.73E-06	-2.00573E-60
5.80E-06	-3.29043E-60
5.87E-06	1.85978E-59
5.93E-06	-3.27966E-59
6.00E-06	1.63409E-60
6.07E-06	1.35048E-58
6.13E-06	-3.56754E-58
6.20E-06	4.03962E-58
6.27E-06	2.62081E-58
6.33E-06	-2.09233E-57
6.40E-06	4.54625E-57
6.47E-06	-5.06198E-57
6.53E-06	-8.22285E-58
6.60E-06	1.69908E-56
6.67E-06	-4.14319E-56
6.73E-06	6.06264E-56
6.80E-06	-4.83631E-56
6.87E-06	-2.67311E-56
6.93E-06	1.81473E-55
7.00E-06	-3.95802E-55
7.07E-06	5.97254E-55
7.13E-06	-6.67523E-55
7.20E-06	4.79165E-55
7.27E-06	5.77422E-56
7.33E-06	-9.54797E-55
7.40E-06	2.14489E-54
7.47E-06	-3.56442E-54
7.53E-06	5.28592E-54
7.60E-06	-7.67503E-54
7.67E-06	1.14768E-53
7.73E-06	-1.77266E-53
7.80E-06	2.74624E-53
7.87E-06	-4.12023E-53
7.93E-06	5.81608E-53
8.00E-06	-7.52674E-53
8.07E-06	8.67575E-53
8.13E-06	-8.35117E-53
8.20E-06	5.15987E-53
8.27E-06	2.62088E-53
8.33E-06	-1.7118E-52
8.40E-06	4.10309E-52
8.47E-06	-7.77735E-52
8.53E-06	1.31661E-51
8.60E-06	-2.08746E-51
8.67E-06	3.18329E-51
8.73E-06	-4.74813E-51
8.80E-06	7.01207E-51
8.87E-06	-1.03486E-50
8.93E-06	1.53599E-50
9.00E-06	-2.29816E-50
9.07E-06	3.46205E-50
9.13E-06	-5.23653E-50
9.20E-06	7.89852E-50
9.27E-06	-1.17654E-49
9.33E-06	1.71554E-49
9.40E-06	-2.40867E-49
9.47E-06	3.16741E-49
9.53E-06	-3.70265E-49
9.60E-06	3.29051E-49
9.67E-06	-2.70077E-50
9.73E-06	-8.76661E-49
9.80E-06	3.02098E-48
9.87E-06	-7.60822E-48
9.93E-06	1.67647E-47
1.00E-05	-3.39732E-47
1.01E-05	6.48465E-47
1.01E-05	-1.17892E-46
1.02E-05	2.04764E-46
1.03E-05	-3.39633E-46
1.03E-05	5.36672E-46
1.04E-05	-8.01373E-46
1.05E-05	1.11366E-45
1.05E-05	-1.39894E-45
1.06E-05	1.47806E-45
1.07E-05	-1.00381E-45
1.07E-05	-6.06899E-46
1.08E-05	4.21958E-45
1.09E-05	-1.08995E-44
1.09E-05	2.15604E-44
1.10E-05	-3.62568E-44
1.11E-05	5.27569E-44
1.11E-05	-6.44912E-44
1.12E-05	5.84805E-44
1.13E-05	-1.426E-44
1.13E-05	-9.29165E-44
1.14E-05	2.80364E-43
1.15E-05	-5.34182E-43
1.15E-05	7.70127E-43
1.16E-05	-7.90321E-43
1.17E-05	2.66425E-43
1.17E-05	1.19629E-42
1.18E-05	-3.82003E-42
1.19E-05	7.1828E-42
1.19E-05	-9.53749E-42
1.20E-05	7.19187E-42
1.21E-05	5.30141E-42
1.21E-05	-3.31006E-41
1.22E-05	7.58795E-41
1.23E-05	-1.19207E-40
1.23E-05	1.25617E-40
1.24E-05	-3.23489E-41
1.25E-05	-2.30151E-40
1.25E-05	6.84711E-40
1.26E-05	-1.21729E-39
1.27E-05	1.47588E-39
1.27E-05	-8.4671E-40
1.28E-05	-1.36035E-39
1.29E-05	5.39025E-39
1.29E-05	-1.01843E-38
1.30E-05	1.25886E-38
1.31E-05	-7.43324E-39
1.31E-05	-1.03514E-38
1.32E-05	4.08407E-38
1.33E-05	-7.27759E-38
1.33E-05	7.98421E-38
1.34E-05	-2.70941E-38
1.35E-05	-1.06204E-37
1.35E-05	2.90315E-37
1.36E-05	-4.15298E-37
1.37E-05	3.08569E-37
1.37E-05	1.64302E-37
1.38E-05	-9.25759E-37
1.39E-05	1.54426E-36
1.39E-05	-1.32742E-36
1.40E-05	-2.02557E-37
1.41E-05	2.57519E-36
1.41E-05	-4.01769E-36
1.42E-05	2.38273E-36
1.43E-05	2.37679E-36
1.43E-05	-5.83021E-36
1.44E-05	6.38842E-37
1.45E-05	1.47905E-35
1.45E-05	-2.42602E-35
1.46E-05	-6.2759E-36
1.47E-05	9.68376E-35
1.47E-05	-1.91203E-34
1.48E-05	1.21624E-34
1.49E-05	2.93504E-34
1.49E-05	-9.61663E-34
1.50E-05	1.21032E-33
1.51E-05	5.04892E-35
1.51E-05	-3.21953E-33
1.52E-05	6.27465E-33
1.53E-05	-4.322E-33
1.53E-05	-6.93183E-33
1.54E-05	2.35341E-32
1.55E-05	-2.77581E-32
1.55E-05	-3.39512E-33
1.56E-05	6.97536E-32
1.57E-05	-1.17546E-31
1.57E-05	5.30956E-32
1.58E-05	1.64456E-31
1.59E-05	-3.96853E-31
1.59E-05	3.24974E-31
1.60E-05	2.79365E-31
1.61E-05	-1.11744E-30
1.61E-05	1.25604E-30
1.62E-05	1.43291E-31
1.63E-05	-2.55478E-30
1.63E-05	3.69289E-30
1.64E-05	-1.32176E-30
1.65E-05	-3.84093E-30
1.65E-05	7.80671E-30
1.66E-05	-7.39713E-30
1.67E-05	3.38545E-30
1.67E-05	5.02752E-30
1.68E-05	-2.73423E-29
1.69E-05	6.41486E-29
1.69E-05	-6.01963E-29
1.70E-05	-9.24242E-29
1.71E-05	3.84168E-28
1.71E-05	-4.37008E-28
1.72E-05	-3.50327E-28
1.73E-05	1.82602E-27
1.73E-05	-2.03454E-27
1.74E-05	-1.6153E-27
1.75E-05	7.75236E-27
1.75E-05	-7.55288E-27
1.76E-05	-8.19347E-27
1.77E-05	3.01956E-26
1.77E-05	-2.26573E-26
1.78E-05	-4.04401E-26
1.79E-05	1.07441E-25
1.79E-05	-4.84313E-26
1.80E-05	-1.82447E-25
1.81E-05	3.40951E-25
1.81E-05	-1.74231E-26
1.82E-05	-7.3184E-25
1.83E-05	9.1559E-25
1.83E-05	5.08948E-25
1.84E-05	-2.55249E-24
1.85E-05	1.80596E-24
1.85E-05	3.38053E-24
1.86E-05	-7.45512E-24
1.87E-05	9.40604E-25
1.87E-05	1.43605E-23
1.88E-05	-1.66289E-23
1.89E-05	-1.24139E-23
1.89E-05	4.56447E-23
1.90E-05	-1.91083E-23
1.91E-05	-7.24956E-23
1.91E-05	1.04354E-22
1.92E-05	4.77975E-23
1.93E-05	-2.44627E-22
1.93E-05	1.18046E-22
1.94E-05	3.6959E-22
1.95E-05	-5.27185E-22
1.95E-05	-2.77974E-22
1.96E-05	1.20682E-21
1.97E-05	-3.95467E-22
1.97E-05	-1.94761E-21
1.98E-05	2.12667E-21
1.99E-05	2.08746E-21
1.99E-05	-5.28778E-21
2.00E-05	-3.07774E-22
2.01E-05	9.716E-21
2.01E-05	-5.43507E-21
2.02E-05	-1.40497E-20
2.03E-05	1.77007E-20
2.03E-05	1.48872E-20
2.04E-05	-3.89098E-20
2.05E-05	-5.87299E-21
2.05E-05	7.01553E-20
2.06E-05	-2.30812E-20
2.07E-05	-1.09423E-19
2.07E-05	8.6423E-20
2.08E-05	1.49315E-19
2.09E-05	-2.03257E-19
2.09E-05	-1.74241E-19
2.10E-05	3.97716E-19
2.11E-05	1.57598E-19
2.11E-05	-6.99724E-19
2.12E-05	-5.84137E-20
2.13E-05	1.14753E-18
2.13E-05	-1.81322E-19
2.14E-05	-1.79293E-18
2.15E-05	6.38747E-19
2.15E-05	2.71313E-18
2.16E-05	-1.40921E-18
2.17E-05	-4.02881E-18
2.17E-05	2.59994E-18
2.18E-05	5.94078E-18
2.19E-05	-4.29811E-18
2.19E-05	-8.76369E-18
2.20E-05	6.51709E-18
2.21E-05	1.29499E-17
2.21E-05	-9.15009E-18
2.22E-05	-1.92677E-17
2.23E-05	1.14611E-17
2.23E-05	2.81373E-17
2.24E-05	-1.2701E-17
2.25E-05	-4.04286E-17
2.25E-05	1.08864E-17
2.26E-05	5.66472E-17
2.27E-05	-3.00619E-19
2.27E-05	-6.63049E-17
2.28E-05	-4.01087E-18
2.29E-05	9.15726E-17
2.29E-05	3.15349E-17
2.30E-05	-1.05523E-16
2.31E-05	-8.26948E-17
2.31E-05	3.02915E-17
2.32E-05	-9.23978E-17
2.33E-05	-4.20623E-16
2.33E-05	-4.66111E-16
2.34E-05	-3.27361E-17
2.35E-05	5.35945E-16
2.35E-05	1.74927E-15
2.36E-05	6.41756E-15
2.37E-05	1.66281E-14
2.37E-05	2.00775E-14
2.38E-05	-4.18524E-14
2.39E-05	-3.32836E-13
2.39E-05	-1.2024E-12
2.40E-05	-3.21289E-12
2.41E-05	-6.83803E-12
2.41E-05	-1.11947E-11
2.42E-05	-1.07523E-11
2.43E-05	1.11133E-11
2.43E-05	9.17225E-11
2.44E-05	2.97916E-10
2.45E-05	7.21436E-10
2.45E-05	1.43459E-09
2.46E-05	2.36852E-09
2.47E-05	3.0867E-09
2.47E-05	2.48577E-09
2.48E-05	-1.42247E-09
2.49E-05	-1.13481E-08
2.49E-05	-2.98244E-08
2.50E-05	-5.74082E-08
2.51E-05	-9.03274E-08
2.51E-05	-1.18629E-07
2.52E-05	-1.26356E-07
2.53E-05	-9.50022E-08
2.53E-05	-1.02138E-08
2.54E-05	1.30271E-07
2.55E-05	3.11023E-07
2.55E-05	4.99261E-07
2.56E-05	6.52556E-07
2.57E-05	7.3175E-07
2.57E-05	7.13733E-07
2.58E-05	5.98074E-07
2.59E-05	4.04259E-07
2.59E-05	1.61366E-07
2.60E-05	-1.03332E-07
2.61E-05	-3.69137E-07
2.61E-05	-6.16075E-07
2.62E-05	-8.116E-07
2.63E-05	-8.99977E-07
2.63E-05	-8.0653E-07
2.64E-05	-4.63493E-07
2.65E-05	1.47661E-07
2.65E-05	9.5557E-07
2.66E-05	1.78469E-06
2.67E-05	2.38615E-06
2.67E-05	2.51356E-06
2.68E-05	2.01917E-06
2.69E-05	9.28564E-07
2.69E-05	-5.45212E-07
2.70E-05	-2.06269E-06
2.71E-05	-3.27188E-06
2.71E-05	-3.92459E-06
2.72E-05	-3.94263E-06
2.73E-05	-3.40802E-06
2.73E-05	-2.49287E-06
2.74E-05	-1.37473E-06
2.75E-05	-1.85285E-07
2.75E-05	9.8612E-07
2.76E-05	2.04948E-06
2.77E-05	2.87101E-06
2.77E-05	3.26835E-06
2.78E-05	3.05899E-06
2.79E-05	2.14581E-06
2.79E-05	6.00502E-07
2.80E-05	-1.29871E-06
2.81E-05	-3.10448E-06
2.81E-05	-4.31321E-06
2.82E-05	-4.52128E-06
2.83E-05	-3.57018E-06
2.83E-05	-1.62391E-06
2.84E-05	8.55265E-07
2.85E-05	3.22986E-06
2.85E-05	4.87053E-06
2.86E-05	5.34281E-06
2.87E-05	4.54162E-06
2.87E-05	2.73469E-06
2.88E-05	4.97705E-07
2.89E-05	-1.45044E-06
2.89E-05	-2.47494E-06
2.90E-05	-2.24813E-06
2.91E-05	-8.85655E-07
2.91E-05	1.07131E-06
2.92E-05	2.84122E-06
2.93E-05	3.69428E-06
2.93E-05	3.23446E-06
2.94E-05	1.54984E-06
2.95E-05	-8.33481E-07
2.95E-05	-3.16852E-06
2.96E-05	-4.77374E-06
2.97E-05	-5.26387E-06
2.97E-05	-4.63872E-06
2.98E-05	-3.21669E-06
2.99E-05	-1.4669E-06
2.99E-05	1.75021E-07
3.00E-05	1.43388E-06
3.01E-05	2.22965E-06
3.01E-05	2.62782E-06
3.02E-05	2.74379E-06
3.03E-05	2.6504E-06
3.03E-05	2.32958E-06
3.04E-05	1.68803E-06
3.05E-05	6.28731E-07
3.05E-05	-8.53833E-07
3.06E-05	-2.59912E-06
3.07E-05	-4.26633E-06
3.07E-05	-5.39992E-06
3.08E-05	-5.565E-06
3.09E-05	-4.51375E-06
3.09E-05	-2.32281E-06
3.10E-05	5.61428E-07
3.11E-05	3.41187E-06
3.11E-05	5.44E-06
3.12E-05	6.08188E-06
3.13E-05	5.24111E-06
3.13E-05	3.3743E-06
3.14E-05	1.35453E-06
3.15E-05	1.40309E-07
3.15E-05	3.69603E-07
3.16E-05	2.04731E-06
3.17E-05	4.47111E-06
3.17E-05	6.45057E-06
3.18E-05	6.75454E-06
3.19E-05	4.62034E-06
3.19E-05	1.19617E-07
3.20E-05	-5.7806E-06
3.21E-05	-1.15086E-05
3.21E-05	-1.5432E-05
3.22E-05	-1.64432E-05
3.23E-05	-1.43447E-05
3.23E-05	-9.87288E-06
3.24E-05	-4.35735E-06
3.25E-05	8.23619E-07
3.25E-05	4.74172E-06
3.26E-05	7.15674E-06
3.27E-05	8.41789E-06
3.27E-05	9.11943E-06
3.28E-05	9.70993E-06
3.29E-05	1.02519E-05
3.29E-05	1.04278E-05
3.30E-05	9.75363E-06
3.31E-05	7.86774E-06
3.31E-05	4.74603E-06
3.32E-05	7.5649E-07
3.33E-05	-3.44826E-06
3.33E-05	-7.13244E-06
3.34E-05	-9.68271E-06
3.35E-05	-1.07482E-05
3.35E-05	-1.02867E-05
3.36E-05	-8.52759E-06
3.37E-05	-5.88191E-06
3.37E-05	-2.83736E-06
3.38E-05	1.35943E-07
3.39E-05	2.65268E-06
3.39E-05	4.44916E-06
3.40E-05	5.39428E-06
3.41E-05	5.48359E-06
3.41E-05	4.82524E-06
3.42E-05	3.62318E-06
3.43E-05	2.15573E-06
3.43E-05	7.41581E-07
3.44E-05	-3.16567E-07
3.45E-05	-8.11186E-07
3.45E-05	-7.13371E-07
3.46E-05	-2.21324E-07
3.47E-05	2.71051E-07
3.47E-05	3.07558E-07
3.48E-05	-4.22954E-07
3.49E-05	-1.88841E-06
3.49E-05	-3.63199E-06
3.50E-05	-4.88275E-06
3.51E-05	-4.84809E-06
3.51E-05	-3.07847E-06
3.52E-05	2.62215E-07
3.53E-05	4.36355E-06
3.53E-05	8.01311E-06
3.54E-05	1.0029E-05
3.55E-05	9.69952E-06
3.55E-05	7.04402E-06
3.56E-05	2.79383E-06
3.57E-05	-1.88491E-06
3.57E-05	-5.79765E-06
3.58E-05	-8.09169E-06
3.59E-05	-8.46198E-06
3.59E-05	-7.14852E-06
3.60E-05	-4.76734E-06
3.61E-05	-2.06805E-06
3.61E-05	2.86909E-07
3.62E-05	1.86052E-06
3.63E-05	2.48431E-06
3.63E-05	2.22907E-06
3.64E-05	1.33861E-06
3.65E-05	1.53466E-07
3.65E-05	-9.64975E-07
3.66E-05	-1.70861E-06
3.67E-05	-1.89058E-06
3.67E-05	-1.49179E-06
3.68E-05	-6.64125E-07
3.69E-05	3.22308E-07
3.69E-05	1.17805E-06
3.70E-05	1.70319E-06
3.71E-05	1.85864E-06
3.71E-05	1.76455E-06
3.72E-05	1.62391E-06
3.73E-05	1.60671E-06
3.73E-05	1.75121E-06
3.74E-05	1.93157E-06
3.75E-05	1.90898E-06
3.75E-05	1.44249E-06
3.76E-05	4.08342E-07
3.77E-05	-1.12571E-06
3.77E-05	-2.90129E-06
3.78E-05	-4.54134E-06
3.79E-05	-5.66083E-06
3.79E-05	-5.97368E-06
3.80E-05	-5.36259E-06
3.81E-05	-3.8974E-06
3.81E-05	-1.8063E-06
3.82E-05	5.84784E-07
3.83E-05	2.92612E-06
3.83E-05	4.91333E-06
3.84E-05	6.33545E-06
3.85E-05	7.08913E-06
3.85E-05	7.15595E-06
3.86E-05	6.55509E-06
3.87E-05	5.29927E-06
3.87E-05	3.38673E-06
3.88E-05	8.47856E-07
3.89E-05	-2.16689E-06
3.89E-05	-5.30521E-06
3.90E-05	-8.00078E-06
3.91E-05	-9.57492E-06
3.91E-05	-9.44457E-06
3.92E-05	-7.36733E-06
3.93E-05	-3.61602E-06
3.93E-05	1.01411E-06
3.94E-05	5.399E-06
3.95E-05	8.42614E-06
3.95E-05	9.35637E-06
3.96E-05	8.065E-06
3.97E-05	5.06756E-06
3.97E-05	1.32484E-06
3.98E-05	-2.08921E-06
3.99E-05	-4.32602E-06
3.99E-05	-4.98846E-06
4.00E-05	-4.18364E-06
4.01E-05	-2.41441E-06
4.01E-05	-3.74958E-07
4.02E-05	1.268E-06
4.03E-05	2.04362E-06
4.03E-05	1.76407E-06
4.04E-05	5.304E-07
4.05E-05	-1.32452E-06
4.05E-05	-3.33246E-06
4.06E-05	-5.00329E-06
4.07E-05	-5.93529E-06
4.07E-05	-5.90308E-06
4.08E-05	-4.90565E-06
4.09E-05	-3.16241E-06
4.09E-05	-1.05485E-06
4.10E-05	9.74656E-07
4.11E-05	2.54249E-06
4.11E-05	3.42822E-06
4.12E-05	3.63101E-06
4.13E-05	3.35717E-06
4.13E-05	2.94009E-06
4.14E-05	2.71845E-06
4.15E-05	2.9153E-06
4.15E-05	3.56101E-06
4.16E-05	4.48508E-06
4.17E-05	5.37395E-06
4.17E-05	5.86818E-06
4.18E-05	5.66363E-06
4.19E-05	4.58962E-06
4.19E-05	2.65353E-06
4.20E-05	5.35885E-08
4.21E-05	-2.83753E-06
4.21E-05	-5.52223E-06
4.22E-05	-7.46714E-06
4.23E-05	-8.22768E-06
4.23E-05	-7.58204E-06
4.24E-05	-5.62874E-06
4.25E-05	-2.80039E-06
4.25E-05	2.29849E-07
4.26E-05	2.73114E-06
4.27E-05	4.12989E-06
4.27E-05	4.18168E-06
4.28E-05	3.03854E-06
4.29E-05	1.18808E-06
4.29E-05	-7.12585E-07
4.30E-05	-2.04857E-06
4.31E-05	-2.43252E-06
4.31E-05	-1.80545E-06
4.32E-05	-4.28866E-07
4.33E-05	1.21695E-06
4.33E-05	2.58592E-06
4.34E-05	3.22007E-06
4.35E-05	2.86671E-06
4.35E-05	1.54163E-06
4.36E-05	-4.64545E-07
4.37E-05	-2.63643E-06
4.37E-05	-4.34166E-06
4.38E-05	-4.99106E-06
4.39E-05	-4.22429E-06
4.39E-05	-2.06552E-06
4.40E-05	1.01899E-06
4.41E-05	4.21025E-06
4.41E-05	6.56748E-06
4.42E-05	7.33129E-06
4.43E-05	6.18804E-06
4.43E-05	3.39059E-06
4.44E-05	-3.15549E-07
4.45E-05	-3.93474E-06
4.45E-05	-6.54185E-06
4.46E-05	-7.56541E-06
4.47E-05	-6.93839E-06
4.47E-05	-5.07563E-06
4.48E-05	-2.69942E-06
4.49E-05	-5.82967E-07
4.49E-05	6.98504E-07
4.50E-05	9.29818E-07
4.51E-05	2.86929E-07
4.51E-05	-7.62049E-07
4.52E-05	-1.64345E-06
4.53E-05	-1.88474E-06
4.53E-05	-1.27158E-06
4.54E-05	9.41853E-08
4.55E-05	1.84943E-06
4.55E-05	3.51129E-06
4.56E-05	4.64882E-06
4.57E-05	5.0185E-06
4.57E-05	4.61481E-06
4.58E-05	3.62494E-06
4.59E-05	2.32022E-06
4.59E-05	9.43751E-07
4.60E-05	-3.50365E-07
4.61E-05	-1.48504E-06
4.61E-05	-2.39888E-06
4.62E-05	-2.98871E-06
4.63E-05	-3.1051E-06
4.63E-05	-2.61548E-06
4.64E-05	-1.50416E-06
4.65E-05	4.94708E-08
4.65E-05	1.66837E-06
4.66E-05	2.86905E-06
4.67E-05	3.2187E-06
4.67E-05	2.4967E-06
4.68E-05	7.94253E-07
4.69E-05	-1.48994E-06
4.69E-05	-3.75929E-06
4.70E-05	-5.3963E-06
4.71E-05	-5.94614E-06
4.71E-05	-5.24653E-06
4.72E-05	-3.46429E-06
4.73E-05	-1.03175E-06
4.73E-05	1.49145E-06
4.74E-05	3.58258E-06
4.75E-05	4.89122E-06
4.75E-05	5.30317E-06
4.76E-05	4.91761E-06
4.77E-05	3.95625E-06
4.77E-05	2.65037E-06
4.78E-05	1.15985E-06
4.79E-05	-4.38464E-07
4.79E-05	-2.09224E-06
4.80E-05	-3.68325E-06
4.81E-05	-4.96539E-06
4.81E-05	-5.5822E-06
4.82E-05	-5.17714E-06
4.83E-05	-3.55977E-06
4.83E-05	-8.54593E-07
4.84E-05	2.44501E-06
4.85E-05	5.56181E-06
4.85E-05	7.64627E-06
4.86E-05	8.04598E-06
4.87E-05	6.53443E-06
4.87E-05	3.41043E-06
4.88E-05	-5.73936E-07
4.89E-05	-4.43385E-06
4.89E-05	-7.24221E-06
4.90E-05	-8.38776E-06
4.91E-05	-7.71731E-06
4.91E-05	-5.52917E-06
4.92E-05	-2.4438E-06
4.93E-05	7.83771E-07
4.93E-05	3.44103E-06
4.94E-05	4.98427E-06
4.95E-05	5.11181E-06
4.95E-05	3.80526E-06
4.96E-05	1.35482E-06
4.97E-05	-1.64199E-06
4.97E-05	-4.34343E-06
4.98E-05	-5.82233E-06
4.99E-05	-5.31755E-06
4.99E-05	-2.51768E-06
5.00E-05	2.22981E-06
5.01E-05	7.89467E-06
5.01E-05	1.29831E-05
5.02E-05	1.59642E-05
5.03E-05	1.57723E-05
5.03E-05	1.21998E-05
5.04E-05	6.0195E-06
5.05E-05	-1.23114E-06
5.05E-05	-7.73856E-06
5.06E-05	-1.19979E-05
5.07E-05	-1.32754E-05
5.07E-05	-1.17809E-05
5.08E-05	-8.50229E-06
5.09E-05	-4.78954E-06
5.09E-05	-1.86448E-06
5.10E-05	-4.41452E-07
5.11E-05	-5.76014E-07
5.11E-05	-1.75515E-06
5.12E-05	-3.15397E-06
5.13E-05	-3.94429E-06
5.13E-05	-3.55287E-06
5.14E-05	-1.81072E-06
5.15E-05	1.02069E-06
5.15E-05	4.3312E-06
5.16E-05	7.32373E-06
5.17E-05	9.22113E-06
5.17E-05	9.47477E-06
5.18E-05	7.92349E-06
5.19E-05	4.85372E-06
5.19E-05	9.33464E-07
5.20E-05	-2.96819E-06
5.21E-05	-6.02126E-06
5.21E-05	-7.6545E-06
5.22E-05	-7.68E-06
5.23E-05	-6.28696E-06
5.23E-05	-3.92254E-06
5.24E-05	-1.12159E-06
5.25E-05	1.64006E-06
5.25E-05	4.0188E-06
5.26E-05	5.79838E-06
5.27E-05	6.84462E-06
5.27E-05	7.07206E-06
5.28E-05	6.45483E-06
5.29E-05	5.07472E-06
5.29E-05	3.16415E-06
5.30E-05	1.0949E-06
5.31E-05	-7.10699E-07
5.31E-05	-1.92316E-06
5.32E-05	-2.44198E-06
5.33E-05	-2.45335E-06
5.33E-05	-2.36639E-06
5.34E-05	-2.63938E-06
5.35E-05	-3.5616E-06
5.35E-05	-5.08416E-06
5.36E-05	-6.78022E-06
5.37E-05	-7.96473E-06
5.37E-05	-7.93802E-06
5.38E-05	-6.26408E-06
5.39E-05	-2.97573E-06
5.39E-05	1.37638E-06
5.40E-05	5.8566E-06
5.41E-05	9.41678E-06
5.41E-05	1.12157E-05
5.42E-05	1.08757E-05
5.43E-05	8.59113E-06
5.43E-05	5.05485E-06
5.44E-05	1.23096E-06
5.45E-05	-1.94736E-06
5.45E-05	-3.8554E-06
5.46E-05	-4.34147E-06
5.47E-05	-3.7298E-06
5.47E-05	-2.66713E-06
5.48E-05	-1.86896E-06
5.49E-05	-1.85218E-06
5.49E-05	-2.74354E-06
5.50E-05	-4.22711E-06
5.51E-05	-5.648E-06
5.51E-05	-6.23956E-06
5.52E-05	-5.40157E-06
5.53E-05	-2.9401E-06
5.53E-05	8.10335E-07
5.54E-05	5.02826E-06
5.55E-05	8.60812E-06
5.55E-05	1.04726E-05
5.56E-05	9.90528E-06
5.57E-05	6.80074E-06
5.57E-05	1.74857E-06
5.58E-05	-4.08725E-06
5.59E-05	-9.26757E-06
5.59E-05	-1.24709E-05
5.60E-05	-1.28609E-05
5.61E-05	-1.03143E-05
5.61E-05	-5.44087E-06
5.62E-05	6.05558E-07
5.63E-05	6.45701E-06
5.63E-05	1.08938E-05
5.64E-05	1.31286E-05
5.65E-05	1.29378E-05
5.65E-05	1.06228E-05
5.66E-05	6.84108E-06
5.67E-05	2.3823E-06
5.67E-05	-2.03067E-06
5.68E-05	-5.85926E-06
5.69E-05	-8.769E-06
5.69E-05	-1.05752E-05
5.70E-05	-1.11631E-05
5.71E-05	-1.04362E-05
5.71E-05	-8.32367E-06
5.72E-05	-4.85217E-06
5.73E-05	-2.48315E-07
5.73E-05	4.97866E-06
5.74E-05	1.00282E-05
5.75E-05	1.39077E-05
5.75E-05	1.56365E-05
5.76E-05	1.45127E-05
5.77E-05	1.03644E-05
5.77E-05	3.6996E-06
5.78E-05	-4.31433E-06
5.79E-05	-1.20633E-05
5.79E-05	-1.78531E-05
5.80E-05	-2.03361E-05
5.81E-05	-1.88761E-05
5.81E-05	-1.37401E-05
5.82E-05	-6.05504E-06
5.83E-05	2.46655E-06
5.83E-05	9.95621E-06
5.84E-05	1.4857E-05
5.85E-05	1.63005E-05
5.85E-05	1.42929E-05
5.86E-05	9.6634E-06
5.87E-05	3.79483E-06
5.87E-05	-1.78226E-06
5.88E-05	-5.81427E-06
5.89E-05	-7.64321E-06
5.89E-05	-7.328E-06
5.90E-05	-5.53812E-06
5.91E-05	-3.26255E-06
5.91E-05	-1.43757E-06
5.92E-05	-6.23586E-07
5.93E-05	-8.41925E-07
5.93E-05	-1.62274E-06
5.94E-05	-2.23688E-06
5.95E-05	-2.01652E-06
5.95E-05	-6.38848E-07
5.96E-05	1.73371E-06
5.97E-05	4.50457E-06
5.97E-05	6.85759E-06
5.98E-05	8.04776E-06
5.99E-05	7.65767E-06
5.99E-05	5.7305E-06
6.00E-05	2.74181E-06
6.01E-05	-5.66866E-07
6.01E-05	-3.42488E-06
6.02E-05	-5.25571E-06
6.03E-05	-5.81763E-06
6.03E-05	-5.22826E-06
6.04E-05	-3.88129E-06
6.05E-05	-2.29522E-06
6.05E-05	-9.4881E-07
6.06E-05	-1.5216E-07
6.07E-05	1.5944E-08
6.07E-05	-3.02298E-07
6.08E-05	-8.1356E-07
6.09E-05	-1.17701E-06
6.09E-05	-1.11207E-06
6.10E-05	-4.8341E-07
6.11E-05	6.56919E-07
6.11E-05	2.07983E-06
6.12E-05	3.4394E-06
6.13E-05	4.36701E-06
6.13E-05	4.57323E-06
6.14E-05	3.92814E-06
6.15E-05	2.49665E-06
6.15E-05	5.19224E-07
6.16E-05	-1.65462E-06
6.17E-05	-3.65782E-06
6.17E-05	-5.19332E-06
6.18E-05	-6.09123E-06
6.19E-05	-6.31994E-06
6.19E-05	-5.95237E-06
6.20E-05	-5.10485E-06
6.21E-05	-3.87734E-06
6.21E-05	-2.32312E-06
6.22E-05	-4.63666E-07
6.23E-05	1.65819E-06
6.23E-05	3.9148E-06
6.24E-05	6.05833E-06
6.25E-05	7.74251E-06
6.25E-05	8.60501E-06
6.26E-05	8.38267E-06
6.27E-05	7.01211E-06
6.27E-05	4.67047E-06
6.28E-05	1.73654E-06
6.29E-05	-1.31232E-06
6.29E-05	-4.02449E-06
6.30E-05	-6.07052E-06
6.31E-05	-7.28038E-06
6.31E-05	-7.62052E-06
6.32E-05	-7.13667E-06
6.33E-05	-5.89884E-06
6.33E-05	-3.9767E-06
6.34E-05	-1.4533E-06
6.35E-05	1.53501E-06
6.35E-05	4.7561E-06
6.36E-05	7.86075E-06
6.37E-05	1.03991E-05
6.37E-05	1.18805E-05
6.38E-05	1.18718E-05
6.39E-05	1.01167E-05
6.39E-05	6.64878E-06
6.40E-05	1.86109E-06
6.41E-05	-3.5025E-06
6.41E-05	-8.45715E-06
6.42E-05	-1.19806E-05
6.43E-05	-1.32686E-05
6.43E-05	-1.19711E-05
6.44E-05	-8.32997E-06
6.45E-05	-3.16029E-06
6.45E-05	2.33751E-06
6.46E-05	6.88966E-06
6.47E-05	9.49448E-06
6.47E-05	9.69349E-06
6.48E-05	7.68128E-06
6.49E-05	4.21922E-06
6.49E-05	3.83259E-07
6.50E-05	-2.76951E-06
6.51E-05	-4.50637E-06
6.51E-05	-4.60119E-06
6.52E-05	-3.3434E-06
6.53E-05	-1.38377E-06
6.53E-05	5.18868E-07
6.54E-05	1.75785E-06
6.55E-05	2.05805E-06
6.55E-05	1.52151E-06
6.56E-05	5.37245E-07
6.57E-05	-3.98757E-07
6.57E-05	-8.79148E-07
6.58E-05	-7.23895E-07
6.59E-05	-1.80949E-08
6.59E-05	9.51766E-07
6.60E-05	1.82445E-06
6.61E-05	2.29529E-06
6.61E-05	2.2012E-06
6.62E-05	1.5362E-06
6.63E-05	4.09253E-07
6.63E-05	-1.02029E-06
6.64E-05	-2.59099E-06
6.65E-05	-4.1507E-06
6.65E-05	-5.53743E-06
6.66E-05	-6.55655E-06
6.67E-05	-6.98487E-06
6.67E-05	-6.61529E-06
6.68E-05	-5.32989E-06
6.69E-05	-3.16862E-06
6.69E-05	-3.56579E-07
6.70E-05	2.72972E-06
6.71E-05	5.6494E-06
6.71E-05	8.0044E-06
6.72E-05	9.52545E-06
6.73E-05	1.01071E-05
6.73E-05	9.78741E-06
6.74E-05	8.69265E-06
6.75E-05	6.9793E-06
6.75E-05	4.79992E-06
6.76E-05	2.30143E-06
6.77E-05	-3.55682E-07
6.77E-05	-2.97861E-06
6.78E-05	-5.34286E-06
6.79E-05	-7.21784E-06
6.79E-05	-8.40866E-06
6.80E-05	-8.79667E-06
6.81E-05	-8.36264E-06
6.81E-05	-7.18548E-06
6.82E-05	-5.42037E-06
6.83E-05	-3.26819E-06
6.83E-05	-9.4851E-07
6.84E-05	1.31673E-06
6.85E-05	3.31007E-06
6.85E-05	4.82367E-06
6.86E-05	5.67202E-06
6.87E-05	5.71772E-06
6.87E-05	4.90755E-06
6.88E-05	3.30862E-06
6.89E-05	1.12929E-06
6.89E-05	-1.28922E-06
6.90E-05	-3.51839E-06
6.91E-05	-5.12215E-06
6.91E-05	-5.75605E-06
6.92E-05	-5.26114E-06
6.93E-05	-3.72359E-06
6.93E-05	-1.47535E-06
6.94E-05	9.74895E-07
6.95E-05	3.07013E-06
6.95E-05	4.36032E-06
6.96E-05	4.63724E-06
6.97E-05	4.00149E-06
6.97E-05	2.83264E-06
6.98E-05	1.66421E-06
6.99E-05	9.99919E-07
6.99E-05	1.13129E-06
7.00E-05	2.02075E-06
7.01E-05	3.29511E-06
7.01E-05	4.35796E-06
7.02E-05	4.58869E-06
7.03E-05	3.56431E-06
7.03E-05	1.22944E-06
7.04E-05	-2.04559E-06
7.05E-05	-5.54329E-06
7.05E-05	-8.39395E-06
7.06E-05	-9.82729E-06
7.07E-05	-9.40094E-06
7.07E-05	-7.13302E-06
7.08E-05	-3.49785E-06
7.09E-05	7.10395E-07
7.09E-05	4.59849E-06
7.10E-05	7.40711E-06
7.11E-05	8.68524E-06
7.11E-05	8.3608E-06
7.12E-05	6.70071E-06
7.13E-05	4.18952E-06
7.13E-05	1.3769E-06
7.14E-05	-1.25553E-06
7.15E-05	-3.37433E-06
7.15E-05	-4.81335E-06
7.16E-05	-5.54669E-06
7.17E-05	-5.6417E-06
7.17E-05	-5.21667E-06
7.18E-05	-4.41526E-06
7.19E-05	-3.3955E-06
7.19E-05	-2.32155E-06
7.20E-05	-1.34696E-06
7.21E-05	-5.86562E-07
7.21E-05	-8.58872E-08
7.22E-05	1.9561E-07
7.23E-05	3.73198E-07
7.23E-05	5.93659E-07
7.24E-05	9.71426E-07
7.25E-05	1.52708E-06
7.25E-05	2.15408E-06
7.26E-05	2.6318E-06
7.27E-05	2.687E-06
7.27E-05	2.08832E-06
7.28E-05	7.44643E-07
7.29E-05	-1.226E-06
7.29E-05	-3.48412E-06
7.30E-05	-5.52491E-06
7.31E-05	-6.79394E-06
7.31E-05	-6.83389E-06
7.32E-05	-5.42037E-06
7.33E-05	-2.64397E-06
7.33E-05	1.09115E-06
7.34E-05	5.15795E-06
7.35E-05	8.86295E-06
7.35E-05	1.16216E-05
7.36E-05	1.30973E-05
7.37E-05	1.32584E-05
7.37E-05	1.2336E-05
7.38E-05	1.07013E-05
7.39E-05	8.71054E-06
7.39E-05	6.58016E-06
7.40E-05	4.34199E-06
7.41E-05	1.89454E-06
7.41E-05	-8.74251E-07
7.42E-05	-3.9517E-06
7.43E-05	-7.11919E-06
7.43E-05	-9.97099E-06
7.44E-05	-1.20349E-05
7.45E-05	-1.29497E-05
7.45E-05	-1.26228E-05
7.46E-05	-1.12972E-05
7.47E-05	-9.4872E-06
7.47E-05	-7.8013E-06
7.48E-05	-6.71587E-06
7.49E-05	-6.38992E-06
7.49E-05	-6.59617E-06
7.50E-05	-6.79953E-06
7.51E-05	-6.35528E-06
7.51E-05	-4.75248E-06
7.52E-05	-1.81104E-06
7.53E-05	2.23902E-06
7.53E-05	6.82067E-06
7.54E-05	1.11848E-05
7.55E-05	1.46271E-05
7.55E-05	1.66678E-05
7.56E-05	1.71361E-05
7.57E-05	1.61445E-05
7.57E-05	1.39819E-05
7.58E-05	1.0983E-05
7.59E-05	7.43198E-06
7.59E-05	3.53492E-06
7.60E-05	-5.38637E-07
7.61E-05	-4.5811E-06
7.61E-05	-8.28883E-06
7.62E-05	-1.12632E-05
7.63E-05	-1.30849E-05
7.63E-05	-1.344E-05
7.64E-05	-1.22483E-05
7.65E-05	-9.73807E-06
7.65E-05	-6.42722E-06
7.66E-05	-3.00715E-06
7.67E-05	-1.62195E-07
7.67E-05	1.6151E-06
7.68E-05	2.15011E-06
7.69E-05	1.61145E-06
7.69E-05	4.30442E-07
7.70E-05	-8.52723E-07
7.71E-05	-1.75862E-06
7.71E-05	-1.99458E-06
7.72E-05	-1.49821E-06
7.73E-05	-3.94336E-07
7.73E-05	1.10441E-06
7.74E-05	2.80281E-06
7.75E-05	4.58577E-06
7.75E-05	6.41311E-06
7.76E-05	8.25538E-06
7.77E-05	1.00088E-05
7.77E-05	1.14394E-05
7.78E-05	1.21949E-05
7.79E-05	1.18918E-05
7.79E-05	1.02496E-05
7.80E-05	7.22136E-06
7.81E-05	3.06528E-06
7.81E-05	-1.67568E-06
7.82E-05	-6.28425E-06
7.83E-05	-1.00351E-05
7.83E-05	-1.23635E-05
7.84E-05	-1.29874E-05
7.85E-05	-1.19516E-05
7.85E-05	-9.59227E-06
7.86E-05	-6.44219E-06
7.87E-05	-3.10644E-06
7.87E-05	-1.41127E-07
7.88E-05	2.04237E-06
7.89E-05	3.23376E-06
7.89E-05	3.4355E-06
7.90E-05	2.83107E-06
7.91E-05	1.71793E-06
7.91E-05	4.20437E-07
7.92E-05	-7.95602E-07
7.93E-05	-1.78306E-06
7.93E-05	-2.52974E-06
7.94E-05	-3.12484E-06
7.95E-05	-3.68688E-06
7.95E-05	-4.27911E-06
7.96E-05	-4.84581E-06
7.97E-05	-5.19737E-06
7.97E-05	-5.05591E-06
7.98E-05	-4.15047E-06
7.99E-05	-2.33074E-06
7.99E-05	3.41894E-07
8.00E-05	3.56213E-06
8.01E-05	6.82471E-06
8.01E-05	9.53575E-06
8.02E-05	1.11591E-05
8.03E-05	1.13528E-05
8.03E-05	1.00551E-05
8.04E-05	7.49568E-06
8.05E-05	4.13386E-06
8.05E-05	5.45515E-07
8.06E-05	-2.70614E-06
8.07E-05	-5.18175E-06
8.07E-05	-6.63485E-06
8.08E-05	-7.02941E-06
8.09E-05	-6.51025E-06
8.09E-05	-5.33997E-06
8.10E-05	-3.82057E-06
8.11E-05	-2.21793E-06
8.11E-05	-7.05957E-07
8.12E-05	6.57007E-07
8.13E-05	1.91318E-06
8.13E-05	3.15517E-06
8.14E-05	4.45547E-06
8.15E-05	5.79992E-06
8.15E-05	7.05189E-06
8.16E-05	7.96627E-06
8.17E-05	8.25424E-06
8.17E-05	7.67906E-06
8.18E-05	6.14723E-06
8.19E-05	3.75788E-06
8.19E-05	7.88531E-07
8.20E-05	-2.37856E-06
8.21E-05	-5.35873E-06
8.21E-05	-7.85236E-06
8.22E-05	-9.68078E-06
8.23E-05	-1.07598E-05
8.23E-05	-1.10324E-05
8.24E-05	-1.04068E-05
8.25E-05	-8.74512E-06
8.25E-05	-5.92828E-06
8.26E-05	-1.97789E-06
8.27E-05	2.81807E-06
8.27E-05	7.84715E-06
8.28E-05	1.22354E-05
8.29E-05	1.50386E-05
8.29E-05	1.5513E-05
8.30E-05	1.3371E-05
8.31E-05	8.92415E-06
8.31E-05	3.0474E-06
8.32E-05	-3.03791E-06
8.33E-05	-8.09462E-06
8.33E-05	-1.12054E-05
8.34E-05	-1.20019E-05
8.35E-05	-1.07161E-05
8.35E-05	-8.04865E-06
8.36E-05	-4.90965E-06
8.37E-05	-2.12801E-06
8.37E-05	-2.24183E-07
8.38E-05	6.89397E-07
8.39E-05	8.66145E-07
8.39E-05	7.74074E-07
8.40E-05	8.97527E-07
8.41E-05	1.55916E-06
8.41E-05	2.81348E-06
8.42E-05	4.43538E-06
8.43E-05	5.99744E-06
8.43E-05	7.00669E-06
8.44E-05	7.05821E-06
8.45E-05	5.96184E-06
8.45E-05	3.80703E-06
8.46E-05	9.48271E-07
8.47E-05	-2.08471E-06
8.47E-05	-4.72586E-06
8.48E-05	-6.51924E-06
8.49E-05	-7.22811E-06
8.49E-05	-6.87274E-06
8.50E-05	-5.68698E-06
8.51E-05	-4.0123E-06
8.51E-05	-2.17153E-06
8.52E-05	-3.7261E-07
8.53E-05	1.31918E-06
8.53E-05	2.93064E-06
8.54E-05	4.47672E-06
8.55E-05	5.85433E-06
8.55E-05	6.79111E-06
8.56E-05	6.88687E-06
8.57E-05	5.74732E-06
8.57E-05	3.16717E-06
8.58E-05	-7.08946E-07
8.59E-05	-5.32125E-06
8.59E-05	-9.76986E-06
8.60E-05	-1.30248E-05
8.61E-05	-1.42132E-05
8.61E-05	-1.28908E-05
8.62E-05	-9.20404E-06
8.63E-05	-3.88117E-06
8.63E-05	1.95186E-06
8.64E-05	7.07536E-06
8.65E-05	1.05042E-05
8.65E-05	1.17378E-05
8.66E-05	1.08588E-05
8.67E-05	8.45812E-06
8.67E-05	5.42067E-06
8.68E-05	2.64683E-06
8.69E-05	7.95895E-07
8.69E-05	1.23753E-07
8.70E-05	4.51531E-07
8.71E-05	1.2619E-06
8.71E-05	1.88601E-06
8.72E-05	1.72437E-06
8.73E-05	4.40975E-07
8.73E-05	-1.92032E-06
8.74E-05	-4.92839E-06
8.75E-05	-7.87108E-06
8.75E-05	-9.95052E-06
8.76E-05	-1.05171E-05
8.77E-05	-9.27547E-06
8.77E-05	-6.39812E-06
8.78E-05	-2.50386E-06
8.79E-05	1.50225E-06
8.79E-05	4.68592E-06
8.80E-05	6.36039E-06
8.81E-05	6.29389E-06
8.81E-05	4.77677E-06
8.82E-05	2.52195E-06
8.83E-05	4.2829E-07
8.83E-05	-7.1599E-07
8.84E-05	-4.90799E-07
8.85E-05	1.02313E-06
8.85E-05	3.2792E-06
8.86E-05	5.45234E-06
8.87E-05	6.7121E-06
8.87E-05	6.48829E-06
8.88E-05	4.64222E-06
8.89E-05	1.49303E-06
8.89E-05	-2.29954E-06
8.90E-05	-5.9469E-06
8.91E-05	-8.76082E-06
8.91E-05	-1.03237E-05
8.92E-05	-1.05513E-05
8.93E-05	-9.64101E-06
8.93E-05	-7.9402E-06
8.94E-05	-5.79495E-06
8.95E-05	-3.43839E-06
8.95E-05	-9.5777E-07
8.96E-05	1.65702E-06
8.97E-05	4.41404E-06
8.97E-05	7.21911E-06
8.98E-05	9.8233E-06
8.99E-05	1.18457E-05
8.99E-05	1.2868E-05
9.00E-05	1.25681E-05
9.01E-05	1.08435E-05
9.01E-05	7.87782E-06
9.02E-05	4.12262E-06
9.03E-05	1.96338E-07
9.03E-05	-3.26922E-06
9.04E-05	-5.78611E-06
9.05E-05	-7.12173E-06
9.05E-05	-7.33113E-06
9.06E-05	-6.70399E-06
9.07E-05	-5.64913E-06
9.07E-05	-4.5585E-06
9.08E-05	-3.69698E-06
9.09E-05	-3.15128E-06
9.09E-05	-2.84736E-06
9.10E-05	-2.6202E-06
9.11E-05	-2.30195E-06
9.11E-05	-1.7919E-06
9.12E-05	-1.08381E-06
9.13E-05	-2.47809E-07
9.13E-05	6.15208E-07
9.14E-05	1.41773E-06
9.15E-05	2.10397E-06
9.15E-05	2.63515E-06
9.16E-05	2.95552E-06
9.17E-05	2.96737E-06
9.17E-05	2.54161E-06
9.18E-05	1.57344E-06
9.19E-05	6.66257E-08
9.19E-05	-1.79206E-06
9.20E-05	-3.61193E-06
9.21E-05	-4.85948E-06
9.21E-05	-4.99767E-06
9.22E-05	-3.66416E-06
9.23E-05	-8.2576E-07
9.23E-05	3.15262E-06
9.24E-05	7.56009E-06
9.25E-05	1.15057E-05
9.25E-05	1.41485E-05
9.26E-05	1.49172E-05
9.27E-05	1.36481E-05
9.27E-05	1.0599E-05
9.28E-05	6.34228E-06
9.29E-05	1.58286E-06
9.29E-05	-3.03186E-06
9.30E-05	-7.04481E-06
9.31E-05	-1.02286E-05
9.31E-05	-1.25343E-05
9.32E-05	-1.39885E-05
9.33E-05	-1.45926E-05
9.33E-05	-1.42737E-05
9.34E-05	-1.29091E-05
9.35E-05	-1.04125E-05
9.35E-05	-6.8428E-06
9.36E-05	-2.48355E-06
9.37E-05	2.14658E-06
9.37E-05	6.3694E-06
9.38E-05	9.4921E-06
9.39E-05	1.09797E-05
9.39E-05	1.06026E-05
9.40E-05	8.51202E-06
9.41E-05	5.2201E-06
9.41E-05	1.48735E-06
9.42E-05	-1.85217E-06
9.43E-05	-4.08199E-06
9.43E-05	-4.76248E-06
9.44E-05	-3.82025E-06
9.45E-05	-1.5488E-06
9.45E-05	1.47597E-06
9.46E-05	4.54189E-06
9.47E-05	6.97126E-06
9.47E-05	8.27366E-06
9.48E-05	8.2437E-06
9.49E-05	6.98027E-06
9.49E-05	4.82513E-06
9.50E-05	2.24147E-06
9.51E-05	-3.28356E-07
9.51E-05	-2.5795E-06
9.52E-05	-4.39723E-06
9.53E-05	-5.8298E-06
9.53E-05	-6.99559E-06
9.54E-05	-7.96589E-06
9.55E-05	-8.67638E-06
9.55E-05	-8.91156E-06
9.56E-05	-8.37773E-06
9.57E-05	-6.84153E-06
9.57E-05	-4.27956E-06
9.58E-05	-9.71831E-07
9.59E-05	2.51181E-06
9.59E-05	5.44512E-06
9.60E-05	7.16307E-06
9.61E-05	7.28994E-06
9.61E-05	5.89243E-06
9.62E-05	3.49291E-06
9.63E-05	9.25241E-07
9.63E-05	-9.27276E-07
9.64E-05	-1.42746E-06
9.65E-05	-4.12309E-07
9.65E-05	1.72797E-06
9.66E-05	4.15266E-06
9.67E-05	5.82747E-06
9.67E-05	5.85538E-06
9.68E-05	3.77642E-06
9.69E-05	-2.59774E-07
9.69E-05	-5.50449E-06
9.70E-05	-1.08016E-05
9.71E-05	-1.49027E-05
9.71E-05	-1.68111E-05
9.72E-05	-1.6052E-05
9.73E-05	-1.2793E-05
9.73E-05	-7.78026E-06
9.74E-05	-2.11686E-06
9.75E-05	3.04985E-06
9.75E-05	6.83708E-06
9.76E-05	8.84296E-06
9.77E-05	9.21132E-06
9.77E-05	8.53298E-06
9.78E-05	7.62039E-06
9.79E-05	7.22838E-06
9.79E-05	7.80734E-06
9.80E-05	9.36139E-06
9.81E-05	1.14502E-05
9.81E-05	1.33281E-05
9.82E-05	1.41744E-05
9.83E-05	1.3342E-05
9.83E-05	1.05526E-05
9.84E-05	5.98277E-06
9.85E-05	2.23755E-07
9.85E-05	-5.86736E-06
9.86E-05	-1.13754E-05
9.87E-05	-1.55329E-05
9.87E-05	-1.78686E-05
9.88E-05	-1.82666E-05
9.89E-05	-1.69322E-05
9.89E-05	-1.42895E-05
9.90E-05	-1.08481E-05
9.91E-05	-7.08281E-06
9.91E-05	-3.35445E-06
9.92E-05	1.14531E-07
9.93E-05	3.2171E-06
9.93E-05	5.90972E-06
9.94E-05	8.15502E-06
9.95E-05	9.87889E-06
9.95E-05	1.0954E-05
9.96E-05	1.12128E-05
9.97E-05	1.04872E-05
9.97E-05	8.66454E-06
9.98E-05	5.75038E-06
9.99E-05	1.92188E-06
9.99E-05	-2.44386E-06
1.00E-04	-6.78316E-06
1.00E-04	-1.04116E-05
1.00E-04	-1.26418E-05
1.00E-04	-1.29361E-05
1.00E-04	-1.10592E-05
1.00E-04	-7.18633E-06
1.00E-04	-1.92484E-06
1.00E-04	3.77534E-06
1.01E-04	8.81479E-06
1.01E-04	1.21997E-05
1.01E-04	1.32908E-05
1.01E-04	1.1973E-05
1.01E-04	8.68875E-06
1.01E-04	4.31823E-06
1.01E-04	-6.19789E-08
1.01E-04	-3.47258E-06
1.01E-04	-5.28796E-06
1.01E-04	-5.37796E-06
1.01E-04	-4.09471E-06
1.01E-04	-2.11517E-06
1.01E-04	-1.96838E-07
1.01E-04	1.06972E-06
1.01E-04	1.43028E-06
1.02E-04	1.00771E-06
1.02E-04	2.09482E-07
1.02E-04	-4.57126E-07
1.02E-04	-5.91929E-07
1.02E-04	-5.73722E-08
1.02E-04	9.69027E-07
1.02E-04	2.05882E-06
1.02E-04	2.68652E-06
1.02E-04	2.41763E-06
1.02E-04	1.06704E-06
1.02E-04	-1.22289E-06
1.02E-04	-4.00627E-06
1.02E-04	-6.6482E-06
1.02E-04	-8.49186E-06
1.02E-04	-9.02794E-06
1.03E-04	-8.02083E-06
1.03E-04	-5.56303E-06
1.03E-04	-2.05149E-06
1.03E-04	1.90055E-06
1.03E-04	5.59078E-06
1.03E-04	8.36534E-06
1.03E-04	9.74116E-06
1.03E-04	9.49378E-06
1.03E-04	7.69775E-06
1.03E-04	4.71278E-06
1.03E-04	1.11564E-06
1.03E-04	-2.41343E-06
1.03E-04	-5.23061E-06
1.03E-04	-6.8664E-06
1.03E-04	-7.12858E-06
1.04E-04	-6.142E-06
1.04E-04	-4.31043E-06
1.04E-04	-2.20636E-06
1.04E-04	-4.1598E-07
1.04E-04	6.18125E-07
1.04E-04	7.11457E-07
1.04E-04	-2.48946E-08
1.04E-04	-1.23481E-06
1.04E-04	-2.43979E-06
1.04E-04	-3.19525E-06
1.04E-04	-3.23105E-06
1.04E-04	-2.53278E-06
1.04E-04	-1.33907E-06
1.04E-04	-5.75712E-08
1.04E-04	8.72234E-07
1.05E-04	1.12514E-06
1.05E-04	5.99482E-07
1.05E-04	-5.43476E-07
1.05E-04	-1.92026E-06
1.05E-04	-3.03212E-06
1.05E-04	-3.40521E-06
1.05E-04	-2.72351E-06
1.05E-04	-9.18914E-07
1.05E-04	1.80305E-06
1.05E-04	5.00458E-06
1.05E-04	8.10996E-06
1.05E-04	1.05277E-05
1.05E-04	1.17727E-05
1.05E-04	1.1562E-05
1.05E-04	9.86933E-06
1.06E-04	6.92701E-06
1.06E-04	3.1798E-06
1.06E-04	-8.02173E-07
1.06E-04	-4.43327E-06
1.06E-04	-7.22343E-06
1.06E-04	-8.86659E-06
1.06E-04	-9.28598E-06
1.06E-04	-8.62504E-06
1.06E-04	-7.18688E-06
1.06E-04	-5.33982E-06
1.06E-04	-3.41763E-06
1.06E-04	-1.64499E-06
1.06E-04	-1.09968E-07
1.06E-04	1.21149E-06
1.06E-04	2.39323E-06
1.07E-04	3.48623E-06
1.07E-04	4.46582E-06
1.07E-04	5.21883E-06
1.07E-04	5.57359E-06
1.07E-04	5.35787E-06
1.07E-04	4.45982E-06
1.07E-04	2.86863E-06
1.07E-04	6.83485E-07
1.07E-04	-1.90577E-06
1.07E-04	-4.65092E-06
1.07E-04	-7.27398E-06
1.07E-04	-9.48331E-06
1.07E-04	-1.09812E-05
1.07E-04	-1.14771E-05
1.07E-04	-1.07221E-05
1.08E-04	-8.569E-06
1.08E-04	-5.04791E-06
1.08E-04	-4.29062E-07
1.08E-04	4.75887E-06
1.08E-04	9.77995E-06
1.08E-04	1.38144E-05
1.08E-04	1.61306E-05
1.08E-04	1.62604E-05
1.08E-04	1.41253E-05
1.08E-04	1.00714E-05
1.08E-04	4.79844E-06
1.08E-04	-7.99097E-07
1.08E-04	-5.83351E-06
1.08E-04	-9.61001E-06
1.08E-04	-1.17462E-05
1.09E-04	-1.2198E-05
1.09E-04	-1.11963E-05
1.09E-04	-9.12749E-06
1.09E-04	-6.40469E-06
1.09E-04	-3.37407E-06
1.09E-04	-2.81674E-07
1.09E-04	2.70059E-06
1.09E-04	5.41521E-06
1.09E-04	7.66345E-06
1.09E-04	9.18882E-06
1.09E-04	9.71665E-06
1.09E-04	9.04167E-06
1.09E-04	7.13225E-06
1.09E-04	4.20742E-06
1.09E-04	7.47117E-07
1.10E-04	-2.5837E-06
1.10E-04	-5.08645E-06
1.10E-04	-6.21557E-06
1.10E-04	-5.7425E-06
1.10E-04	-3.84018E-06
1.10E-04	-1.05363E-06
1.10E-04	1.84238E-06
1.10E-04	4.05911E-06
1.10E-04	5.01733E-06
1.10E-04	4.50809E-06
1.10E-04	2.73958E-06
1.10E-04	2.56605E-07
1.10E-04	-2.23866E-06
1.10E-04	-4.10382E-06
1.10E-04	-4.93996E-06
1.11E-04	-4.68471E-06
1.11E-04	-3.59142E-06
1.11E-04	-2.11076E-06
1.11E-04	-7.23393E-07
1.11E-04	2.14982E-07
1.11E-04	5.64782E-07
1.11E-04	4.06039E-07
1.11E-04	-3.57133E-08
1.11E-04	-5.03842E-07
1.11E-04	-8.17047E-07
1.11E-04	-9.27757E-07
1.11E-04	-9.15212E-07
1.11E-04	-9.2325E-07
1.11E-04	-1.07381E-06
1.11E-04	-1.39424E-06
1.12E-04	-1.78792E-06
1.12E-04	-2.05903E-06
1.12E-04	-1.98019E-06
1.12E-04	-1.37706E-06
1.12E-04	-1.99288E-07
1.12E-04	1.44572E-06
1.12E-04	3.30565E-06
1.12E-04	5.03724E-06
1.12E-04	6.28498E-06
1.12E-04	6.7638E-06
1.12E-04	6.32673E-06
1.12E-04	5.0038E-06
1.12E-04	3.0048E-06
1.12E-04	6.84542E-07
1.12E-04	-1.52497E-06
1.13E-04	-3.20493E-06
1.13E-04	-4.04569E-06
1.13E-04	-3.92631E-06
1.13E-04	-2.95483E-06
1.13E-04	-1.45259E-06
1.13E-04	1.20831E-07
1.13E-04	1.28724E-06
1.13E-04	1.68295E-06
1.13E-04	1.16556E-06
1.13E-04	-1.40751E-07
1.13E-04	-1.87888E-06
1.13E-04	-3.56366E-06
1.13E-04	-4.72585E-06
1.13E-04	-5.04928E-06
1.13E-04	-4.45777E-06
1.14E-04	-3.12525E-06
1.14E-04	-1.40964E-06
1.14E-04	2.64466E-07
1.14E-04	1.53354E-06
1.14E-04	2.19273E-06
1.14E-04	2.23627E-06
1.14E-04	1.83448E-06
1.14E-04	1.26199E-06
1.14E-04	8.04052E-07
1.14E-04	6.70545E-07
1.14E-04	9.40058E-07
1.14E-04	1.54452E-06
1.14E-04	2.293E-06
1.14E-04	2.92461E-06
1.14E-04	3.17611E-06
1.15E-04	2.84934E-06
1.15E-04	1.86493E-06
1.15E-04	2.91368E-07
1.15E-04	-1.65747E-06
1.15E-04	-3.65809E-06
1.15E-04	-5.34088E-06
1.15E-04	-6.36877E-06
1.15E-04	-6.51296E-06
1.15E-04	-5.70646E-06
1.15E-04	-4.06109E-06
1.15E-04	-1.84286E-06
1.15E-04	5.87017E-07
1.15E-04	2.84899E-06
1.15E-04	4.61821E-06
1.15E-04	5.67552E-06
1.16E-04	5.92646E-06
1.16E-04	5.39045E-06
1.16E-04	4.17147E-06
1.16E-04	2.42578E-06
1.16E-04	3.39517E-07
1.16E-04	-1.87927E-06
1.16E-04	-3.99908E-06
1.16E-04	-5.76532E-06
1.16E-04	-6.91478E-06
1.16E-04	-7.21037E-06
1.16E-04	-6.49258E-06
1.16E-04	-4.734E-06
1.16E-04	-2.07799E-06
1.16E-04	1.15617E-06
1.16E-04	4.51032E-06
1.17E-04	7.4632E-06
1.17E-04	9.52832E-06
1.17E-04	1.035E-05
1.17E-04	9.7731E-06
1.17E-04	7.86862E-06
1.17E-04	4.91147E-06
1.17E-04	1.3181E-06
1.17E-04	-2.43666E-06
1.17E-04	-5.90107E-06
1.17E-04	-8.70768E-06
1.17E-04	-1.06045E-05
1.17E-04	-1.14579E-05
1.17E-04	-1.1237E-05
1.17E-04	-9.99467E-06
1.17E-04	-7.8536E-06
1.18E-04	-5.00325E-06
1.18E-04	-1.70024E-06
1.18E-04	1.73782E-06
1.18E-04	4.95592E-06
1.18E-04	7.6067E-06
1.18E-04	9.41064E-06
1.18E-04	1.02153E-05
1.18E-04	1.00338E-05
1.18E-04	9.04404E-06
1.18E-04	7.54449E-06
1.18E-04	5.87266E-06
1.18E-04	4.3101E-06
1.18E-04	3.00266E-06
1.18E-04	1.92347E-06
1.18E-04	8.93975E-07
1.19E-04	-3.39063E-07
1.19E-04	-1.99182E-06
1.19E-04	-4.13085E-06
1.19E-04	-6.59738E-06
1.19E-04	-8.99791E-06
1.19E-04	-1.0773E-05
1.19E-04	-1.13333E-05
1.19E-04	-1.02298E-05
1.19E-04	-7.31286E-06
1.19E-04	-2.83019E-06
1.19E-04	2.57076E-06
1.19E-04	7.94909E-06
1.19E-04	1.22671E-05
1.19E-04	1.46319E-05
1.19E-04	1.45184E-05
1.20E-04	1.19124E-05
1.20E-04	7.32758E-06
1.20E-04	1.68794E-06
1.20E-04	-3.89655E-06
1.20E-04	-8.39928E-06
1.20E-04	-1.11157E-05
1.20E-04	-1.18039E-05
1.20E-04	-1.06919E-05
1.20E-04	-8.35725E-06
1.20E-04	-5.52528E-06
1.20E-04	-2.85682E-06
1.20E-04	-7.91207E-07
1.20E-04	5.12959E-07
1.20E-04	1.13697E-06
1.20E-04	1.29531E-06
1.21E-04	1.21708E-06
1.21E-04	1.06535E-06
1.21E-04	9.1911E-07
1.21E-04	8.08788E-07
1.21E-04	7.69868E-07
1.21E-04	8.72002E-07
1.21E-04	1.19712E-06
1.21E-04	1.77114E-06
1.21E-04	2.48521E-06
1.21E-04	3.05782E-06
1.21E-04	3.07885E-06
1.21E-04	2.14341E-06
1.21E-04	3.92817E-08
1.21E-04	-3.08261E-06
1.21E-04	-6.63423E-06
1.22E-04	-9.66758E-06
1.22E-04	-1.11059E-05
1.22E-04	-1.00716E-05
1.22E-04	-6.20972E-06
1.22E-04	1.09628E-07
1.22E-04	7.79053E-06
1.22E-04	1.52366E-05
1.22E-04	2.07478E-05
1.22E-04	2.29765E-05
1.22E-04	2.13039E-05
1.22E-04	1.60196E-05
1.22E-04	8.24723E-06
1.22E-04	-3.62935E-07
1.22E-04	-8.08095E-06
1.22E-04	-1.3548E-05
1.23E-04	-1.60972E-05
1.23E-04	-1.58553E-05
1.23E-04	-1.36059E-05
1.23E-04	-1.04706E-05
1.23E-04	-7.51769E-06
1.23E-04	-5.42699E-06
1.23E-04	-4.31347E-06
1.23E-04	-3.75843E-06
1.23E-04	-3.02701E-06
1.23E-04	-1.39149E-06
1.23E-04	1.55241E-06
1.23E-04	5.68357E-06
1.23E-04	1.03364E-05
1.23E-04	1.44728E-05
1.23E-04	1.69922E-05
1.24E-04	1.70813E-05
1.24E-04	1.44942E-05
1.24E-04	9.67218E-06
1.24E-04	3.66088E-06
1.24E-04	-2.15491E-06
1.24E-04	-6.42602E-06
1.24E-04	-8.2155E-06
1.24E-04	-7.26842E-06
1.24E-04	-4.09534E-06
1.24E-04	1.56278E-07
1.24E-04	4.00923E-06
1.24E-04	6.05759E-06
1.24E-04	5.35111E-06
1.24E-04	1.65836E-06
1.24E-04	-4.46179E-06
1.25E-04	-1.1796E-05
1.25E-04	-1.87785E-05
1.25E-04	-2.38749E-05
1.25E-04	-2.59443E-05
1.25E-04	-2.44884E-05
1.25E-04	-1.97304E-05
1.25E-04	-1.2519E-05
1.25E-04	-4.09538E-06
1.25E-04	4.2033E-06
1.25E-04	1.12245E-05
1.25E-04	1.6199E-05
1.25E-04	1.88236E-05
1.25E-04	1.92296E-05
1.25E-04	1.78677E-05
1.25E-04	1.53554E-05
1.26E-04	1.23308E-05
1.26E-04	9.34221E-06
1.26E-04	6.78508E-06
1.26E-04	4.87932E-06
1.26E-04	3.67511E-06
1.26E-04	3.074E-06
1.26E-04	2.85961E-06
1.26E-04	2.73784E-06
1.26E-04	2.3891E-06
1.26E-04	1.53156E-06
1.26E-04	-1.24657E-08
1.26E-04	-2.26095E-06
1.26E-04	-5.0435E-06
1.26E-04	-8.01135E-06
1.26E-04	-1.06889E-05
1.27E-04	-1.25594E-05
1.27E-04	-1.31678E-05
1.27E-04	-1.22217E-05
1.27E-04	-9.66877E-06
1.27E-04	-5.73597E-06
1.27E-04	-9.19868E-07
1.27E-04	4.07525E-06
1.27E-04	8.44656E-06
1.27E-04	1.14354E-05
1.27E-04	1.24797E-05
1.27E-04	1.13448E-05
1.27E-04	8.19842E-06
1.27E-04	3.60397E-06
1.27E-04	-1.57687E-06
1.27E-04	-6.35776E-06
1.28E-04	-9.83798E-06
1.28E-04	-1.13962E-05
1.28E-04	-1.08157E-05
1.28E-04	-8.3073E-06
1.28E-04	-4.42771E-06
1.28E-04	7.69374E-08
1.28E-04	4.45107E-06
1.28E-04	8.07817E-06
1.28E-04	1.05596E-05
1.28E-04	1.17151E-05
1.28E-04	1.15276E-05
1.28E-04	1.00729E-05
1.28E-04	7.47432E-06
1.28E-04	3.90578E-06
1.28E-04	-3.65188E-07
1.29E-04	-4.92655E-06
1.29E-04	-9.20625E-06
1.29E-04	-1.25252E-05
1.29E-04	-1.42244E-05
1.29E-04	-1.38371E-05
1.29E-04	-1.12518E-05
1.29E-04	-6.80456E-06
1.29E-04	-1.2554E-06
1.29E-04	4.35875E-06
1.29E-04	8.96221E-06
1.29E-04	1.17033E-05
1.29E-04	1.21644E-05
1.29E-04	1.04553E-05
1.29E-04	7.16231E-06
1.29E-04	3.16935E-06
1.30E-04	-5.9449E-07
1.30E-04	-3.40379E-06
1.30E-04	-4.91003E-06
1.30E-04	-5.19179E-06
1.30E-04	-4.67367E-06
1.30E-04	-3.94529E-06
1.30E-04	-3.54056E-06
1.30E-04	-3.74714E-06
1.30E-04	-4.50476E-06
1.30E-04	-5.42317E-06
1.30E-04	-5.9141E-06
1.30E-04	-5.39697E-06
1.30E-04	-3.51552E-06
1.30E-04	-2.97372E-07
1.30E-04	3.79645E-06
1.31E-04	7.95428E-06
1.31E-04	1.12123E-05
1.31E-04	1.27164E-05
1.31E-04	1.19723E-05
1.31E-04	9.00901E-06
1.31E-04	4.40188E-06
1.31E-04	-8.59245E-07
1.31E-04	-5.62366E-06
1.31E-04	-8.88502E-06
1.31E-04	-1.0049E-05
1.31E-04	-9.08348E-06
1.31E-04	-6.50567E-06
1.31E-04	-3.20993E-06
1.31E-04	-1.89538E-07
1.31E-04	1.76137E-06
1.32E-04	2.27397E-06
1.32E-04	1.49039E-06
1.32E-04	-1.45951E-08
1.32E-04	-1.44708E-06
1.32E-04	-2.07184E-06
1.32E-04	-1.4645E-06
1.32E-04	3.42204E-07
1.32E-04	2.86307E-06
1.32E-04	5.31311E-06
1.32E-04	6.85879E-06
1.32E-04	6.8889E-06
1.32E-04	5.22096E-06
1.32E-04	2.18014E-06
1.32E-04	-1.47346E-06
1.32E-04	-4.74805E-06
1.33E-04	-6.69528E-06
1.33E-04	-6.67892E-06
1.33E-04	-4.56181E-06
1.33E-04	-7.60134E-07
1.33E-04	3.84947E-06
1.33E-04	8.14431E-06
1.33E-04	1.10351E-05
1.33E-04	1.1738E-05
1.33E-04	9.97149E-06
1.33E-04	6.02914E-06
1.33E-04	7.12118E-07
1.33E-04	-4.86011E-06
1.33E-04	-9.51406E-06
1.33E-04	-1.22966E-05
1.33E-04	-1.26926E-05
1.34E-04	-1.07347E-05
1.34E-04	-6.97876E-06
1.34E-04	-2.35311E-06
1.34E-04	2.07789E-06
1.34E-04	5.37572E-06
1.34E-04	6.94653E-06
1.34E-04	6.66137E-06
1.34E-04	4.84938E-06
1.34E-04	2.1711E-06
1.34E-04	-5.87396E-07
1.34E-04	-2.73733E-06
1.34E-04	-3.86211E-06
1.34E-04	-3.8963E-06
1.34E-04	-3.09196E-06
1.34E-04	-1.89118E-06
1.35E-04	-7.51875E-07
1.35E-04	1.37676E-08
1.35E-04	3.36322E-07
1.35E-04	3.93087E-07
1.35E-04	5.22222E-07


==> figs/Time_response_no_PnC_scaled2.dat <==
0	0
6.66667E-08	0
1.33333E-07	0
0.0000002	0
2.66667E-07	0
3.33333E-07	0
0.0000004	8.3719E-169
4.66667E-07	2.1198E-151
5.33333E-07	1.8225E-145
0.0000006	1.9984E-140
6.66667E-07	2.1733E-136
7.33333E-07	2.1582E-133
0.0000008	-4.7175E-130
8.66667E-07	-5.2348E-127
9.33333E-07	-1.4738E-124
0.000001	-7.4996E-123
1.06667E-06	3.1173E-120
1.13333E-06	6.5082E-118
0.0000012	6.1696E-116
1.26667E-06	3.4235E-114
1.33333E-06	1.1071E-112
0.0000014	1.1749E-111
1.46667E-06	-9.5549E-110
1.53333E-06	-7.4305E-108
0.0000016	-3.3761E-106
1.66667E-06	-1.2494E-104
1.73333E-06	-3.981E-103
0.0000018	-1.0928E-101
1.86667E-06	-2.6129E-100
1.93333E-06	-5.2714E-99
0.000002	-8.43026E-98
2.06667E-06	-9.73884E-97
2.13333E-06	-5.36588E-96
0.0000022	8.04223E-95
2.26667E-06	2.70896E-93
2.33333E-06	4.06264E-92
0.0000024	3.6087E-91
2.46667E-06	1.13051E-90
2.53333E-06	-1.75554E-89
0.0000026	-3.0326E-88
2.66667E-06	-2.06955E-87
2.73333E-06	-1.71699E-87
0.0000028	9.17425E-86
2.86667E-06	7.95743E-85
2.93333E-06	2.11971E-84
0.000003	-1.07566E-83
3.06667E-06	-1.24679E-82
3.13333E-06	-7.01651E-82
0.0000032	-3.04643E-81
3.26667E-06	8.01002E-81
3.33333E-06	2.81199E-79
0.0000034	1.42003E-78
3.46667E-06	-5.63379E-78
3.53333E-06	-7.78074E-77
0.0000036	-5.3788E-77
3.66667E-06	2.19254E-75
3.73333E-06	6.0177E-75
0.0000038	-4.34037E-74
3.86667E-06	-1.86668E-73
3.93333E-06	6.94684E-73
0.000004	3.90135E-72
4.06667E-06	-1.03445E-71
4.13333E-06	-6.19703E-71
0.0000042	1.54052E-70
4.26667E-06	7.78343E-70
4.33333E-06	-2.29271E-69
0.0000044	-7.34006E-69
4.46667E-06	3.04382E-68
4.53333E-06	4.11365E-68
0.0000046	-3.24484E-67
4.66667E-06	7.43291E-68
4.73333E-06	2.41893E-66
0.0000048	-4.43692E-66
4.86667E-06	-8.29072E-66
4.93333E-06	4.39211E-65
0.000005	-4.84359E-65
5.06667E-06	-1.34167E-64
5.13333E-06	6.8192E-64
0.0000052	-1.27743E-63
5.26667E-06	-8.34493E-64
5.33333E-06	1.27828E-62
0.0000054	-3.38988E-62
5.46667E-06	7.94576E-63
5.53333E-06	2.10755E-61
0.0000056	-6.38812E-61
5.66667E-06	4.81241E-61
5.73333E-06	2.30931E-60
0.0000058	-8.70197E-60
5.86667E-06	1.15799E-59
5.93333E-06	1.04629E-59
0.000006	-7.92591E-59
6.06667E-06	1.64225E-58
6.13333E-06	-1.12998E-58
0.0000062	-3.33712E-58
6.26667E-06	1.28828E-57
6.33333E-06	-2.21813E-57
0.0000064	1.50958E-57
6.46667E-06	3.13643E-57
6.53333E-06	-1.28205E-56
0.0000066	2.42684E-56
6.66667E-06	-2.69846E-56
6.73333E-06	4.30047E-57
0.0000068	5.92174E-56
6.86667E-06	-1.63594E-55
6.93333E-06	2.76402E-55
0.000007	-3.25056E-55
7.06667E-06	2.04269E-55
7.13333E-06	1.85162E-55
0.0000072	-8.79476E-55
7.26667E-06	1.79355E-54
7.33333E-06	-2.68108E-54
0.0000074	3.16168E-54
7.46667E-06	-2.82039E-54
7.53333E-06	1.35635E-54
0.0000076	1.1683E-54
7.66667E-06	-4.1897E-54
7.73333E-06	6.6037E-54
0.0000078	-6.90892E-54
7.86667E-06	3.66361E-54
7.93333E-06	3.85122E-54
0.000008	-1.47001E-53
8.06667E-06	2.52122E-53
8.13333E-06	-2.79768E-53
0.0000082	1.02621E-53
8.26667E-06	4.66719E-53
8.33333E-06	-1.69122E-52
0.0000084	3.93583E-52
8.46667E-06	-7.69872E-52
8.53333E-06	1.36627E-51
0.0000086	-2.27964E-51
8.66667E-06	3.64892E-51
8.73333E-06	-5.68628E-51
0.0000088	8.72162E-51
8.86667E-06	-1.32534E-50
8.93333E-06	2.00795E-50
0.000009	-3.04853E-50
9.06667E-06	4.6448E-50
9.13333E-06	-7.09504E-50
0.0000092	1.08643E-49
9.26667E-06	-1.66294E-49
9.33333E-06	2.52952E-49
0.0000094	-3.80921E-49
9.46667E-06	5.64799E-49
9.53333E-06	-8.1813E-49
0.0000096	1.1477E-48
9.66667E-06	-1.54065E-48
9.73333E-06	1.93829E-48
0.0000098	-2.19813E-48
9.86667E-06	2.03169E-48
9.93333E-06	-9.14161E-49
0.00001	-2.00173E-48
1.00667E-05	7.99177E-48
1.01333E-05	-1.88032E-47
0.0000102	3.64727E-47
1.02667E-05	-6.28083E-47
1.03333E-05	9.84015E-47
0.0000104	-1.40488E-46
1.04667E-05	1.79767E-46
1.05333E-05	-1.9628E-46
0.0000106	1.54025E-46
1.06667E-05	2.74803E-48
1.07333E-05	-3.49641E-46
0.0000108	9.75738E-46
1.08667E-05	-1.96021E-45
1.09333E-05	3.32736E-45
0.000011	-4.98869E-45
1.10667E-05	6.64674E-45
1.11333E-05	-7.68645E-45
0.0000112	7.07373E-45
1.12667E-05	-3.22961E-45
1.13333E-05	-6.0493E-45
0.0000114	2.35857E-44
1.14667E-05	-5.27142E-44
1.15333E-05	9.63766E-44
0.0000116	-1.54533E-43
1.16667E-05	2.1892E-43
1.17333E-05	-2.62333E-43
0.0000118	2.23312E-43
1.18667E-05	8.79629E-45
1.19333E-05	-5.94723E-43
0.000012	1.69805E-42
1.20667E-05	-3.34686E-42
1.21333E-05	5.1784E-42
0.0000122	-6.06795E-42
1.22667E-05	3.83229E-42
1.23333E-05	4.61833E-42
0.0000124	-2.20691E-41
1.24667E-05	4.80065E-41
1.25333E-05	-7.38907E-41
0.0000126	7.82509E-41
1.26667E-05	-2.57729E-41
1.27333E-05	-1.21483E-40
0.0000128	3.73686E-40
1.28667E-05	-6.61281E-40
1.29333E-05	7.79769E-40
0.000013	-3.85431E-40
1.30667E-05	-8.78935E-40
1.31333E-05	3.04752E-39
0.0000132	-5.31991E-39
1.32667E-05	5.6742E-39
1.33333E-05	-1.19858E-39
0.0000134	-1.00678E-38
1.34667E-05	2.571E-38
1.35333E-05	-3.54974E-38
0.0000136	2.20619E-38
1.36667E-05	2.8958E-38
1.37333E-05	-1.08497E-37
0.0000138	1.64128E-37
1.38667E-05	-1.07505E-37
1.39333E-05	-1.22058E-37
0.000014	4.46233E-37
1.40667E-05	-5.75423E-37
1.41333E-05	1.37918E-37
0.0000142	8.97722E-37
1.42667E-05	-1.72453E-36
1.43333E-05	8.02415E-37
0.0000144	2.68897E-36
1.44667E-05	-6.37893E-36
1.45333E-05	3.79924E-36
0.0000146	1.08472E-35
1.46667E-05	-3.12813E-35
1.47333E-05	3.00799E-35
0.0000148	2.8183E-35
1.48667E-05	-1.38201E-34
1.49333E-05	1.96012E-34
0.000015	-1.79473E-35
1.50667E-05	-4.73836E-34
1.51333E-05	9.54724E-34
0.0000152	-6.22991E-34
1.52667E-05	-1.18527E-33
1.53333E-05	3.7019E-33
0.0000154	-3.91903E-33
1.54667E-05	-1.66261E-33
1.55333E-05	1.2043E-32
0.0000156	-1.72565E-32
1.56667E-05	2.56304E-33
1.57333E-05	3.40679E-32
0.0000158	-6.26664E-32
1.58667E-05	2.94946E-32
1.59333E-05	8.60224E-32
0.000016	-1.99729E-31
1.60667E-05	1.35681E-31
1.61333E-05	1.98281E-31
0.0000162	-5.74926E-31
1.62667E-05	4.68701E-31
1.63333E-05	4.25383E-31
0.0000164	-1.50311E-30
1.64667E-05	1.34047E-30
1.65333E-05	8.44674E-31
0.0000166	-3.47367E-30
1.66667E-05	3.1987E-30
1.67333E-05	1.32758E-30
0.0000168	-6.3228E-30
1.68667E-05	6.04203E-30
1.69333E-05	-5.23597E-31
0.000017	-4.01542E-30
1.70667E-05	7.8741E-30
1.71333E-05	-2.23539E-29
0.0000172	3.79181E-29
1.72667E-05	9.25104E-30
1.73333E-05	-1.63084E-28
0.0000174	2.56492E-28
1.74667E-05	8.79885E-29
1.75333E-05	-8.83301E-28
0.0000176	1.04877E-27
1.76667E-05	9.00553E-28
1.77333E-05	-3.98118E-27
0.0000178	2.99322E-27
1.78667E-05	6.10822E-27
1.79333E-05	-1.51207E-26
0.000018	3.91269E-27
1.80667E-05	3.14649E-26
1.81333E-05	-4.6647E-26
0.0000182	-1.91796E-26
1.82667E-05	1.29754E-25
1.83333E-05	-1.01446E-25
0.0000184	-1.8259E-25
1.84667E-05	4.24591E-25
1.85333E-05	-4.22715E-26
0.0000186	-8.93227E-25
1.86667E-05	1.00043E-24
1.87333E-05	9.43059E-25
0.0000188	-3.07647E-24
1.88667E-05	9.26873E-25
1.89333E-05	5.66164E-24
0.000019	-7.14792E-24
1.90667E-05	-5.42592E-24
1.91333E-05	1.9618E-23
0.0000192	-5.66104E-24
1.92667E-05	-3.54465E-23
1.93333E-05	4.06106E-23
0.0000194	3.91322E-23
1.94667E-05	-1.12169E-22
1.95333E-05	7.43731E-24
0.0000196	2.16873E-22
1.96667E-05	-1.71605E-22
1.97333E-05	-3.0371E-22
0.0000198	5.4188E-22
1.98667E-05	2.26594E-22
1.99333E-05	-1.18754E-21
0.00002	3.11293E-22
2.00667E-05	2.06491E-21
2.01333E-05	-1.7997E-21
0.0000202	-2.85001E-21
2.02667E-05	4.91521E-21
2.03333E-05	2.6843E-21
0.0000204	-1.04132E-20
2.04667E-05	1.72178E-22
2.05333E-05	1.88606E-20
0.0000206	-8.7592E-21
2.06667E-05	-3.01441E-20
2.07333E-05	2.79265E-20
0.0000208	4.27068E-20
2.08667E-05	-6.49147E-20
2.09333E-05	-5.243E-20
0.000021	1.30142E-19
2.10667E-05	5.12367E-20
2.11333E-05	-2.38382E-19
0.0000212	-2.52158E-20
2.12667E-05	4.10934E-19
2.13333E-05	-4.7244E-20
0.0000214	-6.79296E-19
2.14667E-05	1.97416E-19
2.15333E-05	1.09251E-18
0.0000216	-4.66827E-19
2.16667E-05	-1.72952E-18
2.17333E-05	9.02512E-19
0.0000218	2.71816E-18
2.18667E-05	-1.54348E-18
2.19333E-05	-4.26088E-18
0.000022	2.39172E-18
2.20667E-05	6.67611E-18
2.21333E-05	-3.32721E-18
0.0000222	-1.04237E-17
2.22667E-05	3.90027E-18
2.23333E-05	1.58261E-17
0.0000224	-3.59253E-18
2.24667E-05	-2.35314E-17
2.25333E-05	1.00403E-18
0.0000226	3.41617E-17
2.26667E-05	8.60582E-18
2.27333E-05	-3.99043E-17
0.0000228	-1.69608E-17
2.28667E-05	4.68892E-17
2.29333E-05	2.14804E-17
0.000023	-8.27171E-17
2.30667E-05	-1.00352E-16
2.31333E-05	-8.10645E-18
0.0000232	9.60695E-18
2.32667E-05	-6.06479E-17
2.33333E-05	9.87471E-17
0.0000234	6.33323E-16
2.34667E-05	1.17017E-15
2.35333E-05	1.64284E-15
0.0000236	3.3924E-15
2.36667E-05	7.19352E-15
2.37333E-05	3.2422E-15
0.0000238	-5.39049E-14
2.38667E-05	-2.95206E-13
2.39333E-05	-1.01246E-12
0.000024	-2.69927E-12
2.40667E-05	-5.8221E-12
2.41333E-05	-9.74969E-12
0.0000242	-9.84565E-12
2.42667E-05	8.43602E-12
2.43333E-05	7.86493E-11
0.0000244	2.62118E-10
2.44667E-05	6.44436E-10
2.45333E-05	1.29492E-09
0.0000246	2.15408E-09
2.46667E-05	2.82496E-09
2.47333E-05	2.30016E-09
0.0000248	-1.23233E-09
2.48667E-05	-1.0232E-08
2.49333E-05	-2.69811E-08
0.000025	-5.19523E-08
2.50667E-05	-8.16938E-08
2.51333E-05	-1.07185E-07
0.0000252	-1.14028E-07
2.52667E-05	-8.559E-08
2.53333E-05	-9.02618E-09
0.0000254	1.17616E-07
2.54667E-05	2.80429E-07
2.55333E-05	4.49993E-07
0.0000256	5.88273E-07
2.56667E-05	6.60105E-07
2.57333E-05	6.44547E-07
0.0000258	5.40838E-07
2.58667E-05	3.66133E-07
2.59333E-05	1.46575E-07
0.000026	-9.27917E-08
2.60667E-05	-3.32604E-07
2.61333E-05	-5.54571E-07
0.0000262	-7.29998E-07
2.62667E-05	-8.09951E-07
2.63333E-05	-7.2798E-07
0.0000264	-4.22284E-07
2.64667E-05	1.2621E-07
2.65333E-05	8.55776E-07
0.0000266	1.60895E-06
2.66667E-05	2.15918E-06
2.67333E-05	2.28004E-06
0.0000268	1.83435E-06
2.68667E-05	8.44004E-07
2.69333E-05	-4.96199E-07
0.000027	-1.87455E-06
2.70667E-05	-2.96761E-06
2.71333E-05	-3.54838E-06
0.0000272	-3.54859E-06
2.72667E-05	-3.05056E-06
2.73333E-05	-2.22089E-06
0.0000274	-1.22746E-06
2.74667E-05	-1.86022E-07
2.75333E-05	8.38712E-07
0.0000276	1.78748E-06
2.76667E-05	2.55371E-06
2.77333E-05	2.96672E-06
0.0000278	2.8343E-06
2.78667E-05	2.03364E-06
2.79333E-05	6.08767E-07
0.000028	-1.17941E-06
2.80667E-05	-2.88859E-06
2.81333E-05	-4.0176E-06
0.0000282	-4.17537E-06
2.82667E-05	-3.23013E-06
2.83333E-05	-1.37587E-06
0.0000284	9.14112E-07
2.84667E-05	3.03047E-06
2.85333E-05	4.41503E-06
0.0000286	4.72679E-06
2.86667E-05	3.93653E-06
2.87333E-05	2.3282E-06
0.0000288	4.13695E-07
2.88667E-05	-1.21454E-06
2.89333E-05	-2.05761E-06
0.000029	-1.86784E-06
2.90667E-05	-7.41977E-07
2.91333E-05	8.91089E-07
0.0000292	2.40143E-06
2.92667E-05	3.17612E-06
2.93333E-05	2.8479E-06
0.0000294	1.44077E-06
2.94667E-05	-6.34049E-07
2.95333E-05	-2.73542E-06
0.0000296	-4.23609E-06
2.96667E-05	-4.74721E-06
2.97333E-05	-4.2302E-06
0.0000298	-2.95946E-06
2.98667E-05	-1.37064E-06
2.99333E-05	1.23917E-07
0.00003	1.26813E-06
3.00667E-05	1.99658E-06
3.01333E-05	2.37749E-06
0.0000302	2.51223E-06
3.02667E-05	2.44961E-06
3.03333E-05	2.15494E-06
0.0000304	1.5405E-06
3.04667E-05	5.35983E-07
3.05333E-05	-8.35795E-07
0.0000306	-2.41037E-06
3.06667E-05	-3.88171E-06
3.07333E-05	-4.85926E-06
0.0000308	-4.97566E-06
3.08667E-05	-4.02136E-06
3.09333E-05	-2.06266E-06
0.000031	5.11523E-07
3.10667E-05	3.05871E-06
3.11333E-05	4.87322E-06
0.0000312	5.44502E-06
3.12667E-05	4.68529E-06
3.13333E-05	3.00835E-06
0.0000314	1.20677E-06
3.14667E-05	1.45005E-07
3.15333E-05	3.8661E-07
0.0000316	1.91406E-06
3.16667E-05	4.07434E-06
3.17333E-05	5.79345E-06
0.0000318	5.98874E-06
3.18667E-05	4.01904E-06
3.19333E-05	-1.16259E-08
0.000032	-5.22812E-06
3.20667E-05	-1.02579E-05
3.21333E-05	-1.37035E-05
0.0000322	-1.46277E-05
3.22667E-05	-1.28606E-05
3.23333E-05	-9.00851E-06
0.0000324	-4.17544E-06
3.24667E-05	4.73098E-07
3.25333E-05	4.11294E-06
0.0000326	6.46765E-06
3.26667E-05	7.75612E-06
3.27333E-05	8.43994E-06
0.0000328	8.9128E-06
3.28667E-05	9.28326E-06
3.29333E-05	9.3405E-06
0.000033	8.6974E-06
3.30667E-05	7.02449E-06
3.31333E-05	4.25686E-06
0.0000332	6.8175E-07
3.32667E-05	-3.12371E-06
3.33333E-05	-6.46811E-06
0.0000334	-8.75648E-06
3.34667E-05	-9.65349E-06
3.35333E-05	-9.14647E-06
0.0000336	-7.50107E-06
3.36667E-05	-5.14409E-06
3.37333E-05	-2.52837E-06
0.0000338	-3.06119E-08
3.38667E-05	2.09122E-06
3.39333E-05	3.68507E-06
0.000034	4.66506E-06
3.40667E-05	4.98134E-06
3.41333E-05	4.62424E-06
0.0000342	3.66215E-06
3.42667E-05	2.28432E-06
3.43333E-05	8.06306E-07
0.0000344	-3.93909E-07
3.44667E-05	-1.00496E-06
3.45333E-05	-9.2719E-07
0.0000346	-3.56535E-07
3.46667E-05	2.58731E-07
3.47333E-05	3.99171E-07
0.0000348	-2.70853E-07
3.48667E-05	-1.69328E-06
3.49333E-05	-3.36801E-06
0.000035	-4.51583E-06
3.50667E-05	-4.40005E-06
3.51333E-05	-2.66911E-06
0.0000352	4.38114E-07
3.52667E-05	4.12519E-06
3.53333E-05	7.30279E-06
0.0000354	8.97529E-06
3.54667E-05	8.59011E-06
3.55333E-05	6.21495E-06
0.0000356	2.48898E-06
3.56667E-05	-1.61279E-06
3.57333E-05	-5.09706E-06
0.0000358	-7.23385E-06
3.58667E-05	-7.71808E-06
3.59333E-05	-6.68433E-06
0.000036	-4.60141E-06
3.60667E-05	-2.10318E-06
3.61333E-05	1.859E-07
0.0000362	1.78897E-06
3.62667E-05	2.45939E-06
3.63333E-05	2.2052E-06
0.0000364	1.26005E-06
3.64667E-05	7.79553E-09
3.65333E-05	-1.12679E-06
0.0000366	-1.799E-06
3.66667E-05	-1.84313E-06
3.67333E-05	-1.31387E-06
0.0000368	-4.49758E-07
3.68667E-05	4.31916E-07
3.69333E-05	1.06736E-06
0.000037	1.34818E-06
3.70667E-05	1.34707E-06
3.71333E-05	1.25688E-06
0.0000372	1.27481E-06
3.72667E-05	1.48989E-06
3.73333E-05	1.82843E-06
0.0000374	2.0819E-06
3.74667E-05	2.00069E-06
3.75333E-05	1.408E-06
0.0000376	2.82885E-07
3.76667E-05	-1.2193E-06
3.77333E-05	-2.81061E-06
0.0000378	-4.15466E-06
3.78667E-05	-4.95718E-06
3.79333E-05	-5.03481E-06
0.000038	-4.34779E-06
3.80667E-05	-2.99635E-06
3.81333E-05	-1.18863E-06
0.0000382	8.08812E-07
3.82667E-05	2.72592E-06
3.83333E-05	4.33716E-06
0.0000384	5.4908E-06
3.84667E-05	6.1117E-06
3.85333E-05	6.17943E-06
0.0000386	5.6944E-06
3.86667E-05	4.6531E-06
3.87333E-05	3.05197E-06
0.0000388	9.26804E-07
3.88667E-05	-1.58586E-06
3.89333E-05	-4.19766E-06
0.000039	-6.46619E-06
3.90667E-05	-7.86803E-06
3.91333E-05	-7.94289E-06
0.0000392	-6.46792E-06
3.92667E-05	-3.59462E-06
3.93333E-05	1.19777E-07
0.0000394	3.8227E-06
3.94667E-05	6.59991E-06
3.95333E-05	7.75874E-06
0.0000396	7.05757E-06
3.96667E-05	4.79094E-06
3.97333E-05	1.69262E-06
0.0000398	-1.31008E-06
3.98667E-05	-3.39943E-06
3.99333E-05	-4.1169E-06
0.00004	-3.47458E-06
4.00667E-05	-1.90176E-06
4.01333E-05	-6.30925E-08
0.0000402	1.37391E-06
4.02667E-05	1.93847E-06
4.03333E-05	1.46619E-06
0.0000404	1.03031E-07
4.04667E-05	-1.77449E-06
4.05333E-05	-3.68208E-06
0.0000406	-5.15335E-06
4.06667E-05	-5.84166E-06
4.07333E-05	-5.5858E-06
0.0000408	-4.43594E-06
4.08667E-05	-2.63817E-06
4.09333E-05	-5.76765E-07
0.000041	1.32067E-06
4.10667E-05	2.69763E-06
4.11333E-05	3.3714E-06
0.0000412	3.38671E-06
4.12667E-05	2.99421E-06
4.13333E-05	2.55352E-06
0.0000414	2.39359E-06
4.14667E-05	2.68475E-06
4.15333E-05	3.37509E-06
0.0000416	4.21639E-06
4.16667E-05	4.86442E-06
4.17333E-05	5.00639E-06
0.0000418	4.46078E-06
4.18667E-05	3.21603E-06
4.19333E-05	1.40928E-06
0.000042	-7.25601E-07
4.20667E-05	-2.90672E-06
4.21333E-05	-4.83342E-06
0.0000422	-6.20555E-06
4.22667E-05	-6.75567E-06
4.23333E-05	-6.30862E-06
0.0000424	-4.85746E-06
4.24667E-05	-2.62034E-06
4.25333E-05	-3.71404E-08
0.0000426	2.31635E-06
4.26667E-05	3.88254E-06
4.27333E-05	4.29558E-06
0.0000428	3.50936E-06
4.28667E-05	1.82676E-06
4.29333E-05	-1.87892E-07
0.000043	-1.88708E-06
4.30667E-05	-2.74777E-06
4.31333E-05	-2.53593E-06
0.0000432	-1.3719E-06
4.32667E-05	3.21493E-07
4.33333E-05	1.96433E-06
0.0000434	3.00514E-06
4.34667E-05	3.08614E-06
4.35333E-05	2.14253E-06
0.0000436	4.15515E-07
4.36667E-05	-1.61604E-06
4.37333E-05	-3.36412E-06
0.0000438	-4.28959E-06
4.38667E-05	-4.05418E-06
4.39333E-05	-2.629E-06
0.000044	-3.2572E-07
4.40667E-05	2.26839E-06
4.41333E-05	4.44423E-06
0.0000442	5.57458E-06
4.42667E-05	5.30607E-06
4.43333E-05	3.67431E-06
0.0000444	1.09943E-06
4.44667E-05	-1.74137E-06
4.45333E-05	-4.12396E-06
0.0000446	-5.49973E-06
4.46667E-05	-5.65528E-06
4.47333E-05	-4.75609E-06
0.0000448	-3.26211E-06
4.48667E-05	-1.7484E-06
4.49333E-05	-6.96278E-07
0.000045	-3.29641E-07
4.50667E-05	-5.52862E-07
4.51333E-05	-1.00901E-06
0.0000452	-1.23371E-06
4.52667E-05	-8.45887E-07
4.53333E-05	2.9551E-07
0.0000454	2.02662E-06
4.54667E-05	3.92903E-06
4.55333E-05	5.47515E-06
0.0000456	6.21253E-06
4.56667E-05	5.91571E-06
4.57333E-05	4.64936E-06
0.0000458	2.72395E-06
4.58667E-05	5.71361E-07
4.59333E-05	-1.40015E-06
0.000046	-2.90964E-06
4.60667E-05	-3.83076E-06
4.61333E-05	-4.15031E-06
0.0000462	-3.90023E-06
4.62667E-05	-3.11326E-06
4.63333E-05	-1.83183E-06
0.0000464	-1.61438E-07
4.64667E-05	1.67187E-06
4.65333E-05	3.30943E-06
0.0000466	4.32225E-06
4.66667E-05	4.33836E-06
4.67333E-05	3.18862E-06
0.0000468	1.00748E-06
4.68667E-05	-1.7619E-06
4.69333E-05	-4.47226E-06
0.000047	-6.45569E-06
4.70667E-05	-7.22185E-06
4.71333E-05	-6.6E-06
0.0000472	-4.77505E-06
4.72667E-05	-2.20875E-06
4.73333E-05	5.20101E-07
0.0000474	2.89353E-06
4.74667E-05	4.58461E-06
4.75333E-05	5.49677E-06
0.0000476	5.70882E-06
4.76667E-05	5.36339E-06
4.77333E-05	4.56035E-06
0.0000478	3.31248E-06
4.78667E-05	1.58797E-06
4.79333E-05	-5.82935E-07
0.000048	-2.99894E-06
4.80667E-05	-5.24714E-06
4.81333E-05	-6.77444E-06
0.0000482	-7.0605E-06
4.82667E-05	-5.82816E-06
4.83333E-05	-3.20037E-06
0.0000484	2.7271E-07
4.84667E-05	3.74253E-06
4.85333E-05	6.30876E-06
0.0000486	7.29689E-06
4.86667E-05	6.46682E-06
4.87333E-05	4.0792E-06
0.0000488	8.0128E-07
4.88667E-05	-2.50679E-06
4.89333E-05	-5.04463E-06
0.000049	-6.27761E-06
4.90667E-05	-6.0386E-06
4.91333E-05	-4.51509E-06
0.0000492	-2.15353E-06
4.92667E-05	4.68375E-07
4.93333E-05	2.76006E-06
0.0000494	4.21265E-06
4.94667E-05	4.4787E-06
4.95333E-05	3.44973E-06
0.0000496	1.32516E-06
4.96667E-05	-1.3603E-06
4.97333E-05	-3.79666E-06
0.0000498	-5.07298E-06
4.98667E-05	-4.44635E-06
4.99333E-05	-1.62927E-06
0.00005	3.01529E-06
5.00667E-05	8.471E-06
5.01333E-05	1.32979E-05
0.0000502	1.60459E-05
5.02667E-05	1.57203E-05
5.03333E-05	1.21337E-05
0.0000504	6.00428E-06
5.04667E-05	-1.2461E-06
5.05333E-05	-7.93042E-06
0.0000506	-1.26138E-05
5.06667E-05	-1.4524E-05
5.07333E-05	-1.37169E-05
0.0000508	-1.09556E-05
5.08667E-05	-7.3759E-06
5.09333E-05	-4.07915E-06
0.000051	-1.80226E-06
5.10667E-05	-7.63551E-07
5.11333E-05	-7.02992E-07
0.0000512	-1.06514E-06
5.12667E-05	-1.23814E-06
5.13333E-05	-7.66339E-07
0.0000514	5.16404E-07
5.14667E-05	2.45115E-06
5.15333E-05	4.60827E-06
0.0000516	6.40973E-06
5.16667E-05	7.28928E-06
5.17333E-05	6.85531E-06
0.0000518	5.017E-06
5.18667E-05	2.03744E-06
5.19333E-05	-1.50839E-06
0.000052	-4.86726E-06
5.20667E-05	-7.29935E-06
5.21333E-05	-8.27176E-06
0.0000522	-7.59367E-06
5.22667E-05	-5.45122E-06
5.23333E-05	-2.33519E-06
0.0000524	1.1082E-06
5.24667E-05	4.24844E-06
5.25333E-05	6.60789E-06
0.0000526	7.93034E-06
5.26667E-05	8.17818E-06
5.27333E-05	7.48266E-06
0.0000528	6.08133E-06
5.28667E-05	4.26669E-06
5.29333E-05	2.34967E-06
0.000053	6.24799E-07
5.30667E-05	-6.77531E-07
5.31333E-05	-1.4509E-06
0.0000532	-1.76251E-06
5.32667E-05	-1.85773E-06
5.33333E-05	-2.09339E-06
0.0000534	-2.80404E-06
5.34667E-05	-4.14341E-06
5.35333E-05	-5.96814E-06
0.0000536	-7.82624E-06
5.36667E-05	-9.07465E-06
5.37333E-05	-9.09558E-06
0.0000538	-7.53337E-06
5.38667E-05	-4.45841E-06
5.39333E-05	-3.88861E-07
0.000054	3.84342E-06
5.40667E-05	7.33628E-06
5.41333E-05	9.38317E-06
0.0000542	9.67074E-06
5.42667E-05	8.34738E-06
5.43333E-05	5.94994E-06
0.0000544	3.22211E-06
5.44667E-05	8.86305E-07
5.45333E-05	-5.62436E-07
0.0000546	-9.84617E-07
5.46667E-05	-6.14122E-07
5.47333E-05	3.81941E-08
0.0000548	3.69895E-07
5.48667E-05	-8.95797E-08
5.49333E-05	-1.48518E-06
0.000055	-3.54006E-06
5.50667E-05	-5.60283E-06
5.51333E-05	-6.84142E-06
0.0000552	-6.53387E-06
5.52667E-05	-4.36245E-06
5.53333E-05	-6.01845E-07
0.0000554	3.88269E-06
5.54667E-05	7.85043E-06
5.55333E-05	1.00584E-05
0.0000556	9.67256E-06
5.56667E-05	6.57278E-06
5.57333E-05	1.43729E-06
0.0000558	-4.43226E-06
5.58667E-05	-9.49143E-06
5.59333E-05	-1.24114E-05
0.000056	-1.24618E-05
5.60667E-05	-9.69611E-06
5.61333E-05	-4.89188E-06
0.0000562	7.16791E-07
5.62667E-05	5.81021E-06
5.63333E-05	9.33316E-06
0.0000564	1.07221E-05
5.64667E-05	9.96157E-06
5.65333E-05	7.48403E-06
0.0000566	3.97245E-06
5.66667E-05	1.45655E-07
5.67333E-05	-3.40468E-06
0.0000568	-6.28661E-06
5.68667E-05	-8.29E-06
5.69333E-05	-9.31134E-06
0.000057	-9.27179E-06
5.70667E-05	-8.07596E-06
5.71333E-05	-5.63787E-06
0.0000572	-1.96791E-06
5.72667E-05	2.71523E-06
5.73333E-05	7.90218E-06
0.0000574	1.27919E-05
5.74667E-05	1.63998E-05
5.75333E-05	1.7767E-05
0.0000576	1.62199E-05
5.76667E-05	1.16065E-05
5.77333E-05	4.42893E-06
0.0000578	-4.18401E-06
5.78667E-05	-1.2676E-05
5.79333E-05	-1.93945E-05
0.000058	-2.29713E-05
5.80667E-05	-2.26521E-05
5.81333E-05	-1.8485E-05
0.0000582	-1.13181E-05
5.82667E-05	-2.60584E-06
5.83333E-05	5.92531E-06
0.0000584	1.26673E-05
5.84667E-05	1.64818E-05
5.85333E-05	1.69285E-05
0.0000586	1.43189E-05
5.86667E-05	9.58584E-06
5.87333E-05	4.00783E-06
0.0000588	-1.13803E-06
5.88667E-05	-4.89861E-06
5.89333E-05	-6.85327E-06
0.000059	-7.15161E-06
5.90667E-05	-6.37531E-06
5.91333E-05	-5.27522E-06
0.0000592	-4.47604E-06
5.92667E-05	-4.25183E-06
5.93333E-05	-4.44994E-06
0.0000594	-4.58699E-06
5.94667E-05	-4.07677E-06
5.95333E-05	-2.50049E-06
0.0000596	1.86021E-07
5.96667E-05	3.58908E-06
5.97333E-05	6.98313E-06
0.0000598	9.54602E-06
5.98667E-05	1.06344E-05
5.99333E-05	9.99655E-06
0.00006	7.84531E-06
6.00667E-05	4.77131E-06
6.01333E-05	1.53442E-06
0.0000602	-1.18341E-06
6.02667E-05	-2.97405E-06
6.03333E-05	-3.7841E-06
0.0000604	-3.86484E-06
6.04667E-05	-3.62441E-06
6.05333E-05	-3.44559E-06
0.0000606	-3.53724E-06
6.06667E-05	-3.86761E-06
6.07333E-05	-4.19461E-06
0.0000608	-4.17517E-06
6.08667E-05	-3.51189E-06
6.09333E-05	-2.08619E-06
0.000061	-3.24396E-08
6.10667E-05	2.27359E-06
6.11333E-05	4.3122E-06
0.0000612	5.57459E-06
6.12667E-05	5.72474E-06
6.13333E-05	4.71205E-06
0.0000614	2.79195E-06
6.14667E-05	4.42927E-07
6.15333E-05	-1.79282E-06
0.0000616	-3.48777E-06
6.16667E-05	-4.45927E-06
6.17333E-05	-4.80101E-06
0.0000618	-4.80337E-06
6.18667E-05	-4.79462E-06
6.19333E-05	-4.96813E-06
0.000062	-5.26845E-06
6.20667E-05	-5.38715E-06
6.21333E-05	-4.87545E-06
0.0000622	-3.33291E-06
6.22667E-05	-5.98872E-07
6.23333E-05	3.13002E-06
0.0000624	7.30491E-06
6.24667E-05	1.11539E-05
6.25333E-05	1.389E-05
0.0000626	1.49237E-05
6.26667E-05	1.401E-05
6.27333E-05	1.12879E-05
0.0000628	7.21242E-06
6.28667E-05	2.41846E-06
6.29333E-05	-2.43009E-06
0.000063	-6.75638E-06
6.30667E-05	-1.01284E-05
6.31333E-05	-1.22637E-05
0.0000632	-1.30055E-05
6.32667E-05	-1.22997E-05
6.33333E-05	-1.01932E-05
0.0000634	-6.85176E-06
6.34667E-05	-2.58623E-06
6.35333E-05	2.13855E-06
0.0000636	6.72943E-06
6.36667E-05	1.05343E-05
6.37333E-05	1.29474E-05
0.0000638	1.35311E-05
6.38667E-05	1.21234E-05
6.39333E-05	8.90262E-06
0.000064	4.38536E-06
6.40667E-05	-6.5198E-07
6.41333E-05	-5.31857E-06
0.0000642	-8.79346E-06
6.42667E-05	-1.0506E-05
6.43333E-05	-1.02655E-05
0.0000644	-8.30115E-06
6.44667E-05	-5.19746E-06
6.45333E-05	-1.73797E-06
0.0000646	1.29981E-06
6.46667E-05	3.33931E-06
6.47333E-05	4.13288E-06
0.0000648	3.78813E-06
6.48667E-05	2.69116E-06
6.49333E-05	1.3594E-06
0.000065	2.76296E-07
6.50667E-05	-2.38885E-07
6.51333E-05	-9.16483E-08
0.0000652	6.03246E-07
6.52667E-05	1.59386E-06
6.53333E-05	2.58562E-06
0.0000654	3.3248E-06
6.54667E-05	3.64963E-06
6.55333E-05	3.50429E-06
0.0000656	2.92456E-06
6.56667E-05	2.00988E-06
6.57333E-05	8.95219E-07
0.0000658	-2.70586E-07
6.58667E-05	-1.34002E-06
6.59333E-05	-2.18005E-06
0.000066	-2.68759E-06
6.60667E-05	-2.80844E-06
6.61333E-05	-2.55556E-06
0.0000662	-2.01886E-06
6.62667E-05	-1.35825E-06
6.63333E-05	-7.75137E-07
0.0000664	-4.6503E-07
6.64667E-05	-5.61718E-07
6.65333E-05	-1.08977E-06
0.0000666	-1.94234E-06
6.66667E-05	-2.89555E-06
6.67333E-05	-3.65958E-06
0.0000668	-3.95414E-06
6.68667E-05	-3.58691E-06
6.69333E-05	-2.51121E-06
0.000067	-8.45203E-07
6.70667E-05	1.15339E-06
6.71333E-05	3.14923E-06
0.0000672	4.80976E-06
6.72667E-05	5.88132E-06
6.73333E-05	6.24102E-06
0.0000674	5.91222E-06
6.74667E-05	5.04195E-06
6.75333E-05	3.84892E-06
0.0000676	2.55785E-06
6.76667E-05	1.33964E-06
6.77333E-05	2.74646E-07
0.0000678	-6.50026E-07
6.78667E-05	-1.50902E-06
6.79333E-05	-2.38404E-06
0.000068	-3.30573E-06
6.80667E-05	-4.21408E-06
6.81333E-05	-4.95415E-06
0.0000682	-5.31261E-06
6.82667E-05	-5.08625E-06
6.83333E-05	-4.16218E-06
0.0000684	-2.58335E-06
6.84667E-05	-5.75403E-07
6.85333E-05	1.47966E-06
0.0000686	3.12263E-06
6.86667E-05	3.93241E-06
6.87333E-05	3.64771E-06
0.0000688	2.25944E-06
6.88667E-05	4.26588E-08
6.89333E-05	-2.4885E-06
0.000069	-4.69769E-06
6.90667E-05	-5.9876E-06
6.91333E-05	-5.96227E-06
0.0000692	-4.54382E-06
6.92667E-05	-2.00743E-06
6.93333E-05	1.07968E-06
0.0000694	4.00204E-06
6.94667E-05	6.0847E-06
6.95333E-05	6.8749E-06
0.0000696	6.26433E-06
6.96667E-05	4.51518E-06
6.97333E-05	2.18011E-06
0.0000698	-6.27687E-08
6.98667E-05	-1.61232E-06
6.99333E-05	-2.1237E-06
0.00007	-1.60886E-06
7.00667E-05	-4.25236E-07
7.01333E-05	8.46168E-07
0.0000702	1.59683E-06
7.02667E-05	1.39898E-06
7.03333E-05	1.58417E-07
0.0000704	-1.83954E-06
7.04667E-05	-4.00824E-06
7.05333E-05	-5.63812E-06
0.0000706	-6.1178E-06
7.06667E-05	-5.12604E-06
7.07333E-05	-2.73337E-06
0.0000708	6.16072E-07
7.08667E-05	4.23078E-06
7.09333E-05	7.36028E-06
0.000071	9.38299E-06
7.10667E-05	9.93838E-06
7.11333E-05	8.97375E-06
0.0000712	6.70864E-06
7.12667E-05	3.54561E-06
7.13333E-05	-3.30434E-08
0.0000714	-3.55026E-06
7.14667E-05	-6.58636E-06
7.15333E-05	-8.8032E-06
0.0000716	-9.957E-06
7.16667E-05	-9.91503E-06
7.17333E-05	-8.68088E-06
0.0000718	-6.41813E-06
7.18667E-05	-3.4535E-06
7.19333E-05	-2.42037E-07
0.000072	2.71E-06
7.20667E-05	4.95045E-06
7.21333E-05	6.18458E-06
0.0000722	6.34154E-06
7.22667E-05	5.5779E-06
7.23333E-05	4.21377E-06
0.0000724	2.62114E-06
7.24667E-05	1.10299E-06
7.25333E-05	-1.93565E-07
0.0000726	-1.29884E-06
7.26667E-05	-2.36915E-06
7.27333E-05	-3.58205E-06
0.0000728	-5.01882E-06
7.28667E-05	-6.58054E-06
7.29333E-05	-7.97341E-06
0.000073	-8.77395E-06
7.30667E-05	-8.55548E-06
7.31333E-05	-7.03306E-06
0.0000732	-4.17577E-06
7.32667E-05	-2.44918E-07
7.33333E-05	4.25669E-06
0.0000734	8.70766E-06
7.34667E-05	1.252E-05
7.35333E-05	1.52679E-05
0.0000736	1.67524E-05
7.36667E-05	1.69864E-05
7.37333E-05	1.61168E-05
0.0000738	1.43253E-05
7.38667E-05	1.17519E-05
7.39333E-05	8.47642E-06
0.000074	4.5614E-06
7.40667E-05	1.34126E-07
7.41333E-05	-4.53772E-06
0.0000742	-9.02126E-06
7.42667E-05	-1.27704E-05
7.43333E-05	-1.52487E-05
0.0000744	-1.60844E-05
7.44667E-05	-1.52012E-05
7.45333E-05	-1.28713E-05
0.0000746	-9.66338E-06
7.46667E-05	-6.29655E-06
7.47333E-05	-3.44597E-06
0.0000748	-1.56412E-06
7.48667E-05	-7.7542E-07
7.49333E-05	-8.74575E-07
0.000075	-1.42214E-06
7.50667E-05	-1.89875E-06
7.51333E-05	-1.86432E-06
0.0000752	-1.07351E-06
7.52667E-05	4.80095E-07
7.53333E-05	2.59217E-06
0.0000754	4.92653E-06
7.54667E-05	7.11269E-06
7.55333E-05	8.83151E-06
0.0000756	9.8695E-06
7.56667E-05	1.01359E-05
7.57333E-05	9.64963E-06
0.0000758	8.50844E-06
7.58667E-05	6.85544E-06
7.59333E-05	4.8519E-06
0.000076	2.66107E-06
7.60667E-05	4.40495E-07
7.61333E-05	-1.6624E-06
0.0000762	-3.51686E-06
7.62667E-05	-5.01964E-06
7.63333E-05	-6.10821E-06
0.0000764	-6.77093E-06
7.64667E-05	-7.04901E-06
7.65333E-05	-7.02726E-06
0.0000766	-6.81513E-06
7.66667E-05	-6.52278E-06
7.67333E-05	-6.23799E-06
0.0000768	-6.00848E-06
7.68667E-05	-5.83178E-06
7.69333E-05	-5.65253E-06
0.000077	-5.36683E-06
7.70667E-05	-4.83347E-06
7.71333E-05	-3.89297E-06
0.0000772	-2.39514E-06
7.72667E-05	-2.3428E-07
7.73333E-05	2.61146E-06
0.0000774	6.04351E-06
7.74667E-05	9.81886E-06
7.75333E-05	1.35496E-05
0.0000776	1.67352E-05
7.76667E-05	1.8831E-05
7.77333E-05	1.93479E-05
0.0000778	1.79637E-05
7.78667E-05	1.4621E-05
7.79333E-05	9.58053E-06
0.000078	3.40541E-06
7.80667E-05	-3.12665E-06
7.81333E-05	-9.16841E-06
0.0000782	-1.39673E-05
7.82667E-05	-1.7004E-05
7.83333E-05	-1.8068E-05
0.0000784	-1.72543E-05
7.84667E-05	-1.48919E-05
7.85333E-05	-1.14366E-05
0.0000786	-7.36679E-06
7.86667E-05	-3.11312E-06
7.87333E-05	9.66604E-07
0.0000788	4.57706E-06
7.88667E-05	7.46227E-06
7.89333E-05	9.39361E-06
0.000079	1.01827E-05
7.90667E-05	9.71798E-06
7.91333E-05	8.00888E-06
0.0000792	5.21781E-06
7.92667E-05	1.66135E-06
7.93333E-05	-2.22503E-06
0.0000794	-5.95182E-06
7.94667E-05	-9.05253E-06
7.95333E-05	-1.11531E-05
0.0000796	-1.20187E-05
7.96667E-05	-1.15725E-05
7.97333E-05	-9.89101E-06
0.0000798	-7.18456E-06
7.98667E-05	-3.77176E-06
7.99333E-05	-4.90657E-08
0.00008	3.54619E-06
8.00667E-05	6.58322E-06
8.01333E-05	8.6947E-06
0.0000802	9.63476E-06
8.02667E-05	9.3244E-06
8.03333E-05	7.86995E-06
0.0000804	5.54673E-06
8.04667E-05	2.74969E-06
8.05333E-05	-7.80027E-08
0.0000806	-2.52224E-06
8.06667E-05	-4.26589E-06
8.07333E-05	-5.1359E-06
0.0000808	-5.12335E-06
8.08667E-05	-4.37416E-06
8.09333E-05	-3.15104E-06
0.000081	-1.77092E-06
8.10667E-05	-5.27781E-07
8.11333E-05	3.82401E-07
0.0000812	9.1299E-07
8.12667E-05	1.17472E-06
8.13333E-05	1.39131E-06
0.0000814	1.81138E-06
8.14667E-05	2.60341E-06
8.15333E-05	3.77111E-06
0.0000816	5.12259E-06
8.16667E-05	6.30927E-06
8.17333E-05	6.92434E-06
0.0000818	6.62803E-06
8.18667E-05	5.25652E-06
8.19333E-05	2.87832E-06
0.000082	-2.17344E-07
8.20667E-05	-3.59049E-06
8.21333E-05	-6.74994E-06
0.0000822	-9.24852E-06
8.22667E-05	-1.07491E-05
8.23333E-05	-1.10539E-05
0.0000824	-1.01069E-05
8.24667E-05	-7.98582E-06
8.25333E-05	-4.89698E-06
0.0000826	-1.17411E-06
8.26667E-05	2.73177E-06
8.27333E-05	6.28864E-06
0.0000828	8.95681E-06
8.28667E-05	1.02936E-05
8.29333E-05	1.0064E-05
0.000083	8.32133E-06
8.30667E-05	5.42174E-06
8.31333E-05	1.95853E-06
0.0000832	-1.37496E-06
8.32667E-05	-3.95572E-06
8.33333E-05	-5.38426E-06
0.0000834	-5.57289E-06
8.34667E-05	-4.74285E-06
8.35333E-05	-3.33344E-06
0.0000836	-1.8548E-06
8.36667E-05	-7.32631E-07
8.37333E-05	-1.92634E-07
0.0000838	-2.16888E-07
8.38667E-05	-5.79281E-07
8.39333E-05	-9.42278E-07
0.000084	-9.80297E-07
8.40667E-05	-4.90266E-07
8.41333E-05	5.42457E-07
0.0000842	1.93857E-06
8.42667E-05	3.37689E-06
8.43333E-05	4.48521E-06
0.0000844	4.9423E-06
8.44667E-05	4.5628E-06
8.45333E-05	3.34349E-06
0.0000846	1.46171E-06
8.46667E-05	-7.69864E-07
8.47333E-05	-2.97639E-06
0.0000848	-4.80018E-06
8.48667E-05	-5.96509E-06
8.49333E-05	-6.31208E-06
0.000085	-5.80339E-06
8.50667E-05	-4.50377E-06
8.51333E-05	-2.55392E-06
0.0000852	-1.50655E-07
8.52667E-05	2.45915E-06
8.53333E-05	4.97538E-06
0.0000854	7.04629E-06
8.54667E-05	8.29223E-06
8.55333E-05	8.36192E-06
0.0000856	7.0175E-06
8.56667E-05	4.22769E-06
8.57333E-05	2.36631E-07
0.0000858	-4.424E-06
8.58667E-05	-8.99925E-06
8.59333E-05	-1.26474E-05
0.000086	-1.46203E-05
8.60667E-05	-1.44394E-05
8.61333E-05	-1.20198E-05
0.0000862	-7.70265E-06
8.62667E-05	-2.18761E-06
8.63333E-05	3.61915E-06
0.0000864	8.79845E-06
8.64667E-05	1.26035E-05
8.65333E-05	1.4592E-05
0.0000866	1.46782E-05
8.66667E-05	1.31035E-05
8.67333E-05	1.03425E-05
0.0000868	6.97657E-06
8.68667E-05	3.56794E-06
8.69333E-05	5.58804E-07
0.000087	-1.78846E-06
8.70667E-05	-3.40653E-06
8.71333E-05	-4.39709E-06
0.0000872	-4.97187E-06
8.72667E-05	-5.37292E-06
8.73333E-05	-5.78845E-06
0.0000874	-6.28441E-06
8.74667E-05	-6.77248E-06
8.75333E-05	-7.02951E-06
0.0000876	-6.76964E-06
8.76667E-05	-5.75229E-06
8.77333E-05	-3.89233E-06
0.0000878	-1.33192E-06
8.78667E-05	1.55909E-06
8.79333E-05	4.26429E-06
0.000088	6.2642E-06
8.80667E-05	7.19613E-06
8.81333E-05	6.97346E-06
0.0000882	5.8176E-06
8.82667E-05	4.18505E-06
8.83333E-05	2.61101E-06
0.0000884	1.52357E-06
8.84667E-05	1.09607E-06
8.85333E-05	1.19347E-06
0.0000886	1.43372E-06
8.86667E-05	1.34228E-06
8.87333E-05	5.42002E-07
0.0000888	-1.09266E-06
8.88667E-05	-3.37434E-06
8.89333E-05	-5.85523E-06
0.000089	-7.97116E-06
8.90667E-05	-9.22131E-06
8.91333E-05	-9.31696E-06
0.0000892	-8.24865E-06
8.92667E-05	-6.25542E-06
8.93333E-05	-3.71856E-06
0.0000894	-1.02876E-06
8.94667E-05	1.51991E-06
8.95333E-05	3.7736E-06
0.0000896	5.69501E-06
8.96667E-05	7.29708E-06
8.97333E-05	8.57371E-06
0.0000898	9.46339E-06
8.98667E-05	9.86106E-06
8.99333E-05	9.66862E-06
0.00009	8.8556E-06
9.00667E-05	7.49814E-06
9.01333E-05	5.77571E-06
0.0000902	3.92597E-06
9.02667E-05	2.17662E-06
9.03333E-05	6.83126E-07
0.0000904	-5.03349E-07
9.04667E-05	-1.42752E-06
9.05333E-05	-2.18815E-06
0.0000906	-2.88261E-06
9.06667E-05	-3.56084E-06
9.07333E-05	-4.20513E-06
0.0000908	-4.74025E-06
9.08667E-05	-5.06651E-06
9.09333E-05	-5.10082E-06
0.000091	-4.8103E-06
9.10667E-05	-4.22716E-06
9.11333E-05	-3.44158E-06
0.0000912	-2.57651E-06
9.12667E-05	-1.75385E-06
9.13333E-05	-1.06387E-06
0.0000914	-5.48142E-07
9.14667E-05	-2.01507E-07
9.15333E-05	8.25969E-09
0.0000916	1.11845E-07
9.16667E-05	1.14259E-07
9.17333E-05	-1.15825E-08
0.0000918	-3.06581E-07
9.18667E-05	-7.86264E-07
9.19333E-05	-1.39589E-06
0.000092	-1.98195E-06
9.20667E-05	-2.3002E-06
9.21333E-05	-2.06907E-06
0.0000922	-1.05897E-06
9.22667E-05	8.09142E-07
9.23333E-05	3.39245E-06
0.0000924	6.31454E-06
9.24667E-05	9.02782E-06
9.25333E-05	1.0939E-05
0.0000926	1.15624E-05
9.26667E-05	1.0652E-05
9.27333E-05	8.26912E-06
0.0000928	4.76226E-06
9.28667E-05	6.67158E-07
9.29333E-05	-3.4374E-06
0.000093	-7.06737E-06
9.30667E-05	-9.91894E-06
9.31333E-05	-1.18782E-05
0.0000932	-1.29624E-05
9.32667E-05	-1.32271E-05
9.33333E-05	-1.26872E-05
0.0000934	-1.12896E-05
9.34667E-05	-8.95399E-06
9.35333E-05	-5.66578E-06
0.0000936	-1.57853E-06
9.36667E-05	2.92278E-06
9.37333E-05	7.23712E-06
0.0000938	1.06524E-05
9.38667E-05	1.25168E-05
9.39333E-05	1.24269E-05
0.000094	1.03701E-05
9.40667E-05	6.77087E-06
9.41333E-05	2.41831E-06
0.0000942	-1.7129E-06
9.42667E-05	-4.69947E-06
9.43333E-05	-5.89887E-06
0.0000944	-5.10604E-06
9.44667E-05	-2.59333E-06
9.45333E-05	9.75422E-07
0.0000946	4.72939E-06
9.46667E-05	7.81842E-06
9.47333E-05	9.61769E-06
0.0000948	9.85335E-06
9.48667E-05	8.61973E-06
9.49333E-05	6.29407E-06
0.000095	3.38665E-06
9.50667E-05	3.8179E-07
9.51333E-05	-2.37639E-06
0.0000952	-4.72118E-06
9.52667E-05	-6.62264E-06
9.53333E-05	-8.09936E-06
0.0000954	-9.13006E-06
9.54667E-05	-9.6099E-06
9.55333E-05	-9.37443E-06
0.0000956	-8.28273E-06
9.56667E-05	-6.32224E-06
9.57333E-05	-3.68484E-06
0.0000958	-7.72062E-07
9.58667E-05	1.88588E-06
9.59333E-05	3.77698E-06
0.000096	4.57091E-06
9.60667E-05	4.23819E-06
9.61333E-05	3.07651E-06
0.0000962	1.62683E-06
9.62667E-05	5.01633E-07
9.63333E-05	1.80267E-07
0.0000964	8.40386E-07
9.64667E-05	2.28407E-06
9.65333E-05	3.98651E-06
0.0000966	5.25441E-06
9.66667E-05	5.4452E-06
9.67333E-05	4.17798E-06
0.0000968	1.46966E-06
9.68667E-05	-2.24641E-06
9.69333E-05	-6.22583E-06
0.000097	-9.61136E-06
9.70667E-05	-1.16651E-05
9.71333E-05	-1.19667E-05
0.0000972	-1.05202E-05
9.72667E-05	-7.73948E-06
9.73333E-05	-4.31843E-06
0.0000974	-1.02519E-06
9.74667E-05	1.51745E-06
9.75333E-05	3.00022E-06
0.0000976	3.49422E-06
9.76667E-05	3.39828E-06
9.77333E-05	3.28508E-06
0.0000978	3.69615E-06
9.78667E-05	4.95104E-06
9.79333E-05	7.03074E-06
0.000098	9.57061E-06
9.80667E-05	1.19622E-05
9.81333E-05	1.3529E-05
0.0000982	1.37189E-05
9.82667E-05	1.22555E-05
9.83333E-05	9.20431E-06
0.0000984	4.94395E-06
9.84667E-05	5.92962E-08
9.85333E-05	-4.80312E-06
0.0000986	-9.07163E-06
9.86667E-05	-1.23421E-05
9.87333E-05	-1.4411E-05
0.0000988	-1.5255E-05
9.88667E-05	-1.49785E-05
9.89333E-05	-1.37542E-05
0.000099	-1.17775E-05
9.90667E-05	-9.24187E-06
9.91333E-05	-6.33161E-06
0.0000992	-3.22214E-06
9.92667E-05	-7.86839E-08
9.93333E-05	2.94911E-06
0.0000994	5.7323E-06
9.94667E-05	8.15989E-06
9.95333E-05	1.0124E-05
0.0000996	1.14978E-05
9.96667E-05	1.21188E-05
9.97333E-05	1.17971E-05
0.0000998	1.03583E-05
9.98667E-05	7.72084E-06
9.99333E-05	3.98489E-06
0.0001	-5.02498E-07
0.000100067	-5.14373E-06
0.000100133	-9.17241E-06
0.0001002	-1.18152E-05
0.000100267	-1.24967E-05
0.000100333	-1.10245E-05
0.0001004	-7.68945E-06
0.000100467	-3.23416E-06
0.000100533	1.31722E-06
0.0001006	4.92613E-06
0.000100667	6.8271E-06
0.000100733	6.74498E-06
0.0001008	4.96949E-06
0.000100867	2.25895E-06
0.000100933	-3.99856E-07
0.000101	-2.10019E-06
0.000101067	-2.29343E-06
0.000101133	-9.47544E-07
0.0001012	1.46323E-06
0.000101267	4.13021E-06
0.000101333	6.18293E-06
0.0001014	6.97008E-06
0.000101467	6.25654E-06
0.000101533	4.27555E-06
0.0001016	1.62595E-06
0.000101667	-9.43293E-07
0.000101733	-2.78391E-06
0.0001018	-3.54918E-06
0.000101867	-3.28107E-06
0.000101933	-2.36169E-06
0.000102	-1.35327E-06
0.000102067	-7.86882E-07
0.000102133	-9.73268E-07
0.0001022	-1.89753E-06
0.000102267	-3.22809E-06
0.000102333	-4.43152E-06
0.0001024	-4.95115E-06
0.000102467	-4.39025E-06
0.000102533	-2.64344E-06
0.0001026	6.03917E-08
0.000102667	3.21082E-06
0.000102733	6.14393E-06
0.0001028	8.20647E-06
0.000102867	8.91156E-06
0.000102933	8.04871E-06
0.000103	5.72619E-06
0.000103067	2.34197E-06
0.000103133	-1.50446E-06
0.0001032	-5.13639E-06
0.000103267	-7.93238E-06
0.000103333	-9.4406E-06
0.0001034	-9.45451E-06
0.000103467	-8.0382E-06
0.000103533	-5.50055E-06
0.0001036	-2.3264E-06
0.000103667	9.19409E-07
0.000103733	3.69591E-06
0.0001038	5.57857E-06
0.000103867	6.32518E-06
0.000103933	5.90514E-06
0.000104	4.48948E-06
0.000104067	2.4051E-06
0.000104133	6.28236E-08
0.0001042	-2.12679E-06
0.000104267	-3.83354E-06
0.000104333	-4.86712E-06
0.0001044	-5.20291E-06
0.000104467	-4.96751E-06
0.000104533	-4.38661E-06
0.0001046	-3.7081E-06
0.000104667	-3.12096E-06
0.000104733	-2.69339E-06
0.0001048	-2.35012E-06
0.000104867	-1.8979E-06
0.000104933	-1.09428E-06
0.000105	2.5933E-07
0.000105067	2.22851E-06
0.000105133	4.68902E-06
0.0001052	7.3228E-06
0.000105267	9.67201E-06
0.000105333	1.12392E-05
0.0001054	1.16079E-05
0.000105467	1.05515E-05
0.000105533	8.1018E-06
0.0001056	4.55844E-06
0.000105667	4.38183E-07
0.000105733	-3.62413E-06
0.0001058	-6.99834E-06
0.000105867	-9.17794E-06
0.000105933	-9.87028E-06
0.000106	-9.04172E-06
0.000106067	-6.91244E-06
0.000106133	-3.90611E-06
0.0001062	-5.67364E-07
0.000106267	2.53576E-06
0.000106333	4.90737E-06
0.0001064	6.20249E-06
0.000106467	6.27812E-06
0.000106533	5.20979E-06
0.0001066	3.27084E-06
0.000106667	8.75899E-07
0.000106733	-1.50407E-06
0.0001068	-3.44173E-06
0.000106867	-4.64828E-06
0.000106933	-5.03974E-06
0.000107	-4.75381E-06
0.000107067	-4.10563E-06
0.000107133	-3.48779E-06
0.0001072	-3.2383E-06
0.000107267	-3.515E-06
0.000107333	-4.21877E-06
0.0001074	-4.99754E-06
0.000107467	-5.33964E-06
0.000107533	-4.73573E-06
0.0001076	-2.86253E-06
0.000107667	2.70705E-07
0.000107733	4.26508E-06
0.0001078	8.39154E-06
0.000107867	1.1758E-05
0.000107933	1.35402E-05
0.000108	1.32106E-05
0.000108067	1.06962E-05
0.000108133	6.41754E-06
0.0001082	1.19446E-06
0.000108267	-3.95429E-06
0.000108333	-8.06159E-06
0.0001084	-1.04408E-05
0.000108467	-1.08304E-05
0.000108533	-9.41911E-06
0.0001086	-6.75067E-06
0.000108667	-3.54639E-06
0.000108733	-5.01612E-07
0.0001088	1.88159E-06
0.000108867	3.38028E-06
0.000108933	4.03942E-06
0.000109	4.08034E-06
0.000109067	3.77137E-06
0.000109133	3.31204E-06
0.0001092	2.77324E-06
0.000109267	2.11102E-06
0.000109333	1.24169E-06
0.0001094	1.40462E-07
0.000109467	-1.08359E-06
0.000109533	-2.17465E-06
0.0001096	-2.79224E-06
0.000109667	-2.62996E-06
0.000109733	-1.54688E-06
0.0001098	3.41007E-07
0.000109867	2.65003E-06
0.000109933	4.81121E-06
0.00011	6.22376E-06
0.000110067	6.43082E-06
0.000110133	5.25965E-06
0.0001102	2.88011E-06
0.000110267	-2.36274E-07
0.000110333	-3.4413E-06
0.0001104	-6.0775E-06
0.000110467	-7.63615E-06
0.000110533	-7.86238E-06
0.0001106	-6.7855E-06
0.000110667	-4.67855E-06
0.000110733	-1.97125E-06
0.0001108	8.51054E-07
0.000110867	3.33455E-06
0.000110933	5.11552E-06
0.000111	5.95026E-06
0.000111067	5.72622E-06
0.000111133	4.4653E-06
0.0001112	2.32465E-06
0.000111267	-4.08611E-07
0.000111333	-3.33828E-06
0.0001114	-6.00394E-06
0.000111467	-7.95056E-06
0.000111533	-8.81213E-06
0.0001116	-8.38908E-06
0.000111667	-6.69722E-06
0.000111733	-3.97201E-06
0.0001118	-6.25182E-07
0.000111867	2.835E-06
0.000111933	5.89877E-06
0.000112	8.142E-06
0.000112067	9.28816E-06
0.000112133	9.23807E-06
0.0001122	8.06981E-06
0.000112267	6.01647E-06
0.000112333	3.42915E-06
0.0001124	7.2918E-07
0.000112467	-1.64918E-06
0.000112533	-3.32413E-06
0.0001126	-4.03346E-06
0.000112667	-3.69108E-06
0.000112733	-2.41653E-06
0.0001128	-5.23327E-07
0.000112867	1.53942E-06
0.000112933	3.28352E-06
0.000113	4.29458E-06
0.000113067	4.33145E-06
0.000113133	3.38374E-06
0.0001132	1.66991E-06
0.000113267	-4.24573E-07
0.000113333	-2.45152E-06
0.0001134	-4.01711E-06
0.000113467	-4.87848E-06
0.000113533	-4.99365E-06
0.0001136	-4.51258E-06
0.000113667	-3.71492E-06
0.000113733	-2.91455E-06
0.0001138	-2.35978E-06
0.000113867	-2.15816E-06
0.000113933	-2.24671E-06
0.000114	-2.41569E-06
0.000114067	-2.37872E-06
0.000114133	-1.86945E-06
0.0001142	-7.37501E-07
0.000114267	9.84459E-07
0.000114333	3.06339E-06
0.0001144	5.10664E-06
0.000114467	6.65291E-06
0.000114533	7.29098E-06
0.0001146	6.77398E-06
0.000114667	5.09672E-06
0.000114733	2.5123E-06
0.0001148	-5.18812E-07
0.000114867	-3.43436E-06
0.000114933	-5.70151E-06
0.000115	-6.93682E-06
0.000115067	-6.98239E-06
0.000115133	-5.91965E-06
0.0001152	-4.02226E-06
0.000115267	-1.66812E-06
0.000115333	7.58772E-07
0.0001154	2.94569E-06
0.000115467	4.68808E-06
0.000115533	5.88266E-06
0.0001156	6.49024E-06
0.000115667	6.49157E-06
0.000115733	5.86002E-06
0.0001158	4.56566E-06
0.000115867	2.61026E-06
0.000115933	7.84275E-08
0.000116	-2.81881E-06
0.000116067	-5.73172E-06
0.000116133	-8.20516E-06
0.0001162	-9.75678E-06
0.000116267	-9.98371E-06
0.000116333	-8.67014E-06
0.0001164	-5.86474E-06
0.000116467	-1.90387E-06
0.000116533	2.63064E-06
0.0001166	7.01246E-06
0.000116667	1.05086E-05
0.000116733	1.25225E-05
0.0001168	1.27088E-05
0.000116867	1.10355E-05
0.000116933	7.78049E-06
0.000117	3.46743E-06
0.000117067	-1.24073E-06
0.000117133	-5.6652E-06
0.0001172	-9.22421E-06
0.000117267	-1.15149E-05
0.000117333	-1.23531E-05
0.0001174	-1.17718E-05
0.000117467	-9.98538E-06
0.000117533	-7.33346E-06
0.0001176	-4.21607E-06
0.000117667	-1.03003E-06
0.000117733	1.8861E-06
0.0001178	4.29387E-06
0.000117867	6.0787E-06
0.000117933	7.25155E-06
0.000118	7.92521E-06
0.000118067	8.2669E-06
0.000118133	8.43466E-06
0.0001182	8.51253E-06
0.000118267	8.46414E-06
0.000118333	8.12323E-06
0.0001184	7.23178E-06
0.000118467	5.52317E-06
0.000118533	2.83153E-06
0.0001186	-8.03661E-07
0.000118667	-5.07328E-06
0.000118733	-9.40348E-06
0.0001188	-1.30416E-05
0.000118867	-1.52116E-05
0.000118933	-1.53047E-05
0.000119	-1.30559E-05
0.000119067	-8.65476E-06
0.000119133	-2.75289E-06
0.0001192	3.64448E-06
0.000119267	9.38379E-06
0.000119333	1.34175E-05
0.0001194	1.50434E-05
0.000119467	1.40653E-05
0.000119533	1.08304E-05
0.0001196	6.13216E-06
0.000119667	1.00501E-06
0.000119733	-3.53332E-06
0.0001198	-6.719E-06
0.000119867	-8.1954E-06
0.000119933	-8.04453E-06
0.00012	-6.69745E-06
0.000120067	-4.7616E-06
0.000120133	-2.82586E-06
0.0001202	-1.30615E-06
0.000120267	-3.74192E-07
0.000120333	2.17705E-08
0.0001204	6.93474E-08
0.000120467	-1.59498E-08
0.000120533	-7.19369E-08
0.0001206	-1.64294E-08
0.000120667	1.78525E-07
0.000120733	5.35926E-07
0.0001208	1.10652E-06
0.000120867	1.95476E-06
0.000120933	3.09483E-06
0.000121	4.40535E-06
0.000121067	5.57211E-06
0.000121133	6.10714E-06
0.0001212	5.46581E-06
0.000121267	3.24194E-06
0.000121333	-6.20762E-07
0.0001214	-5.68425E-06
0.000121467	-1.10124E-05
0.000121533	-1.53407E-05
0.0001216	-1.73908E-05
0.000121667	-1.62462E-05
0.000121733	-1.16698E-05
0.0001218	-4.25498E-06
0.000121867	4.65592E-06
0.000121933	1.32763E-05
0.000122	1.98228E-05
0.000122067	2.29765E-05
0.000122133	2.22192E-05
0.0001222	1.79458E-05
0.000122267	1.13207E-05
0.000122333	3.92709E-06
0.0001224	-2.68186E-06
0.000122467	-7.39134E-06
0.000122533	-9.77361E-06
0.0001226	-1.01109E-05
0.000122667	-9.19925E-06
0.000122733	-8.00755E-06
0.0001228	-7.30971E-06
0.000122867	-7.41004E-06
0.000122933	-8.04934E-06
0.000123	-8.51831E-06
0.000123067	-7.93717E-06
0.000123133	-5.6073E-06
0.0001232	-1.31736E-06
0.000123267	4.49943E-06
0.000123333	1.0814E-05
0.0001234	1.62488E-05
0.000123467	1.94538E-05
0.000123533	1.95007E-05
0.0001236	1.61757E-05
0.000123667	1.00815E-05
0.000123733	2.51171E-06
0.0001238	-4.87032E-06
0.000123867	-1.04603E-05
0.000123933	-1.31304E-05
0.000124	-1.25198E-05
0.000124067	-9.11805E-06
0.000124133	-4.12098E-06
0.0001242	8.97809E-07
0.000124267	4.40882E-06
0.000124333	5.32603E-06
0.0001244	3.27865E-06
0.000124467	-1.31178E-06
0.000124533	-7.36109E-06
0.0001246	-1.34154E-05
0.000124667	-1.8023E-05
0.000124733	-2.00843E-05
0.0001248	-1.90933E-05
0.000124867	-1.52164E-05
0.000124933	-9.20406E-06
0.000125	-2.17249E-06
0.000125067	4.67529E-06
0.000125133	1.03136E-05
0.0001252	1.40805E-05
0.000125267	1.57524E-05
0.000125333	1.55083E-05
0.0001254	1.38133E-05
0.000125467	1.12652E-05
0.000125533	8.45041E-06
0.0001256	5.83962E-06
0.000125667	3.7371E-06
0.000125733	2.27714E-06
0.0001258	1.45178E-06
0.000125867	1.15085E-06
0.000125933	1.20069E-06
0.000126	1.39533E-06
0.000126067	1.52142E-06
0.000126133	1.38088E-06
0.0001262	8.14944E-07
0.000126267	-2.70576E-07
0.000126333	-1.88225E-06
0.0001264	-3.92399E-06
0.000126467	-6.19567E-06
0.000126533	-8.40954E-06
0.0001266	-1.02253E-05
0.000126667	-1.13013E-05
0.000126733	-1.1357E-05
0.0001268	-1.02349E-05
0.000126867	-7.95153E-06
0.000126933	-4.72196E-06
0.000127	-9.46911E-07
0.000127067	2.84298E-06
0.000127133	6.08006E-06
0.0001272	8.27296E-06
0.000127267	9.11418E-06
0.000127333	8.55374E-06
0.0001274	6.81661E-06
0.000127467	4.35579E-06
0.000127533	1.75055E-06
0.0001276	-4.24858E-07
0.000127667	-1.72834E-06
0.000127733	-1.94096E-06
0.0001278	-1.10132E-06
0.000127867	5.20563E-07
0.000127933	2.4974E-06
0.000128	4.34373E-06
0.000128067	5.61456E-06
0.000128133	5.98383E-06
0.0001282	5.29207E-06
0.000128267	3.56262E-06
0.000128333	9.91199E-07
0.0001284	-2.08493E-06
0.000128467	-5.23371E-06
0.000128533	-7.98838E-06
0.0001286	-9.91743E-06
0.000128667	-1.06974E-05
0.000128733	-1.01765E-05
0.0001288	-8.41299E-06
0.000128867	-5.67479E-06
0.000128933	-2.39428E-06
0.000129	9.16731E-07
0.000129067	3.77321E-06
0.000129133	5.818E-06
0.0001292	6.89124E-06
0.000129267	7.04919E-06
0.000129333	6.52774E-06
0.0001294	5.66154E-06
0.000129467	4.78175E-06
0.000129533	4.12087E-06
0.0001296	3.75037E-06
0.000129667	3.56732E-06
0.000129733	3.33326E-06
0.0001298	2.75476E-06
0.000129867	1.58519E-06
0.000129933	-2.79306E-07
0.00013	-2.73578E-06
0.000130067	-5.4631E-06
0.000130133	-7.97211E-06
0.0001302	-9.71136E-06
0.000130267	-1.02066E-05
0.000130333	-9.19939E-06
0.0001304	-6.74624E-06
0.000130467	-3.24308E-06
0.000130533	6.40014E-07
0.0001306	4.10653E-06
0.000130667	6.42893E-06
0.000130733	7.139E-06
0.0001308	6.15641E-06
0.000130867	3.81359E-06
0.000130933	7.64416E-07
0.000131	-2.19985E-06
0.000131067	-4.37312E-06
0.000131133	-5.32752E-06
0.0001312	-5.01687E-06
0.000131267	-3.759E-06
0.000131333	-2.10494E-06
0.0001314	-6.40181E-07
0.000131467	2.14883E-07
0.000131533	3.39129E-07
0.0001316	-6.34274E-08
0.000131667	-5.51675E-07
0.000131733	-6.1671E-07
0.0001318	1.26431E-07
0.000131867	1.78902E-06
0.000131933	4.14962E-06
0.000132	6.70345E-06
0.000132067	8.80301E-06
0.000132133	9.84493E-06
0.0001322	9.44623E-06
0.000132267	7.55916E-06
0.000132333	4.49408E-06
0.0001324	8.47386E-07
0.000132467	-2.64292E-06
0.000132533	-5.27442E-06
0.0001326	-6.54575E-06
0.000132667	-6.27175E-06
0.000132733	-4.62456E-06
0.0001328	-2.09397E-06
0.000132867	6.22303E-07
0.000132933	2.77472E-06
0.000133	3.73216E-06
0.000133067	3.13122E-06
0.000133133	9.72475E-07
0.0001332	-2.36003E-06
0.000133267	-6.16572E-06
0.000133333	-9.57225E-06
0.0001334	-1.1731E-05
0.000133467	-1.20199E-05
0.000133533	-1.02053E-05
0.0001336	-6.51666E-06
0.000133667	-1.61097E-06
0.000133733	3.57194E-06
0.0001338	8.02973E-06
0.000133867	1.09371E-05
0.000133933	1.18403E-05
0.000134	1.07523E-05
0.000134067	8.1233E-06
0.000134133	4.69637E-06
0.0001342	1.29367E-06
0.000134267	-1.40276E-06
0.000134333	-3.0105E-06
0.0001344	-3.50281E-06
0.000134467	-3.15207E-06
0.000134533	-2.38758E-06
0.0001346	-1.62134E-06
0.000134667	-1.10283E-06
0.000134733	-8.50902E-07
0.0001348	-6.82026E-07
0.000134867	-3.1988E-07
0.000134933	4.56781E-07
0.000135	1.68372E-06
0.000135067	3.14739E-06
0.000135133	4.41378E-06
0.0001352	4.94437E-06
0.000135267	4.26426E-06
0.000135333	2.12972E-06
0.0001354	-1.35863E-06
0.000135467	-5.73465E-06
0.000135533	-1.02478E-05
0.0001356	-1.40268E-05
0.000135667	-1.62812E-05
0.000135733	-1.64887E-05
0.0001358	-1.45173E-05
0.000135867	-1.06546E-05
0.000135933	-5.53916E-06
0.000136	-1.74169E-08
0.000136067	5.03657E-06
0.000136133	8.89243E-06
0.0001362	1.10897E-05
0.000136267	1.14972E-05
0.000136333	1.03046E-05
0.0001364	7.95849E-06
0.000136467	5.06664E-06
0.000136533	2.29199E-06
0.0001366	2.52474E-07
0.000136667	-5.65869E-07
0.000136733	1.19342E-07
0.0001368	2.33099E-06
0.000136867	5.79782E-06
0.000136933	9.9521E-06
0.000137	1.39742E-05
0.000137067	1.68949E-05
0.000137133	1.77546E-05
0.0001372	1.58008E-05
0.000137267	1.06872E-05
0.000137333	2.62412E-06
0.0001374	-7.56526E-06
0.000137467	-1.85178E-05
0.000137533	-2.85346E-05
0.0001376	-3.58861E-05
0.000137667	-3.91575E-05
0.000137733	-3.75572E-05
0.0001378	-3.11112E-05
0.000137867	-2.06937E-05
0.000137933	-7.87729E-06
0.000138	5.36543E-06
0.000138067	1.70451E-05
0.000138133	2.5535E-05
0.0001382	2.98631E-05
0.000138267	2.98538E-05
0.000138333	2.60964E-05
0.0001384	1.97584E-05
0.000138467	1.22976E-05
0.000138533	5.14506E-06
0.0001386	-5.66961E-07
0.000138667	-4.17931E-06
0.000138733	-5.5571E-06
0.0001388	-5.02512E-06
0.000138867	-3.22019E-06
0.000138933	-9.06856E-07
0.000139	1.19705E-06
0.000139067	2.54958E-06
0.000139133	2.8506E-06
0.0001392	2.04487E-06
0.000139267	2.76626E-07
0.000139333	-2.18181E-06
0.0001394	-5.00485E-06
0.000139467	-7.87401E-06
0.000139533	-1.05144E-05
0.0001396	-1.27069E-05
0.000139667	-1.42816E-05
0.000139733	-1.51047E-05
0.0001398	-1.50669E-05
0.000139867	-1.40834E-05
0.000139933	-1.2107E-05
0.00014	-9.15219E-06
0.000140067	-5.32307E-06
0.000140133	-8.34557E-07
0.0001402	3.98263E-06
0.000140267	8.70089E-06
0.000140333	1.2841E-05
0.0001404	1.59397E-05
0.000140467	1.76299E-05
0.000140533	1.77171E-05
0.0001406	1.6235E-05
0.000140667	1.34628E-05
0.000140733	9.89348E-06
0.0001408	6.15156E-06
0.000140867	2.87177E-06
0.000140933	5.61415E-07
0.000141	-5.21701E-07
0.000141067	-4.42614E-07
0.000141133	4.11945E-07
0.0001412	1.4191E-06
0.000141267	1.87785E-06
0.000141333	1.20583E-06
0.0001414	-8.74705E-07
0.000141467	-4.2149E-06
0.000141533	-8.22334E-06
0.0001416	-1.19733E-05
0.000141667	-1.44172E-05
0.000141733	-1.46603E-05
0.0001418	-1.22228E-05
0.000141867	-7.21731E-06
0.000141933	-3.83821E-07
0.000142	7.03745E-06
0.000142067	1.35734E-05
0.000142133	1.78603E-05
0.0001422	1.89714E-05
0.000142267	1.66406E-05
0.000142333	1.13181E-05
0.0001424	4.04243E-06
0.000142467	-3.83507E-06
0.000142533	-1.09918E-05
0.0001426	-1.64405E-05
0.000142667	-1.97106E-05
0.000142733	-2.0857E-05
0.0001428	-2.03031E-05
0.000142867	-1.85835E-05
0.000142933	-1.6086E-05
0.000143	-1.28913E-05
0.000143067	-8.77502E-06
0.000143133	-3.37881E-06
0.0001432	3.51164E-06
0.000143267	1.16858E-05
0.000143333	2.03418E-05
0.0001434	2.812E-05
0.000143467	3.33567E-05
0.000143533	3.45055E-05
0.0001436	3.06065E-05
0.000143667	2.16599E-05
0.000143733	8.77714E-06
0.0001438	-5.95575E-06
0.000143867	-1.98849E-05
0.000143933	-3.03682E-05
0.000144	-3.53766E-05
0.000144067	-3.39616E-05
0.000144133	-2.6467E-05
0.0001442	-1.44393E-05
0.000144267	-2.66696E-07
0.000144333	1.33504E-05
0.0001444	2.39641E-05
0.000144467	2.98456E-05
0.000144533	3.02621E-05
0.0001446	2.55246E-05
0.000144667	1.68283E-05
0.000144733	5.94673E-06
0.0001448	-5.13811E-06
0.000144867	-1.45936E-05
0.000144933	-2.10232E-05
0.000145	-2.36492E-05
0.000145067	-2.23832E-05
0.000145133	-1.77879E-05
0.0001452	-1.09465E-05
0.000145267	-3.25928E-06
0.000145333	3.80512E-06
0.0001454	8.97132E-06
0.000145467	1.13889E-05
0.000145533	1.07916E-05
0.0001456	7.54607E-06
0.000145667	2.57136E-06
0.000145733	-2.86232E-06
0.0001458	-7.41769E-06
0.000145867	-9.994E-06
0.000145933	-9.97784E-06
0.000146	-7.37768E-06
0.000146067	-2.80698E-06
0.000146133	2.68085E-06
0.0001462	7.86246E-06
0.000146267	1.16485E-05
0.000146333	1.33421E-05
0.0001464	1.27846E-05
0.000146467	1.03572E-05
0.000146533	6.84141E-06
0.0001466	3.1851E-06
0.000146667	2.40398E-07
0.000146733	-1.45475E-06
0.0001468	-1.7953E-06
0.000146867	-1.10244E-06
0.000146933	-1.1013E-09
0.000147	7.78271E-07
0.000147067	6.16047E-07
0.000147133	-8.21212E-07
0.0001472	-3.49051E-06
0.000147267	-6.98624E-06
0.000147333	-1.06483E-05
0.0001474	-1.37305E-05
0.000147467	-1.55818E-05
0.000147533	-1.57933E-05
0.0001476	-1.42758E-05
0.000147667	-1.12555E-05
0.000147733	-7.19698E-06
0.0001478	-2.68149E-06
0.000147867	1.72137E-06
0.000147933	5.55503E-06
0.000148	8.52839E-06
0.000148067	1.05155E-05
0.000148133	1.15159E-05
0.0001482	1.15991E-05
0.000148267	1.08591E-05
0.000148333	9.39557E-06
0.0001484	7.32616E-06
0.000148467	4.81748E-06
0.000148533	2.1159E-06
0.0001486	-4.44545E-07
0.000148667	-2.47147E-06
0.000148733	-3.58174E-06
0.0001488	-3.49354E-06
0.000148867	-2.11782E-06
0.000148933	3.79785E-07
0.000149	3.57035E-06
0.000149067	6.81721E-06
0.000149133	9.38965E-06
0.0001492	1.06124E-05
0.000149267	1.00172E-05
0.000149333	7.46E-06
0.0001494	3.17357E-06
0.000149467	-2.26053E-06
0.000149533	-8.01741E-06
0.0001496	-1.31897E-05
0.000149667	-1.6968E-05
0.000149733	-1.87988E-05
0.0001498	-1.84844E-05
0.000149867	-1.62008E-05
0.000149933	-1.24335E-05
0.00015	-7.84832E-06


==> figs/Time_response_scaled_.dat <==
0	0
6.67E-08	0
1.33E-07	0
2.00E-07	0
2.67E-07	0
3.33E-07	6.5823E-167
4.00E-07	1.6229E-154
4.67E-07	8.7367E-149
5.33E-07	1.782E-143
6.00E-07	1.4321E-139
6.67E-07	1.0001E-136
7.33E-07	-5.8247E-133
8.00E-07	-7.7476E-130
8.67E-07	-3.1172E-127
9.33E-07	-4.1128E-125
1.00E-06	1.637E-123
1.07E-06	8.6052E-121
1.13E-06	5.979E-119
1.20E-06	-3.4191E-117
1.27E-06	-9.2397E-115
1.33E-06	-8.5333E-113
1.40E-06	-5.1167E-111
1.47E-06	-2.3428E-109
1.53E-06	-8.703E-108
1.60E-06	-2.7416E-106
1.67E-06	-7.6161E-105
1.73E-06	-1.8744E-103
1.80E-06	-4.0725E-102
1.87E-06	-7.7614E-101
1.93E-06	-1.2404E-99
2.00E-06	-1.53073E-98
2.07E-06	-1.12719E-97
2.13E-06	5.97275E-97
2.20E-06	3.66509E-95
2.27E-06	6.87843E-94
2.33E-06	8.03029E-93
2.40E-06	5.4257E-92
2.47E-06	-5.20758E-93
2.53E-06	-5.08631E-90
2.60E-06	-6.31238E-89
2.67E-06	-3.51058E-88
2.73E-06	4.11202E-88
2.80E-06	2.33472E-86
2.87E-06	1.71573E-85
2.93E-06	2.29897E-85
3.00E-06	-5.30609E-84
3.07E-06	-3.99235E-83
3.13E-06	-4.56113E-83
3.20E-06	9.08559E-82
3.27E-06	5.06741E-81
3.33E-06	1.15738E-82
3.40E-06	-9.24094E-80
3.47E-06	-3.09064E-79
3.53E-06	2.09996E-81
3.60E-06	2.78298E-78
3.67E-06	2.40704E-77
3.73E-06	1.22594E-76
3.80E-06	-2.70607E-76
3.87E-06	-4.74176E-75
3.93E-06	-4.91264E-75
4.00E-06	9.20922E-74
4.07E-06	2.2856E-73
4.13E-06	-1.26212E-72
4.20E-06	-4.67235E-72
4.27E-06	1.3584E-71
4.33E-06	6.8835E-71
4.40E-06	-1.23024E-70
4.47E-06	-8.38272E-70
4.53E-06	1.01923E-69
4.60E-06	9.11543E-69
4.67E-06	-9.4017E-69
4.73E-06	-9.14108E-68
4.80E-06	1.17312E-67
4.87E-06	8.11787E-67
4.93E-06	-1.64132E-66
5.00E-06	-5.5802E-66
5.07E-06	1.95454E-65
5.13E-06	1.94669E-65
5.20E-06	-1.70885E-64
5.27E-06	1.17174E-64
5.33E-06	9.38374E-64
5.40E-06	-2.29385E-63
5.47E-06	-1.5211E-63
5.53E-06	1.54969E-62
5.60E-06	-2.08807E-62
5.67E-06	-3.74251E-62
5.73E-06	1.72158E-61
5.80E-06	-1.75031E-61
5.87E-06	-3.81782E-61
5.93E-06	1.49849E-60
6.00E-06	-1.6389E-60
6.07E-06	-2.09691E-60
6.13E-06	1.02402E-59
6.20E-06	-1.48228E-59
6.27E-06	-1.16038E-60
6.33E-06	4.82948E-59
6.40E-06	-1.01437E-58
6.47E-06	8.36649E-59
6.53E-06	9.40521E-59
6.60E-06	-4.25397E-58
6.67E-06	6.92809E-58
6.73E-06	-4.80293E-58
6.80E-06	-5.80545E-58
6.87E-06	2.36127E-57
6.93E-06	-3.87986E-57
7.00E-06	3.41623E-57
7.07E-06	5.95777E-58
7.13E-06	-8.13379E-57
7.20E-06	1.63442E-56
7.27E-06	-1.96149E-56
7.33E-06	1.18717E-56
7.40E-06	9.12943E-57
7.47E-06	-3.69316E-56
7.53E-06	5.45487E-56
7.60E-06	-3.90251E-56
7.67E-06	-2.42109E-56
7.73E-06	1.18267E-55
7.80E-06	-1.67338E-55
7.87E-06	1.67106E-56
7.93E-06	5.65205E-55
8.00E-06	-1.84536E-54
8.07E-06	4.02433E-54
8.13E-06	-7.06935E-54
8.20E-06	1.04614E-53
8.27E-06	-1.28876E-53
8.33E-06	1.18266E-53
8.40E-06	-3.03562E-54
8.47E-06	-1.99558E-53
8.53E-06	6.66774E-53
8.60E-06	-1.5075E-52
8.67E-06	2.91205E-52
8.73E-06	-5.14774E-52
8.80E-06	8.59196E-52
8.87E-06	-1.37885E-51
8.93E-06	2.15276E-51
9.00E-06	-3.29794E-51
9.07E-06	4.99319E-51
9.13E-06	-7.50912E-51
9.20E-06	1.12612E-50
9.27E-06	-1.68991E-50
9.33E-06	2.54109E-50
9.40E-06	-3.83016E-50
9.47E-06	5.7854E-50
9.53E-06	-8.73669E-50
9.60E-06	1.3148E-49
9.67E-06	-1.96371E-49
9.73E-06	2.89215E-49
9.80E-06	-4.16587E-49
9.87E-06	5.79856E-49
9.93E-06	-7.64568E-49
1.00E-05	9.20102E-49
1.01E-05	-9.21249E-49
1.01E-05	5.05506E-49
1.02E-05	8.2118E-49
1.03E-05	-3.90664E-48
1.03E-05	1.00472E-47
1.04E-05	-2.09611E-47
1.05E-05	3.837E-47
1.05E-05	-6.26802E-47
1.06E-05	9.01248E-47
1.07E-05	-1.07357E-46
1.07E-05	8.30899E-47
1.08E-05	4.21429E-47
1.09E-05	-3.63048E-46
1.09E-05	9.99054E-46
1.10E-05	-2.04286E-45
1.11E-05	3.42698E-45
1.11E-05	-4.66651E-45
1.12E-05	4.4756E-45
1.13E-05	-3.51463E-46
1.13E-05	-1.15029E-44
1.14E-05	3.52185E-44
1.15E-05	-7.20548E-44
1.15E-05	1.13648E-43
1.16E-05	-1.31635E-43
1.17E-05	6.65515E-44
1.17E-05	1.73363E-43
1.18E-05	-6.83936E-43
1.19E-05	1.47823E-42
1.19E-05	-2.31828E-42
1.20E-05	2.48973E-42
1.21E-05	-6.41245E-43
1.21E-05	-5.00201E-42
1.22E-05	1.55946E-41
1.23E-05	-2.93412E-41
1.23E-05	3.80413E-41
1.24E-05	-2.42677E-41
1.25E-05	-3.66054E-41
1.25E-05	1.62631E-40
1.26E-05	-3.34281E-40
1.27E-05	4.4951E-40
1.27E-05	-2.92089E-40
1.28E-05	-4.26457E-40
1.29E-05	1.86844E-39
1.29E-05	-3.66775E-39
1.30E-05	4.44592E-39
1.31E-05	-1.67086E-39
1.31E-05	-7.35226E-39
1.32E-05	2.26124E-38
1.33E-05	-3.68717E-38
1.33E-05	3.22552E-38
1.34E-05	1.59121E-38
1.35E-05	-1.20539E-37
1.35E-05	2.47867E-37
1.36E-05	-2.83476E-37
1.37E-05	4.35311E-38
1.37E-05	6.0744E-37
1.38E-05	-1.51159E-36
1.39E-05	1.95593E-36
1.39E-05	-7.12675E-37
1.40E-05	-3.19038E-36
1.41E-05	8.83274E-36
1.41E-05	-1.17239E-35
1.42E-05	4.28705E-36
1.43E-05	1.88251E-35
1.43E-05	-5.03978E-35
1.44E-05	6.19227E-35
1.45E-05	-1.08334E-35
1.45E-05	-1.22401E-34
1.46E-05	2.75353E-34
1.47E-05	-2.73546E-34
1.47E-05	-8.59831E-35
1.48E-05	7.94237E-34
1.49E-05	-1.35422E-33
1.49E-05	8.18668E-34
1.50E-05	1.47778E-33
1.51E-05	-4.60408E-33
1.51E-05	5.27645E-33
1.52E-05	4.66587E-34
1.53E-05	-1.24034E-32
1.53E-05	2.11534E-32
1.54E-05	-1.04554E-32
1.55E-05	-2.736E-32
1.55E-05	6.93981E-32
1.56E-05	-5.93367E-32
1.57E-05	-4.78636E-32
1.57E-05	2.04008E-31
1.58E-05	-2.31406E-31
1.59E-05	-5.45865E-32
1.59E-05	5.66604E-31
1.60E-05	-7.70137E-31
1.61E-05	1.80998E-32
1.61E-05	1.54742E-30
1.62E-05	-2.34306E-30
1.63E-05	3.05106E-31
1.63E-05	4.28099E-30
1.64E-05	-6.70119E-30
1.65E-05	8.32083E-31
1.65E-05	1.21689E-29
1.66E-05	-1.81172E-29
1.67E-05	1.40866E-31
1.67E-05	3.53286E-29
1.68E-05	-4.56084E-29
1.69E-05	-1.12504E-29
1.69E-05	1.02225E-28
1.70E-05	-1.02052E-28
1.71E-05	-7.56775E-29
1.71E-05	2.83794E-28
1.72E-05	-1.77515E-28
1.73E-05	-3.45946E-28
1.73E-05	7.15881E-28
1.74E-05	-9.7974E-29
1.75E-05	-1.27287E-27
1.75E-05	1.48292E-27
1.76E-05	9.88085E-28
1.77E-05	-3.85132E-27
1.77E-05	1.75174E-27
1.78E-05	5.95846E-27
1.79E-05	-9.02122E-27
1.79E-05	-3.68986E-27
1.80E-05	2.16093E-26
1.81E-05	-1.19295E-26
1.81E-05	-3.36752E-26
1.82E-05	5.45249E-26
1.83E-05	2.1587E-26
1.83E-05	-1.32222E-25
1.84E-05	7.05246E-26
1.85E-05	2.14124E-25
1.85E-05	-3.31164E-25
1.86E-05	-1.62365E-25
1.87E-05	8.24504E-25
1.87E-05	-3.54412E-25
1.88E-05	-1.40799E-24
1.89E-05	1.88024E-24
1.89E-05	1.36735E-24
1.90E-05	-4.92457E-24
1.91E-05	1.0794E-24
1.91E-05	9.13079E-24
1.92E-05	-9.09231E-24
1.93E-05	-1.15378E-23
1.93E-05	2.6567E-23
1.94E-05	3.8927E-24
1.95E-05	-5.52303E-23
1.95E-05	3.02465E-23
1.96E-05	8.7796E-23
1.97E-05	-1.16436E-22
1.97E-05	-9.56745E-23
1.98E-05	2.84167E-22
1.99E-05	1.10844E-23
1.99E-05	-5.49107E-22
2.00E-05	2.93932E-22
2.01E-05	8.74445E-22
2.01E-05	-1.02468E-21
2.02E-05	-1.10185E-21
2.03E-05	2.46442E-21
2.03E-05	8.42343E-22
2.04E-05	-4.93956E-21
2.05E-05	6.8126E-22
2.05E-05	8.72325E-21
2.06E-05	-4.85032E-21
2.07E-05	-1.38458E-20
2.07E-05	1.39396E-20
2.08E-05	1.97749E-20
2.09E-05	-3.15069E-20
2.09E-05	-2.49197E-20
2.10E-05	6.29485E-20
2.11E-05	2.59288E-20
2.11E-05	-1.16346E-19
2.12E-05	-1.67657E-20
2.13E-05	2.03844E-19
2.13E-05	-1.2386E-20
2.14E-05	-3.44008E-19
2.15E-05	7.60948E-20
2.15E-05	5.65828E-19
2.16E-05	-1.93708E-19
2.17E-05	-9.15338E-19
2.17E-05	3.86685E-19
2.18E-05	1.46574E-18
2.19E-05	-6.69461E-19
2.19E-05	-2.33074E-18
2.20E-05	1.02647E-18
2.21E-05	3.67502E-18
2.21E-05	-1.36957E-18
2.22E-05	-5.7132E-18
2.23E-05	1.46013E-18
2.23E-05	8.65702E-18
2.24E-05	-8.01317E-19
2.25E-05	-1.25309E-17
2.25E-05	-1.40675E-18
2.26E-05	1.67402E-17
2.27E-05	5.75295E-18
2.27E-05	-2.01754E-17
2.28E-05	-1.24403E-17
2.29E-05	2.04424E-17
2.29E-05	1.82149E-17
2.30E-05	-1.73362E-17
2.31E-05	-8.91431E-18
2.31E-05	6.10391E-17
2.32E-05	1.08733E-16
2.33E-05	9.3258E-17
2.33E-05	1.9921E-17
2.34E-05	-4.49295E-16
2.35E-05	-2.22457E-15
2.35E-05	-5.18968E-15
2.36E-05	-1.85067E-15
2.37E-05	3.82075E-14
2.37E-05	1.9733E-13
2.38E-05	6.46116E-13
2.39E-05	1.6403E-12
2.39E-05	3.33181E-12
2.40E-05	5.07411E-12
2.41E-05	3.70517E-12
2.41E-05	-9.70971E-12
2.42E-05	-5.44872E-11
2.43E-05	-1.63843E-10
2.43E-05	-3.80345E-10
2.44E-05	-7.30331E-10
2.45E-05	-1.16125E-09
2.45E-05	-1.43471E-09
2.46E-05	-9.98266E-10
2.47E-05	1.08849E-09
2.47E-05	6.04579E-09
2.48E-05	1.49506E-08
2.49E-05	2.79613E-08
2.49E-05	4.3366E-08
2.50E-05	5.68841E-08
2.51E-05	6.17968E-08
2.51E-05	5.03264E-08
2.52E-05	1.61826E-08
2.53E-05	-4.24972E-08
2.53E-05	-1.21084E-07
2.54E-05	-2.08453E-07
2.55E-05	-2.89448E-07
2.55E-05	-3.4901E-07
2.56E-05	-3.76252E-07
2.57E-05	-3.66644E-07
2.57E-05	-3.21404E-07
2.58E-05	-2.4482E-07
2.59E-05	-1.41592E-07
2.59E-05	-1.66366E-08
2.60E-05	1.21437E-07
2.61E-05	2.54521E-07
2.61E-05	3.50871E-07
2.62E-05	3.67759E-07
2.63E-05	2.64051E-07
2.63E-05	2.07263E-08
2.64E-05	-3.38803E-07
2.65E-05	-7.402E-07
2.65E-05	-1.07061E-06
2.66E-05	-1.21209E-06
2.67E-05	-1.08479E-06
2.67E-05	-6.81079E-07
2.68E-05	-7.36232E-08
2.69E-05	6.08313E-07
2.69E-05	1.2244E-06
2.70E-05	1.66955E-06
2.71E-05	1.89955E-06
2.71E-05	1.92543E-06
2.72E-05	1.78325E-06
2.73E-05	1.49957E-06
2.73E-05	1.0755E-06
2.74E-05	5.02116E-07
2.75E-05	-1.99496E-07
2.75E-05	-9.38262E-07
2.76E-05	-1.54378E-06
2.77E-05	-1.8066E-06
2.77E-05	-1.56112E-06
2.78E-05	-7.76482E-07
2.79E-05	3.91785E-07
2.79E-05	1.62474E-06
2.80E-05	2.53935E-06
2.81E-05	2.82687E-06
2.81E-05	2.37051E-06
2.82E-05	1.28971E-06
2.83E-05	-1.07854E-07
2.83E-05	-1.44222E-06
2.84E-05	-2.39258E-06
2.85E-05	-2.79038E-06
2.85E-05	-2.64483E-06
2.86E-05	-2.10513E-06
2.87E-05	-1.38827E-06
2.87E-05	-7.06172E-07
2.88E-05	-2.14749E-07
2.89E-05	9.27391E-09
2.89E-05	-3.08352E-08
2.90E-05	-2.65914E-07
2.91E-05	-5.85179E-07
2.91E-05	-8.67343E-07
2.92E-05	-1.01256E-06
2.93E-05	-9.65393E-07
2.93E-05	-7.19831E-07
2.94E-05	-3.05228E-07
2.95E-05	2.36594E-07
2.95E-05	8.66212E-07
2.96E-05	1.54097E-06
2.97E-05	2.19133E-06
2.97E-05	2.69838E-06
2.98E-05	2.89825E-06
2.99E-05	2.62876E-06
2.99E-05	1.80877E-06
3.00E-05	5.15504E-07
3.01E-05	-9.85017E-07
3.01E-05	-2.28554E-06
3.02E-05	-2.9598E-06
3.03E-05	-2.71821E-06
3.03E-05	-1.53432E-06
3.04E-05	3.14263E-07
3.05E-05	2.31286E-06
3.05E-05	3.86397E-06
3.06E-05	4.47399E-06
3.07E-05	3.90829E-06
3.07E-05	2.26577E-06
3.08E-05	-4.61018E-08
3.09E-05	-2.42465E-06
3.09E-05	-4.2412E-06
3.10E-05	-5.02234E-06
3.11E-05	-4.59569E-06
3.11E-05	-3.15626E-06
3.12E-05	-1.2232E-06
3.13E-05	5.14903E-07
3.13E-05	1.42882E-06
3.14E-05	1.17796E-06
3.15E-05	-1.47016E-07
3.15E-05	-2.03301E-06
3.16E-05	-3.71366E-06
3.17E-05	-4.44232E-06
3.17E-05	-3.76602E-06
3.18E-05	-1.6954E-06
3.19E-05	1.29234E-06
3.19E-05	4.41316E-06
3.20E-05	6.83311E-06
3.21E-05	7.9275E-06
3.21E-05	7.45607E-06
3.22E-05	5.60637E-06
3.23E-05	2.90511E-06
3.23E-05	3.69972E-08
3.24E-05	-2.36694E-06
3.25E-05	-3.90571E-06
3.25E-05	-4.49675E-06
3.26E-05	-4.35095E-06
3.27E-05	-3.84643E-06
3.27E-05	-3.35013E-06
3.28E-05	-3.05956E-06
3.29E-05	-2.93182E-06
3.29E-05	-2.73122E-06
3.30E-05	-2.17204E-06
3.31E-05	-1.08688E-06
3.31E-05	4.63177E-07
3.32E-05	2.19114E-06
3.33E-05	3.69614E-06
3.33E-05	4.62581E-06
3.34E-05	4.80669E-06
3.35E-05	4.2815E-06
3.35E-05	3.246E-06
3.36E-05	1.93154E-06
3.37E-05	5.04956E-07
3.37E-05	-9.59221E-07
3.38E-05	-2.42524E-06
3.39E-05	-3.80161E-06
3.39E-05	-4.87142E-06
3.40E-05	-5.303E-06
3.41E-05	-4.75612E-06
3.41E-05	-3.04843E-06
3.42E-05	-3.0921E-07
3.43E-05	2.95942E-06
3.43E-05	5.96586E-06
3.44E-05	7.85298E-06
3.45E-05	7.99589E-06
3.45E-05	6.26218E-06
3.46E-05	3.12034E-06
3.47E-05	-4.70239E-07
3.47E-05	-3.36992E-06
3.48E-05	-4.66382E-06
3.49E-05	-4.00404E-06
3.49E-05	-1.74699E-06
3.50E-05	1.17685E-06
3.51E-05	3.6119E-06
3.51E-05	4.60429E-06
3.52E-05	3.73603E-06
3.53E-05	1.2416E-06
3.53E-05	-2.12021E-06
3.54E-05	-5.36512E-06
3.55E-05	-7.61924E-06
3.55E-05	-8.36432E-06
3.56E-05	-7.52352E-06
3.57E-05	-5.39624E-06
3.57E-05	-2.50682E-06
3.58E-05	5.54702E-07
3.59E-05	3.24811E-06
3.59E-05	5.1461E-06
3.60E-05	5.96783E-06
3.61E-05	5.60936E-06
3.61E-05	4.17664E-06
3.62E-05	1.99959E-06
3.63E-05	-4.05913E-07
3.63E-05	-2.44538E-06
3.64E-05	-3.60461E-06
3.65E-05	-3.60669E-06
3.65E-05	-2.50171E-06
3.66E-05	-6.45448E-07
3.67E-05	1.42935E-06
3.67E-05	3.19625E-06
3.68E-05	4.29557E-06
3.69E-05	4.60769E-06
3.69E-05	4.22028E-06
3.70E-05	3.32273E-06
3.71E-05	2.09314E-06
3.71E-05	6.39142E-07
3.72E-05	-9.83429E-07
3.73E-05	-2.69777E-06
3.73E-05	-4.33502E-06
3.74E-05	-5.61958E-06
3.75E-05	-6.2328E-06
3.75E-05	-5.93132E-06
3.76E-05	-4.66337E-06
3.77E-05	-2.62282E-06
3.77E-05	-2.09711E-07
3.78E-05	2.0892E-06
3.79E-05	3.8489E-06
3.79E-05	4.82111E-06
3.80E-05	4.973E-06
3.81E-05	4.4458E-06
3.81E-05	3.46644E-06
3.82E-05	2.26132E-06
3.83E-05	1.00953E-06
3.83E-05	-1.57367E-07
3.84E-05	-1.13188E-06
3.85E-05	-1.817E-06
3.85E-05	-2.14268E-06
3.86E-05	-2.10406E-06
3.87E-05	-1.78961E-06
3.87E-05	-1.36595E-06
3.88E-05	-1.01028E-06
3.89E-05	-8.18165E-07
3.89E-05	-7.39493E-07
3.90E-05	-5.91203E-07
3.91E-05	-1.58103E-07
3.91E-05	6.5838E-07
3.92E-05	1.72111E-06
3.93E-05	2.64438E-06
3.93E-05	2.91935E-06
3.94E-05	2.14138E-06
3.95E-05	2.43072E-07
3.95E-05	-2.38065E-06
3.96E-05	-4.93324E-06
3.97E-05	-6.46347E-06
3.97E-05	-6.21535E-06
3.98E-05	-3.94524E-06
3.99E-05	-7.39461E-08
3.99E-05	4.39822E-06
4.00E-05	8.19435E-06
4.01E-05	1.01771E-05
4.01E-05	9.72854E-06
4.02E-05	6.95679E-06
4.03E-05	2.65566E-06
4.03E-05	-1.96542E-06
4.04E-05	-5.68269E-06
4.05E-05	-7.64762E-06
4.05E-05	-7.62962E-06
4.06E-05	-6.03334E-06
4.07E-05	-3.69482E-06
4.07E-05	-1.5403E-06
4.08E-05	-2.38836E-07
4.09E-05	2.16562E-08
4.09E-05	-4.44521E-07
4.10E-05	-1.0028E-06
4.11E-05	-1.00436E-06
4.11E-05	-8.92858E-08
4.12E-05	1.638E-06
4.13E-05	3.63337E-06
4.13E-05	5.12825E-06
4.14E-05	5.44748E-06
4.15E-05	4.29901E-06
4.15E-05	1.91622E-06
4.16E-05	-1.00568E-06
4.17E-05	-3.55321E-06
4.17E-05	-4.92033E-06
4.18E-05	-4.68865E-06
4.19E-05	-2.95877E-06
4.19E-05	-2.93897E-07
4.20E-05	2.48778E-06
4.21E-05	4.58242E-06
4.21E-05	5.43135E-06
4.22E-05	4.84385E-06
4.23E-05	2.99562E-06
4.23E-05	3.33514E-07
4.24E-05	-2.56E-06
4.25E-05	-5.09666E-06
4.25E-05	-6.78389E-06
4.26E-05	-7.29781E-06
4.27E-05	-6.53421E-06
4.27E-05	-4.63493E-06
4.28E-05	-1.97509E-06
4.29E-05	9.0568E-07
4.29E-05	3.42787E-06
4.30E-05	5.12485E-06
4.31E-05	5.77292E-06
4.31E-05	5.44625E-06
4.32E-05	4.4695E-06
4.33E-05	3.28335E-06
4.33E-05	2.27652E-06
4.34E-05	1.65287E-06
4.35E-05	1.38547E-06
4.35E-05	1.26937E-06
4.36E-05	1.04107E-06
4.37E-05	5.07479E-07
4.37E-05	-3.70656E-07
4.38E-05	-1.46832E-06
4.39E-05	-2.55113E-06
4.39E-05	-3.36213E-06
4.40E-05	-3.70143E-06
4.41E-05	-3.47346E-06
4.41E-05	-2.69749E-06
4.42E-05	-1.4932E-06
4.43E-05	-5.63497E-08
4.43E-05	1.36824E-06
4.44E-05	2.51892E-06
4.45E-05	3.16061E-06
4.45E-05	3.13846E-06
4.46E-05	2.42854E-06
4.47E-05	1.16329E-06
4.47E-05	-3.87602E-07
4.48E-05	-1.88489E-06
4.49E-05	-3.01787E-06
4.49E-05	-3.59793E-06
4.50E-05	-3.61002E-06
4.51E-05	-3.19952E-06
4.51E-05	-2.59837E-06
4.52E-05	-2.02044E-06
4.53E-05	-1.57003E-06
4.53E-05	-1.20212E-06
4.54E-05	-7.51762E-07
4.55E-05	-2.04319E-08
4.55E-05	1.1164E-06
4.56E-05	2.62547E-06
4.57E-05	4.29119E-06
4.57E-05	5.76208E-06
4.58E-05	6.65246E-06
4.59E-05	6.6627E-06
4.59E-05	5.67538E-06
4.60E-05	3.79543E-06
4.61E-05	1.32375E-06
4.61E-05	-1.32251E-06
4.62E-05	-3.71342E-06
4.63E-05	-5.50004E-06
4.63E-05	-6.47408E-06
4.64E-05	-6.58416E-06
4.65E-05	-5.91519E-06
4.65E-05	-4.64618E-06
4.66E-05	-3.00332E-06
4.67E-05	-1.22003E-06
4.67E-05	4.90974E-07
4.68E-05	1.95378E-06
4.69E-05	3.03637E-06
4.69E-05	3.65205E-06
4.70E-05	3.75893E-06
4.71E-05	3.36092E-06
4.71E-05	2.51292E-06
4.72E-05	1.32946E-06
4.73E-05	-9.15314E-09
4.73E-05	-1.26361E-06
4.74E-05	-2.16581E-06
4.75E-05	-2.47576E-06
4.75E-05	-2.05563E-06
4.76E-05	-9.37301E-07
4.77E-05	6.47164E-07
4.77E-05	2.29685E-06
4.78E-05	3.54014E-06
4.79E-05	3.97712E-06
4.79E-05	3.42018E-06
4.80E-05	1.97837E-06
4.81E-05	4.54435E-08
4.81E-05	-1.81489E-06
4.82E-05	-3.05294E-06
4.83E-05	-3.32181E-06
4.83E-05	-2.60033E-06
4.84E-05	-1.20154E-06
4.85E-05	3.39135E-07
4.85E-05	1.4555E-06
4.86E-05	1.75047E-06
4.87E-05	1.12988E-06
4.87E-05	-1.77566E-07
4.88E-05	-1.71705E-06
4.89E-05	-2.97941E-06
4.89E-05	-3.57948E-06
4.90E-05	-3.3745E-06
4.91E-05	-2.48401E-06
4.91E-05	-1.21398E-06
4.92E-05	7.51974E-08
4.93E-05	1.09979E-06
4.93E-05	1.73384E-06
4.94E-05	2.01745E-06
4.95E-05	2.1022E-06
4.95E-05	2.16625E-06
4.96E-05	2.33738E-06
4.97E-05	2.65056E-06
4.97E-05	3.04609E-06
4.98E-05	3.39678E-06
4.99E-05	3.54575E-06
4.99E-05	3.34051E-06
5.00E-05	2.66062E-06
5.01E-05	1.44419E-06
5.01E-05	-2.81169E-07
5.02E-05	-2.36655E-06
5.03E-05	-4.52523E-06
5.03E-05	-6.35336E-06
5.04E-05	-7.40274E-06
5.05E-05	-7.29991E-06
5.05E-05	-5.8797E-06
5.06E-05	-3.28319E-06
5.07E-05	2.81088E-08
5.07E-05	3.36511E-06
5.08E-05	5.99339E-06
5.09E-05	7.34807E-06
5.09E-05	7.2047E-06
5.10E-05	5.74131E-06
5.11E-05	3.46607E-06
5.11E-05	1.03719E-06
5.12E-05	-9.5603E-07
5.13E-05	-2.16834E-06
5.13E-05	-2.56792E-06
5.14E-05	-2.38348E-06
5.15E-05	-1.96272E-06
5.15E-05	-1.60892E-06
5.16E-05	-1.46509E-06
5.17E-05	-1.48781E-06
5.17E-05	-1.51047E-06
5.18E-05	-1.35669E-06
5.19E-05	-9.46187E-07
5.19E-05	-3.44517E-07
5.20E-05	2.63235E-07
5.21E-05	6.58263E-07
5.21E-05	6.9127E-07
5.22E-05	3.55136E-07
5.23E-05	-2.05243E-07
5.23E-05	-7.49369E-07
5.24E-05	-1.03848E-06
5.25E-05	-9.31878E-07
5.25E-05	-4.42459E-07
5.26E-05	2.70039E-07
5.27E-05	9.62833E-07
5.27E-05	1.40315E-06
5.28E-05	1.45265E-06
5.29E-05	1.11136E-06
5.29E-05	5.0754E-07
5.30E-05	-1.57813E-07
5.31E-05	-6.86729E-07
5.31E-05	-9.50063E-07
5.32E-05	-9.20819E-07
5.33E-05	-6.67725E-07
5.33E-05	-3.17777E-07
5.34E-05	-6.31806E-09
5.35E-05	1.65918E-07
5.35E-05	1.56295E-07
5.36E-05	-1.8116E-08
5.37E-05	-2.94943E-07
5.37E-05	-5.87903E-07
5.38E-05	-8.07962E-07
5.39E-05	-8.81132E-07
5.39E-05	-7.62863E-07
5.40E-05	-4.49022E-07
5.41E-05	1.88146E-08
5.41E-05	5.57898E-07
5.42E-05	1.06174E-06
5.43E-05	1.42863E-06
5.43E-05	1.5929E-06
5.44E-05	1.54658E-06
5.45E-05	1.34062E-06
5.45E-05	1.0629E-06
5.46E-05	8.00995E-07
5.47E-05	6.06424E-07
5.47E-05	4.77388E-07
5.48E-05	3.6921E-07
5.49E-05	2.27524E-07
5.49E-05	2.69831E-08
5.50E-05	-2.06094E-07
5.51E-05	-4.01596E-07
5.51E-05	-4.83038E-07
5.52E-05	-4.17131E-07
5.53E-05	-2.49419E-07
5.53E-05	-1.04008E-07
5.54E-05	-1.41143E-07
5.55E-05	-4.86618E-07
5.55E-05	-1.16215E-06
5.56E-05	-2.04852E-06
5.57E-05	-2.90173E-06
5.57E-05	-3.42158E-06
5.58E-05	-3.35045E-06
5.59E-05	-2.5671E-06
5.59E-05	-1.14063E-06
5.60E-05	6.766E-07
5.61E-05	2.51638E-06
5.61E-05	4.00065E-06
5.62E-05	4.85045E-06
5.63E-05	4.96136E-06
5.63E-05	4.4208E-06
5.64E-05	3.46266E-06
5.65E-05	2.37693E-06
5.65E-05	1.40731E-06
5.66E-05	6.7375E-07
5.67E-05	1.4705E-07
5.67E-05	-3.16929E-07
5.68E-05	-8.98145E-07
5.69E-05	-1.71978E-06
5.69E-05	-2.77804E-06
5.70E-05	-3.92123E-06
5.71E-05	-4.88593E-06
5.71E-05	-5.37753E-06
5.72E-05	-5.16666E-06
5.73E-05	-4.16936E-06
5.73E-05	-2.48557E-06
5.74E-05	-3.85611E-07
5.75E-05	1.74978E-06
5.75E-05	3.51744E-06
5.76E-05	4.58424E-06
5.77E-05	4.7616E-06
5.77E-05	4.04644E-06
5.78E-05	2.62141E-06
5.79E-05	8.15563E-07
5.79E-05	-9.66537E-07
5.80E-05	-2.33427E-06
5.81E-05	-3.00199E-06
5.81E-05	-2.86205E-06
5.82E-05	-2.02006E-06
5.83E-05	-7.77046E-07
5.83E-05	4.45793E-07
5.84E-05	1.2275E-06
5.85E-05	1.28245E-06
5.85E-05	5.67481E-07
5.86E-05	-6.80491E-07
5.87E-05	-1.99986E-06
5.87E-05	-2.84511E-06
5.88E-05	-2.77201E-06
5.89E-05	-1.60419E-06
5.89E-05	4.80973E-07
5.90E-05	2.98413E-06
5.91E-05	5.22833E-06
5.91E-05	6.56921E-06
5.92E-05	6.59847E-06
5.93E-05	5.2702E-06
5.93E-05	2.90777E-06
5.94E-05	9.31683E-08
5.95E-05	-2.51811E-06
5.95E-05	-4.38935E-06
5.96E-05	-5.23788E-06
5.97E-05	-5.07517E-06
5.97E-05	-4.15145E-06
5.98E-05	-2.83828E-06
5.99E-05	-1.49912E-06
5.99E-05	-3.92892E-07
6.00E-05	3.65355E-07
6.01E-05	7.89177E-07
6.01E-05	9.72056E-07
6.02E-05	1.03208E-06
6.03E-05	1.06931E-06
6.03E-05	1.14261E-06
6.04E-05	1.26262E-06
6.05E-05	1.39521E-06
6.05E-05	1.47281E-06
6.06E-05	1.41468E-06
6.07E-05	1.15635E-06
6.07E-05	6.81817E-07
6.08E-05	4.55801E-08
6.09E-05	-6.30183E-07
6.09E-05	-1.18984E-06
6.10E-05	-1.50132E-06
6.11E-05	-1.51303E-06
6.11E-05	-1.28283E-06
6.12E-05	-9.60951E-07
6.13E-05	-7.2884E-07
6.13E-05	-7.18298E-07
6.14E-05	-9.46702E-07
6.15E-05	-1.29943E-06
6.15E-05	-1.57029E-06
6.16E-05	-1.54484E-06
6.17E-05	-1.09172E-06
6.17E-05	-2.23602E-07
6.18E-05	8.97808E-07
6.19E-05	2.01409E-06
6.19E-05	2.85785E-06
6.20E-05	3.24082E-06
6.21E-05	3.10965E-06
6.21E-05	2.55128E-06
6.22E-05	1.75076E-06
6.23E-05	9.20872E-07
6.23E-05	2.31332E-07
6.24E-05	-2.3866E-07
6.25E-05	-5.11494E-07
6.25E-05	-6.86805E-07
6.26E-05	-8.93502E-07
6.27E-05	-1.23511E-06
6.27E-05	-1.74479E-06
6.28E-05	-2.36193E-06
6.29E-05	-2.93652E-06
6.29E-05	-3.26179E-06
6.30E-05	-3.13005E-06
6.31E-05	-2.40047E-06
6.31E-05	-1.06205E-06
6.32E-05	7.29101E-07
6.33E-05	2.65687E-06
6.33E-05	4.30521E-06
6.34E-05	5.26291E-06
6.35E-05	5.24523E-06
6.35E-05	4.19219E-06
6.36E-05	2.3046E-06
6.37E-05	-2.79663E-09
6.37E-05	-2.22161E-06
6.38E-05	-3.90404E-06
6.39E-05	-4.79507E-06
6.39E-05	-4.89225E-06
6.40E-05	-4.41064E-06
6.41E-05	-3.66843E-06
6.41E-05	-2.94201E-06
6.42E-05	-2.35162E-06
6.43E-05	-1.82535E-06
6.43E-05	-1.15532E-06
6.44E-05	-1.20212E-07
6.45E-05	1.37967E-06
6.45E-05	3.23356E-06
6.46E-05	5.11687E-06
6.47E-05	6.57765E-06
6.47E-05	7.18158E-06
6.48E-05	6.66245E-06
6.49E-05	5.02407E-06
6.49E-05	2.55817E-06
6.50E-05	-2.27542E-07
6.51E-05	-2.7473E-06
6.51E-05	-4.4975E-06
6.52E-05	-5.19054E-06
6.53E-05	-4.82316E-06
6.53E-05	-3.66099E-06
6.54E-05	-2.14576E-06
6.55E-05	-7.54971E-07
6.55E-05	1.42589E-07
6.56E-05	3.90671E-07
6.57E-05	7.70553E-08
6.57E-05	-5.15399E-07
6.58E-05	-1.01949E-06
6.59E-05	-1.11683E-06
6.59E-05	-6.47254E-07
6.60E-05	3.41741E-07
6.61E-05	1.61881E-06
6.61E-05	2.85198E-06
6.62E-05	3.71717E-06
6.63E-05	3.99209E-06
6.63E-05	3.60561E-06
6.64E-05	2.63377E-06
6.65E-05	1.25478E-06
6.65E-05	-3.10888E-07
6.66E-05	-1.84985E-06
6.67E-05	-3.1805E-06
6.67E-05	-4.15507E-06
6.68E-05	-4.65322E-06
6.69E-05	-4.58293E-06
6.69E-05	-3.89697E-06
6.70E-05	-2.62004E-06
6.71E-05	-8.71488E-07
6.71E-05	1.13315E-06
6.72E-05	3.11092E-06
6.73E-05	4.76627E-06
6.73E-05	5.85511E-06
6.74E-05	6.23633E-06
6.75E-05	5.89326E-06
6.75E-05	4.91977E-06
6.76E-05	3.47966E-06
6.77E-05	1.75773E-06
6.77E-05	-7.7894E-08
6.78E-05	-1.88984E-06
6.79E-05	-3.56214E-06
6.79E-05	-4.9792E-06
6.80E-05	-6.01061E-06
6.81E-05	-6.51668E-06
6.81E-05	-6.37893E-06
6.82E-05	-5.54672E-06
6.83E-05	-4.08071E-06
6.83E-05	-2.17111E-06
6.84E-05	-1.16151E-07
6.85E-05	1.73945E-06
6.85E-05	3.08958E-06
6.86E-05	3.74806E-06
6.87E-05	3.6977E-06
6.87E-05	3.08933E-06
6.88E-05	2.19011E-06
6.89E-05	1.29914E-06
6.89E-05	6.58686E-07
6.90E-05	3.89595E-07
6.91E-05	4.69225E-07
6.91E-05	7.54243E-07
6.92E-05	1.03661E-06
6.93E-05	1.11298E-06
6.93E-05	8.4758E-07
6.94E-05	2.14243E-07
6.95E-05	-6.89641E-07
6.95E-05	-1.65846E-06
6.96E-05	-2.42044E-06
6.97E-05	-2.70075E-06
6.97E-05	-2.29573E-06
6.98E-05	-1.14293E-06
6.99E-05	6.32768E-07
6.99E-05	2.7161E-06
7.00E-05	4.6527E-06
7.01E-05	5.95046E-06
7.01E-05	6.2086E-06
7.02E-05	5.23814E-06
7.03E-05	3.13456E-06
7.03E-05	2.74708E-07
7.04E-05	-2.76774E-06
7.05E-05	-5.3669E-06
7.05E-05	-7.0075E-06
7.06E-05	-7.41641E-06
7.07E-05	-6.62336E-06
7.07E-05	-4.93374E-06
7.08E-05	-2.82523E-06
7.09E-05	-8.03443E-07
7.09E-05	7.36836E-07
7.10E-05	1.60331E-06
7.11E-05	1.827E-06
7.11E-05	1.61345E-06
7.12E-05	1.24737E-06
7.13E-05	9.86758E-07
7.13E-05	9.81822E-07
7.14E-05	1.24215E-06
7.15E-05	1.65686E-06
7.15E-05	2.05439E-06
7.16E-05	2.27659E-06
7.17E-05	2.23979E-06
7.17E-05	1.96225E-06
7.18E-05	1.55093E-06
7.19E-05	1.15458E-06
7.19E-05	9.01201E-07
7.20E-05	8.42951E-07
7.21E-05	9.28156E-07
7.21E-05	1.01174E-06
7.22E-05	9.025E-07
7.23E-05	4.33363E-07
7.23E-05	-4.6786E-07
7.24E-05	-1.73181E-06
7.25E-05	-3.14372E-06
7.25E-05	-4.38837E-06
7.26E-05	-5.13413E-06
7.27E-05	-5.13199E-06
7.27E-05	-4.29841E-06
7.28E-05	-2.75385E-06
7.29E-05	-8.0204E-07
7.29E-05	1.14588E-06
7.30E-05	2.67935E-06
7.31E-05	3.49494E-06
7.31E-05	3.46876E-06
7.32E-05	2.67481E-06
7.33E-05	1.34898E-06
7.33E-05	-1.83934E-07
7.34E-05	-1.59261E-06
7.35E-05	-2.60606E-06
7.35E-05	-3.05118E-06
7.36E-05	-2.86228E-06
7.37E-05	-2.07392E-06
7.37E-05	-8.09803E-07
7.38E-05	7.26921E-07
7.39E-05	2.26673E-06
7.39E-05	3.50141E-06
7.40E-05	4.13441E-06
7.41E-05	3.9507E-06
7.41E-05	2.88817E-06
7.42E-05	1.08362E-06
7.43E-05	-1.13125E-06
7.43E-05	-3.29336E-06
7.44E-05	-4.91879E-06
7.45E-05	-5.62849E-06
7.45E-05	-5.249E-06
7.46E-05	-3.85564E-06
7.47E-05	-1.74585E-06
7.47E-05	6.45914E-07
7.48E-05	2.86102E-06
7.49E-05	4.52124E-06
7.49E-05	5.39673E-06
7.50E-05	5.42592E-06
7.51E-05	4.69378E-06
7.51E-05	3.38612E-06
7.52E-05	1.73966E-06
7.53E-05	9.57283E-10
7.53E-05	-1.60199E-06
7.54E-05	-2.87902E-06
7.55E-05	-3.69314E-06
7.55E-05	-3.97395E-06
7.56E-05	-3.72645E-06
7.57E-05	-3.02956E-06
7.57E-05	-2.02067E-06
7.58E-05	-8.67442E-07
7.59E-05	2.65946E-07
7.59E-05	1.24776E-06
7.60E-05	1.99462E-06
7.61E-05	2.47147E-06
7.61E-05	2.67971E-06
7.62E-05	2.64176E-06
7.63E-05	2.38992E-06
7.63E-05	1.96351E-06
7.64E-05	1.41189E-06
7.65E-05	7.97495E-07
7.65E-05	1.9256E-07
7.66E-05	-3.32759E-07
7.67E-05	-7.27671E-07
7.67E-05	-9.76241E-07
7.68E-05	-1.1034E-06
7.69E-05	-1.16732E-06
7.69E-05	-1.23978E-06
7.70E-05	-1.38128E-06
7.71E-05	-1.61959E-06
7.71E-05	-1.93903E-06
7.72E-05	-2.28289E-06
7.73E-05	-2.56678E-06
7.73E-05	-2.69725E-06
7.74E-05	-2.59033E-06
7.75E-05	-2.18637E-06
7.75E-05	-1.46121E-06
7.76E-05	-4.34981E-07
7.77E-05	8.20663E-07
7.77E-05	2.17906E-06
7.78E-05	3.46386E-06
7.79E-05	4.46901E-06
7.79E-05	4.99578E-06
7.80E-05	4.9022E-06
7.81E-05	4.15225E-06
7.81E-05	2.84679E-06
7.82E-05	1.21976E-06
7.83E-05	-4.07253E-07
7.83E-05	-1.70433E-06
7.84E-05	-2.42373E-06
7.85E-05	-2.47079E-06
7.85E-05	-1.92829E-06
7.86E-05	-1.02241E-06
7.87E-05	-4.05374E-08
7.87E-05	7.69167E-07
7.88E-05	1.27774E-06
7.89E-05	1.50327E-06
7.89E-05	1.57577E-06
7.90E-05	1.65452E-06
7.91E-05	1.83418E-06
7.91E-05	2.08157E-06
7.92E-05	2.2329E-06
7.93E-05	2.05534E-06
7.93E-05	1.3493E-06
7.94E-05	4.90397E-08
7.95E-05	-1.72068E-06
7.95E-05	-3.65703E-06
7.96E-05	-5.35751E-06
7.97E-05	-6.43544E-06
7.97E-05	-6.62999E-06
7.98E-05	-5.87321E-06
7.99E-05	-4.29546E-06
7.99E-05	-2.17557E-06
8.00E-05	1.39427E-07
8.01E-05	2.31407E-06
8.01E-05	4.08071E-06
8.02E-05	5.26459E-06
8.03E-05	5.78442E-06
8.03E-05	5.64183E-06
8.04E-05	4.91024E-06
8.05E-05	3.72547E-06
8.05E-05	2.273E-06
8.06E-05	7.65345E-07
8.07E-05	-5.91823E-07
8.07E-05	-1.63799E-06
8.08E-05	-2.288E-06
8.09E-05	-2.5425E-06
8.09E-05	-2.47466E-06
8.10E-05	-2.19911E-06
8.11E-05	-1.83631E-06
8.11E-05	-1.48561E-06
8.12E-05	-1.21365E-06
8.13E-05	-1.05536E-06
8.13E-05	-1.01879E-06
8.14E-05	-1.08519E-06
8.15E-05	-1.20291E-06
8.15E-05	-1.28235E-06
8.16E-05	-1.2039E-06
8.17E-05	-8.47328E-07
8.17E-05	-1.39787E-07
8.18E-05	8.93223E-07
8.19E-05	2.09786E-06
8.19E-05	3.20375E-06
8.20E-05	3.88423E-06
8.21E-05	3.85192E-06
8.21E-05	2.95907E-06
8.22E-05	1.26641E-06
8.23E-05	-9.47611E-07
8.23E-05	-3.24492E-06
8.24E-05	-5.13738E-06
8.25E-05	-6.21366E-06
8.25E-05	-6.24365E-06
8.26E-05	-5.22937E-06
8.27E-05	-3.39025E-06
8.27E-05	-1.09248E-06
8.28E-05	1.2511E-06
8.29E-05	3.27762E-06
8.29E-05	4.74004E-06
8.30E-05	5.52823E-06
8.31E-05	5.64886E-06
8.31E-05	5.18054E-06
8.32E-05	4.22728E-06
8.33E-05	2.8897E-06
8.33E-05	1.26317E-06
8.34E-05	-5.41593E-07
8.35E-05	-2.37051E-06
8.35E-05	-4.01068E-06
8.36E-05	-5.20284E-06
8.37E-05	-5.68657E-06
8.37E-05	-5.2688E-06
8.38E-05	-3.89501E-06
8.39E-05	-1.69777E-06
8.39E-05	9.98219E-07
8.40E-05	3.72336E-06
8.41E-05	5.95543E-06
8.41E-05	7.23491E-06
8.42E-05	7.27352E-06
8.43E-05	6.02664E-06
8.43E-05	3.71E-06
8.44E-05	7.55931E-07
8.45E-05	-2.27942E-06
8.45E-05	-4.83438E-06
8.46E-05	-6.45691E-06
8.47E-05	-6.89046E-06
8.47E-05	-6.11331E-06
8.48E-05	-4.32642E-06
8.49E-05	-1.89714E-06
8.49E-05	7.24886E-07
8.50E-05	3.09839E-06
8.51E-05	4.86788E-06
8.51E-05	5.81309E-06
8.52E-05	5.86443E-06
8.53E-05	5.08774E-06
8.53E-05	3.64856E-06
8.54E-05	1.76975E-06
8.55E-05	-3.05628E-07
8.55E-05	-2.33967E-06
8.56E-05	-4.11388E-06
8.57E-05	-5.43854E-06
8.57E-05	-6.16473E-06
8.58E-05	-6.20276E-06
8.59E-05	-5.54423E-06
8.59E-05	-4.27837E-06
8.60E-05	-2.59102E-06
8.61E-05	-7.38729E-07
8.61E-05	1.00081E-06
8.62E-05	2.38996E-06
8.63E-05	3.28497E-06
8.63E-05	3.66387E-06
8.64E-05	3.61806E-06
8.65E-05	3.31046E-06
8.65E-05	2.91597E-06
8.66E-05	2.56619E-06
8.67E-05	2.31797E-06
8.67E-05	2.15475E-06
8.68E-05	2.0155E-06
8.69E-05	1.83541E-06
8.69E-05	1.5787E-06
8.70E-05	1.24976E-06
8.71E-05	8.80382E-07
8.71E-05	5.02656E-07
8.72E-05	1.24331E-07
8.73E-05	-2.78592E-07
8.73E-05	-7.46059E-07
8.74E-05	-1.30136E-06
8.75E-05	-1.91763E-06
8.75E-05	-2.5017E-06
8.76E-05	-2.90727E-06
8.77E-05	-2.97744E-06
8.77E-05	-2.60329E-06
8.78E-05	-1.77747E-06
8.79E-05	-6.20912E-07
8.79E-05	6.3023E-07
8.80E-05	1.67748E-06
8.81E-05	2.2385E-06
8.81E-05	2.12788E-06
8.82E-05	1.31568E-06
8.83E-05	-5.41875E-08
8.83E-05	-1.69161E-06
8.84E-05	-3.22598E-06
8.85E-05	-4.292E-06
8.85E-05	-4.61303E-06
8.86E-05	-4.06182E-06
8.87E-05	-2.68609E-06
8.87E-05	-6.95878E-07
8.88E-05	1.58109E-06
8.89E-05	3.76409E-06
8.89E-05	5.48975E-06
8.90E-05	6.47502E-06
8.91E-05	6.56282E-06
8.91E-05	5.74461E-06
8.92E-05	4.15821E-06
8.93E-05	2.06236E-06
8.93E-05	-2.07563E-07
8.94E-05	-2.29616E-06
8.95E-05	-3.88878E-06
8.95E-05	-4.76679E-06
8.96E-05	-4.84721E-06
8.97E-05	-4.19801E-06
8.97E-05	-3.02327E-06
8.98E-05	-1.61855E-06
8.99E-05	-3.03595E-07
8.99E-05	6.52905E-07
9.00E-05	1.0976E-06
9.01E-05	1.02729E-06
9.01E-05	5.82373E-07
9.02E-05	-1.38786E-09
9.03E-05	-4.69687E-07
9.03E-05	-6.31431E-07
9.04E-05	-4.18681E-07
9.05E-05	9.5854E-08
9.05E-05	7.30119E-07
9.06E-05	1.26167E-06
9.07E-05	1.50905E-06
9.07E-05	1.39531E-06
9.08E-05	9.70259E-07
9.09E-05	3.8404E-07
9.09E-05	-1.76168E-07
9.10E-05	-5.59845E-07
9.11E-05	-7.07133E-07
9.11E-05	-6.61749E-07
9.12E-05	-5.39132E-07
9.13E-05	-4.65229E-07
9.13E-05	-5.13763E-07
9.14E-05	-6.70186E-07
9.15E-05	-8.38604E-07
9.15E-05	-8.88871E-07
9.16E-05	-7.23E-07
9.17E-05	-3.30939E-07
9.17E-05	1.90378E-07
9.18E-05	6.65348E-07
9.19E-05	9.05677E-07
9.19E-05	7.8766E-07
9.20E-05	3.08809E-07
9.21E-05	-4.00287E-07
9.21E-05	-1.11498E-06
9.22E-05	-1.59203E-06
9.23E-05	-1.65279E-06
9.23E-05	-1.24317E-06
9.24E-05	-4.49549E-07
9.25E-05	5.32143E-07
9.25E-05	1.45945E-06
9.26E-05	2.11377E-06
9.27E-05	2.35423E-06
9.27E-05	2.1414E-06
9.28E-05	1.53071E-06
9.29E-05	6.46426E-07
9.29E-05	-3.50142E-07
9.30E-05	-1.28809E-06
9.31E-05	-2.00796E-06
9.31E-05	-2.38002E-06
9.32E-05	-2.32427E-06
9.33E-05	-1.83189E-06
9.33E-05	-9.807E-07
9.34E-05	6.60478E-08
9.35E-05	1.08638E-06
9.35E-05	1.85075E-06
9.36E-05	2.18518E-06
9.37E-05	2.02508E-06
9.37E-05	1.43857E-06
9.38E-05	6.0745E-07
9.39E-05	-2.30224E-07
9.39E-05	-8.56114E-07
9.40E-05	-1.13855E-06
9.41E-05	-1.06587E-06
9.41E-05	-7.35062E-07
9.42E-05	-3.02982E-07
9.43E-05	7.82717E-08
9.43E-05	3.14895E-07
9.44E-05	3.93771E-07
9.45E-05	3.68492E-07
9.45E-05	3.19887E-07
9.46E-05	3.11883E-07
9.47E-05	3.63202E-07
9.47E-05	4.4569E-07
9.48E-05	5.06192E-07
9.49E-05	4.9788E-07
9.49E-05	4.03829E-07
9.50E-05	2.41473E-07
9.51E-05	4.7752E-08
9.51E-05	-1.44744E-07
9.52E-05	-3.25868E-07
9.53E-05	-5.09262E-07
9.53E-05	-7.1562E-07
9.54E-05	-9.47013E-07
9.55E-05	-1.16712E-06
9.55E-05	-1.30013E-06
9.56E-05	-1.25224E-06
9.57E-05	-9.48274E-07
9.57E-05	-3.67939E-07
9.58E-05	4.3476E-07
9.59E-05	1.33862E-06
9.59E-05	2.18698E-06
9.60E-05	2.83177E-06
9.61E-05	3.17244E-06
9.61E-05	3.17544E-06
9.62E-05	2.86881E-06
9.63E-05	2.31802E-06
9.63E-05	1.59627E-06
9.64E-05	7.64E-07
9.65E-05	-1.34022E-07
9.65E-05	-1.05536E-06
9.66E-05	-1.94046E-06
9.67E-05	-2.70084E-06
9.67E-05	-3.22502E-06
9.68E-05	-3.40385E-06
9.69E-05	-3.16653E-06
9.69E-05	-2.51244E-06
9.70E-05	-1.52426E-06
9.71E-05	-3.54469E-07
9.71E-05	8.11466E-07
9.72E-05	1.80268E-06
9.73E-05	2.50387E-06
9.73E-05	2.87506E-06
9.74E-05	2.94436E-06
9.75E-05	2.77872E-06
9.75E-05	2.44626E-06
9.76E-05	1.98661E-06
9.77E-05	1.40148E-06
9.77E-05	6.68493E-07
9.78E-05	-2.28249E-07
9.79E-05	-1.26479E-06
9.79E-05	-2.35607E-06
9.80E-05	-3.3573E-06
9.81E-05	-4.08984E-06
9.81E-05	-4.38482E-06
9.82E-05	-4.13124E-06
9.83E-05	-3.31399E-06
9.83E-05	-2.02997E-06
9.84E-05	-4.77123E-07
9.85E-05	1.08183E-06
9.85E-05	2.37244E-06
9.86E-05	3.16644E-06
9.87E-05	3.33152E-06
9.87E-05	2.86188E-06
9.88E-05	1.88258E-06
9.89E-05	6.26026E-07
9.89E-05	-6.15587E-07
9.90E-05	-1.55267E-06
9.91E-05	-1.96285E-06
9.91E-05	-1.74366E-06
9.92E-05	-9.40726E-07
9.93E-05	2.56816E-07
9.93E-05	1.55492E-06
9.94E-05	2.62077E-06
9.95E-05	3.16232E-06
9.95E-05	3.00259E-06
9.96E-05	2.12935E-06
9.97E-05	7.05818E-07
9.97E-05	-9.63034E-07
9.98E-05	-2.50209E-06
9.99E-05	-3.55834E-06
9.99E-05	-3.88963E-06
0.0001	-3.42551E-06
0.000100067	-2.28323E-06
0.000100133	-7.34074E-07
0.0001002	8.70123E-07
0.000100267	2.18882E-06
0.000100333	2.97674E-06
0.0001004	3.13664E-06
0.000100467	2.72809E-06
0.000100533	1.93329E-06
0.0001006	9.93871E-07
0.000100667	1.40248E-07
0.000100733	-4.65122E-07
0.0001008	-7.55937E-07
0.000100867	-7.58189E-07
0.000100933	-5.61432E-07
0.000101	-2.79148E-07
0.000101067	-1.30472E-08
0.000101133	1.68465E-07
0.0001012	2.34851E-07
0.000101267	1.85275E-07
0.000101333	3.5682E-08
0.0001014	-1.91334E-07
0.000101467	-4.70175E-07
0.000101533	-7.70508E-07
0.0001016	-1.05463E-06
0.000101667	-1.27877E-06
0.000101733	-1.40061E-06
0.0001018	-1.39119E-06
0.000101867	-1.24624E-06
0.000101933	-9.91141E-07
0.000102	-6.75903E-07
0.000102067	-3.61003E-07
0.000102133	-9.88095E-08
0.0001022	8.22252E-08
0.000102267	1.84522E-07
0.000102333	2.3706E-07
0.0001024	2.82126E-07
0.000102467	3.59084E-07
0.000102533	4.9188E-07
0.0001026	6.84629E-07
0.000102667	9.25308E-07
0.000102733	1.19345E-06
0.0001028	1.46598E-06
0.000102867	1.71694E-06
0.000102933	1.91099E-06
0.000103	1.99551E-06
0.000103067	1.89881E-06
0.000103133	1.54098E-06
0.0001032	8.58834E-07
0.000103267	-1.6084E-07
0.000103333	-1.45141E-06
0.0001034	-2.8539E-06
0.000103467	-4.132E-06
0.000103533	-5.01638E-06
0.0001036	-5.26916E-06
0.000103667	-4.75135E-06
0.000103733	-3.47236E-06
0.0001038	-1.60489E-06
0.000103867	5.41984E-07
0.000103933	2.58638E-06
0.000104	4.15794E-06
0.000104067	4.98102E-06
0.000104133	4.93581E-06
0.0001042	4.08241E-06
0.000104267	2.64332E-06
0.000104333	9.50002E-07
0.0001044	-6.32953E-07
0.000104467	-1.78788E-06
0.000104533	-2.31058E-06
0.0001046	-2.14912E-06
0.000104667	-1.40761E-06
0.000104733	-3.14854E-07
0.0001048	8.33642E-07
0.000104867	1.7465E-06
0.000104933	2.20299E-06
0.000105	2.09961E-06
0.000105067	1.46628E-06
0.000105133	4.50146E-07
0.0001052	-7.26607E-07
0.000105267	-1.82186E-06
0.000105333	-2.62665E-06
0.0001054	-3.00377E-06
0.000105467	-2.90576E-06
0.000105533	-2.37274E-06
0.0001056	-1.51602E-06
0.000105667	-4.94243E-07
0.000105733	5.12324E-07
0.0001058	1.3277E-06
0.000105867	1.80648E-06
0.000105933	1.86046E-06
0.000106	1.48236E-06
0.000106067	7.59506E-07
0.000106133	-1.31452E-07
0.0001062	-9.55005E-07
0.000106267	-1.47117E-06
0.000106333	-1.50262E-06
0.0001064	-9.94922E-07
0.000106467	-4.81317E-08
0.000106533	1.09647E-06
0.0001066	2.11686E-06
0.000106667	2.70406E-06
0.000106733	2.66126E-06
0.0001068	1.97543E-06
0.000106867	8.34919E-07
0.000106933	-4.17266E-07
0.000107	-1.38329E-06
0.000107067	-1.73388E-06
0.000107133	-1.31646E-06
0.0001072	-2.12571E-07
0.000107267	1.27515E-06
0.000107333	2.70447E-06
0.0001074	3.61978E-06
0.000107467	3.68577E-06
0.000107533	2.78895E-06
0.0001076	1.07766E-06
0.000107667	-1.07075E-06
0.000107733	-3.14554E-06
0.0001078	-4.63424E-06
0.000107867	-5.15431E-06
0.000107933	-4.55053E-06
0.000108	-2.93399E-06
0.000108067	-6.551E-07
0.000108133	1.78039E-06
0.0001082	3.82939E-06
0.000108267	5.03416E-06
0.000108333	5.12091E-06
0.0001084	4.05388E-06
0.000108467	2.03585E-06
0.000108533	-5.40811E-07
0.0001086	-3.17871E-06
0.000108667	-5.37561E-06
0.000108733	-6.71989E-06
0.0001088	-6.96413E-06
0.000108867	-6.06555E-06
0.000108933	-4.18883E-06
0.000109	-1.67252E-06
0.000109067	1.03413E-06
0.000109133	3.45359E-06
0.0001092	5.1677E-06
0.000109267	5.89532E-06
0.000109333	5.54511E-06
0.0001094	4.23174E-06
0.000109467	2.25098E-06
0.000109533	1.71557E-08
0.0001096	-2.02387E-06
0.000109667	-3.48706E-06
0.000109733	-4.12457E-06
0.0001098	-3.86908E-06
0.000109867	-2.83511E-06
0.000109933	-1.28099E-06
0.00011	4.56876E-07
0.000110067	2.03947E-06
0.000110133	3.19234E-06
0.0001102	3.75094E-06
0.000110267	3.67788E-06
0.000110333	3.05326E-06
0.0001104	2.04468E-06
0.000110467	8.6573E-07
0.000110533	-2.68081E-07
0.0001106	-1.17877E-06
0.000110667	-1.75507E-06
0.000110733	-1.96732E-06
0.0001108	-1.86564E-06
0.000110867	-1.56103E-06
0.000110933	-1.19264E-06
0.000111	-8.88066E-07
0.000111067	-7.26772E-07
0.000111133	-7.17303E-07
0.0001112	-7.96291E-07
0.000111267	-8.5107E-07
0.000111333	-7.60079E-07
0.0001114	-4.38537E-07
0.000111467	1.25926E-07
0.000111533	8.60655E-07
0.0001116	1.62402E-06
0.000111667	2.24602E-06
0.000111733	2.58053E-06
0.0001118	2.55178E-06
0.000111867	2.17911E-06
0.000111933	1.57156E-06
0.000112	8.93777E-07
0.000112067	3.14794E-07
0.000112133	-4.32177E-08
0.0001122	-1.39519E-07
0.000112267	-2.19675E-08
0.000112333	1.94384E-07
0.0001124	3.68904E-07
0.000112467	3.82697E-07
0.000112533	1.76125E-07
0.0001126	-2.34643E-07
0.000112667	-7.65585E-07
0.000112733	-1.29274E-06
0.0001128	-1.68978E-06
0.000112867	-1.8633E-06
0.000112933	-1.7762E-06
0.000113	-1.45449E-06
0.000113067	-9.78299E-07
0.000113133	-4.61458E-07
0.0001132	-2.57796E-08
0.000113267	2.24554E-07
0.000113333	2.24607E-07
0.0001134	-3.63491E-08
0.000113467	-5.08641E-07
0.000113533	-1.08668E-06
0.0001136	-1.62541E-06
0.000113667	-1.9679E-06
0.000113733	-1.98022E-06
0.0001138	-1.58602E-06
0.000113867	-7.91451E-07
0.000113933	3.07972E-07
0.000114	1.54295E-06
0.000114067	2.70587E-06
0.000114133	3.59738E-06
0.0001142	4.07101E-06
0.000114267	4.06328E-06
0.000114333	3.60108E-06
0.0001144	2.7858E-06
0.000114467	1.76085E-06
0.000114533	6.74327E-07
0.0001146	-3.51479E-07
0.000114667	-1.23522E-06
0.000114733	-1.93472E-06
0.0001148	-2.43284E-06
0.000114867	-2.71978E-06
0.000114933	-2.78087E-06
0.000115	-2.59608E-06
0.000115067	-2.15159E-06
0.000115133	-1.45897E-06
0.0001152	-5.73157E-07
0.000115267	3.99174E-07
0.000115333	1.30731E-06
0.0001154	1.98117E-06
0.000115467	2.2684E-06
0.000115533	2.0749E-06
0.0001156	1.39738E-06
0.000115667	3.37887E-07
0.000115733	-9.06085E-07
0.0001158	-2.07621E-06
0.000115867	-2.90668E-06
0.000115933	-3.18482E-06
0.000116	-2.80462E-06
0.000116067	-1.79943E-06
0.000116133	-3.43799E-07
0.0001162	1.27818E-06
0.000116267	2.73287E-06
0.000116333	3.71228E-06
0.0001164	4.00682E-06
0.000116467	3.5573E-06
0.000116533	2.4723E-06
0.0001166	1.00509E-06
0.000116667	-5.0539E-07
0.000116733	-1.7156E-06
0.0001168	-2.36072E-06
0.000116867	-2.31907E-06
0.000116933	-1.641E-06
0.000117	-5.34617E-07
0.000117067	6.88312E-07
0.000117133	1.69246E-06
0.0001172	2.20398E-06
0.000117267	2.07821E-06
0.000117333	1.33204E-06
0.0001174	1.33076E-07
0.000117467	-1.25033E-06
0.000117533	-2.52267E-06
0.0001176	-3.43642E-06
0.000117667	-3.84698E-06
0.000117733	-3.73257E-06
0.0001178	-3.1766E-06
0.000117867	-2.32234E-06
0.000117933	-1.31891E-06
0.000118	-2.79118E-07
0.000118067	7.36126E-07
0.000118133	1.70408E-06
0.0001182	2.60669E-06
0.000118267	3.39571E-06
0.000118333	3.9756E-06
0.0001184	4.2157E-06
0.000118467	3.99054E-06
0.000118533	3.2336E-06
0.0001186	1.98242E-06
0.000118667	3.94147E-07
0.000118733	-1.27928E-06
0.0001188	-2.75166E-06
0.000118867	-3.77946E-06
0.000118933	-4.22859E-06
0.000119	-4.10679E-06
0.000119067	-3.54969E-06
0.000119133	-2.76564E-06
0.0001192	-1.9597E-06
0.000119267	-1.26487E-06
0.000119333	-7.05428E-07
0.0001194	-2.05017E-07
0.000119467	3.65244E-07
0.000119533	4.84653E-06
0.0001196	9.04754E-06
0.000119667	1.38507E-05
0.000119733	1.84806E-05
0.0001198	2.19324E-05
0.000119867	2.32759E-05
0.000119933	2.19468E-05
0.00012	1.79306E-05
0.000120067	1.17823E-05
0.000120133	4.48705E-06
0.0001202	-2.78717E-06
0.000120267	-8.96119E-06
0.000120333	-1.3263E-05
0.0001204	-1.53417E-05
0.000120467	-1.52665E-05
0.000120533	-1.34361E-05
0.0001206	-1.04446E-05
0.000120667	-6.9485E-06
0.000120733	-3.56229E-06
0.0001208	-7.90545E-07
0.000120867	1.01484E-06
0.000120933	1.68651E-06
0.000121	1.26904E-06
0.000121067	3.38641E-08
0.000121133	-1.53752E-06
0.0001212	-2.82208E-06
0.000121267	-3.18213E-06
0.000121333	-2.13404E-06
0.0001214	4.81657E-07
0.000121467	4.38292E-06
0.000121533	8.83208E-06
0.0001216	1.27514E-05
0.000121667	1.49577E-05
0.000121733	1.44663E-05
0.0001218	1.07854E-05
0.000121867	4.11646E-06
0.000121933	-4.60396E-06
0.000122	-1.38482E-05
0.000122067	-2.18009E-05
0.000122133	-2.67533E-05
0.0001222	-2.74934E-05
0.000122267	-2.35943E-05
0.000122333	-1.55329E-05
0.0001224	-4.61061E-06
0.000122467	7.30151E-06
0.000122533	1.81309E-05
0.0001226	2.60018E-05
0.000122667	2.95801E-05
0.000122733	2.82993E-05
0.0001228	2.24362E-05
0.000122867	1.30325E-05
0.000122933	1.69061E-06
0.000123	-9.71229E-06
0.000123067	-1.9341E-05
0.000123133	-2.56982E-05
0.0001232	-2.78548E-05
0.000123267	-2.55825E-05
0.000123333	-1.93684E-05
0.0001234	-1.03109E-05
0.000123467	8.48297E-08
0.000123533	1.01753E-05
0.0001236	1.84592E-05
0.000123667	2.38177E-05
0.000123733	2.56666E-05
0.0001238	2.39973E-05
0.000123867	1.9307E-05
0.000123933	1.24453E-05
0.000124	4.42435E-06
0.000124067	-3.76048E-06
0.000124133	-1.12604E-05
0.0001242	-1.7437E-05
0.000124267	-2.18654E-05
0.000124333	-2.43015E-05
0.0001244	-2.46421E-05
0.000124467	-2.29012E-05
0.000124533	-1.92118E-05
0.0001246	-1.3846E-05
0.000124667	-7.23382E-06
0.000124733	3.96114E-08
0.0001248	7.27126E-06
0.000124867	1.37136E-05
0.000124933	1.8671E-05
0.000125	2.15991E-05
0.000125067	2.21848E-05
0.000125133	2.03924E-05
0.0001252	1.64695E-05
0.000125267	1.0916E-05
0.000125333	4.42484E-06
0.0001254	-2.19608E-06
0.000125467	-8.11472E-06
0.000125533	-1.2574E-05
0.0001256	-1.49955E-05
0.000125667	-1.5078E-05
0.000125733	-1.28755E-05
0.0001258	-8.83102E-06
0.000125867	-3.74326E-06
0.000125933	1.3457E-06
0.000126	5.33677E-06
0.000126067	7.30345E-06
0.000126133	6.71383E-06
0.0001262	3.58545E-06
0.000126267	-1.47726E-06
0.000126333	-7.3862E-06
0.0001264	-1.27984E-05
0.000126467	-1.64176E-05
0.000126533	-1.72921E-05
0.0001266	-1.50299E-05
0.000126667	-9.87591E-06
0.000126733	-2.63522E-06
0.0001268	5.52881E-06
0.000126867	1.33588E-05
0.000126933	1.9755E-05
0.000127	2.39509E-05
0.000127067	2.55807E-05
0.000127133	2.46462E-05
0.0001272	2.14181E-05
0.000127267	1.63242E-05
0.000127333	9.86629E-06
0.0001274	2.58585E-06
0.000127467	-4.92928E-06
0.000127533	-1.20287E-05
0.0001276	-1.80095E-05
0.000127667	-2.21762E-05
0.000127733	-2.39529E-05
0.0001278	-2.30195E-05
0.000127867	-1.94276E-05
0.000127933	-1.36495E-05
0.000128	-6.52943E-06
0.000128067	8.65847E-07
0.000128133	7.46438E-06
0.0001282	1.24207E-05
0.000128267	1.5297E-05
0.000128333	1.6142E-05
0.0001284	1.54434E-05
0.000128467	1.39639E-05
0.000128533	1.2507E-05
0.0001286	1.16768E-05
0.000128667	1.16991E-05
0.000128733	1.2355E-05
0.0001288	1.30481E-05
0.000128867	1.29889E-05
0.000128933	1.14495E-05
0.000129	8.01789E-06
0.000129067	2.78073E-06
0.000129133	-3.62366E-06
0.0001292	-1.01081E-05
0.000129267	-1.53805E-05
0.000129333	-1.82744E-05
0.0001294	-1.8081E-05
0.000129467	-1.47889E-05
0.000129533	-9.15445E-06
0.0001296	-2.56596E-06
0.000129667	3.27882E-06
0.000129733	6.80573E-06
0.0001298	6.99221E-06
0.000129867	3.66719E-06
0.000129933	-2.41109E-06
0.00013	-9.73233E-06
0.000130067	-1.64247E-05
0.000130133	-2.0751E-05
0.0001302	-2.1568E-05
0.000130267	-1.86158E-05
0.000130333	-1.25547E-05
0.0001304	-4.74537E-06
0.000130467	3.15357E-06
0.000130533	2.22464E-06
0.0001306	3.17476E-06
0.000130667	3.52257E-06
0.000130733	3.37085E-06
0.0001308	2.92743E-06
0.000130867	2.42929E-06
0.000130933	2.06956E-06
0.000131	1.94929E-06
0.000131067	2.06446E-06
0.000131133	2.32594E-06
0.0001312	2.59943E-06
0.000131267	2.74869E-06
0.000131333	2.66796E-06
0.0001314	2.29716E-06
0.000131467	1.62191E-06
0.000131533	6.66139E-07
0.0001316	-5.14417E-07
0.000131667	-1.83322E-06
0.000131733	-3.17015E-06
0.0001318	-4.37157E-06
0.000131867	-5.26109E-06
0.000131933	-5.66535E-06
0.000132	-5.45254E-06
0.000132067	-4.57402E-06
0.000132133	-3.09542E-06
0.0001322	-1.20398E-06
0.000132267	8.14562E-07
0.000132333	2.62784E-06
0.0001324	3.92578E-06
0.000132467	4.48933E-06
0.000132533	4.24075E-06
0.0001326	3.26181E-06
0.000132667	1.7752E-06
0.000132733	9.37456E-08
0.0001328	-1.44951E-06
0.000132867	-2.57335E-06
0.000132933	-3.1058E-06
0.000133	-3.01463E-06
0.000133067	-2.4055E-06
0.000133133	-1.48981E-06
0.0001332	-5.3061E-07
0.000133267	2.20708E-07
0.000133333	5.83099E-07
0.0001334	4.87219E-07
0.000133467	-9.43631E-09
0.000133533	-7.37099E-07
0.0001336	-1.45521E-06
0.000133667	-1.91198E-06
0.000133733	-1.90879E-06
0.0001338	-1.354E-06
0.000133867	-2.92831E-07
0.000133933	1.09564E-06
0.000134	2.53501E-06
0.000134067	3.71413E-06
0.000134133	4.36085E-06
0.0001342	4.30837E-06
0.000134267	3.53691E-06
0.000134333	2.17931E-06
0.0001344	4.88754E-07
0.000134467	-1.22303E-06
0.000134533	-2.66036E-06
0.0001346	-3.61096E-06
0.000134667	-3.98827E-06
0.000134733	-3.83824E-06
0.0001348	-3.31063E-06
0.000134867	-2.60511E-06
0.000134933	-1.90914E-06
0.000135	-1.34631E-06
0.000135067	-9.495E-07
0.000135133	-6.64961E-07
0.0001352	-3.8364E-07
0.000135267	1.19496E-08
0.000135333	6.00868E-07
0.0001354	1.39118E-06
0.000135467	2.31045E-06
0.000135533	3.22039E-06
0.0001356	3.94959E-06
0.000135667	4.33393E-06
0.000135733	4.25363E-06
0.0001358	3.65873E-06
0.000135867	2.57923E-06
0.000135933	1.12085E-06
0.000136	-5.50125E-07
0.000136067	-2.22858E-06
0.000136133	-3.69569E-06
0.0001362	-4.74569E-06
0.000136267	-5.21322E-06
0.000136333	-4.99939E-06
0.0001364	-4.09319E-06
0.000136467	-2.58285E-06
0.000136533	-6.52112E-07
0.0001366	1.44211E-06
0.000136667	3.40924E-06
0.000136733	4.97547E-06
0.0001368	5.93413E-06
0.000136867	6.18387E-06
0.000136933	5.74423E-06
0.000137	4.74434E-06
0.000137067	3.38772E-06
0.000137133	1.90283E-06
0.0001372	4.93353E-07
0.000137267	-6.98545E-07
0.000137333	-1.60715E-06
0.0001374	-2.23455E-06
0.000137467	-2.62432E-06
0.000137533	-2.82834E-06
0.0001376	-2.87935E-06
0.000137667	-2.77863E-06
0.000137733	-2.50265E-06
0.0001378	-2.02535E-06
0.000137867	-1.34724E-06
0.000137933	-5.19504E-07
0.000138	3.47154E-07
0.000138067	1.09469E-06
0.000138133	1.54994E-06
0.0001382	1.56906E-06
0.000138267	1.08182E-06
0.000138333	1.22292E-07
0.0001384	-1.16456E-06
0.000138467	-2.54456E-06
0.000138533	-3.74024E-06
0.0001386	-4.49021E-06
0.000138667	-4.6065E-06
0.000138733	-4.01516E-06
0.0001388	-2.76991E-06
0.000138867	-1.03678E-06
0.000138933	9.43969E-07
0.000139	2.90623E-06
0.000139067	4.60267E-06
0.000139133	5.83498E-06
0.0001392	6.46594E-06
0.000139267	6.41755E-06
0.000139333	5.66469E-06
0.0001394	4.23418E-06
0.000139467	2.21479E-06
0.000139533	-2.24939E-07
0.0001396	-2.8218E-06
0.000139667	-5.22124E-06
0.000139733	-7.01152E-06
0.0001398	-7.79241E-06
0.000139867	-7.26862E-06
0.000139933	-5.3455E-06
0.00014	-2.19737E-06
0.000140067	1.71918E-06
0.000140133	5.72259E-06
0.0001402	9.03088E-06
0.000140267	1.09293E-05
0.000140333	1.09411E-05
0.0001404	8.95687E-06
0.000140467	5.28373E-06
0.000140533	5.97406E-07
0.0001406	-4.19754E-06
0.000140667	-8.16693E-06
0.000140733	-1.05577E-05
0.0001408	-1.09674E-05
0.000140867	-9.4298E-06
0.000140933	-6.39574E-06
0.000141	-2.6145E-06
0.000141067	1.0522E-06
0.000141133	3.83578E-06
0.0001412	5.23353E-06
0.000141267	5.1067E-06
0.000141333	3.68272E-06
0.0001414	1.46683E-06
0.000141467	-9.08131E-07
0.000141533	-2.85005E-06
0.0001416	-3.94805E-06
0.000141667	-4.05028E-06
0.000141733	-3.26416E-06
0.0001418	-1.88754E-06
0.000141867	-2.98372E-07
0.000141933	1.15988E-06
0.000142	2.26254E-06
0.000142067	2.93631E-06
0.000142133	3.23744E-06
0.0001422	3.29125E-06
0.000142267	3.21966E-06
0.000142333	3.0849E-06
0.0001424	2.86887E-06
0.000142467	2.49234E-06
0.000142533	1.86328E-06
0.0001426	9.32837E-07
0.000142667	-2.64081E-07
0.000142733	-1.59963E-06
0.0001428	-2.87873E-06
0.000142867	-3.88984E-06
0.000142933	-4.46188E-06
0.000143	-4.50752E-06
0.000143067	-4.03903E-06
0.000143133	-3.15414E-06
0.0001432	-2.00068E-06
0.000143267	-7.35625E-07
0.000143333	5.05701E-07
0.0001434	1.62103E-06
0.000143467	2.53392E-06
0.000143533	3.17766E-06
0.0001436	3.48407E-06
0.000143667	3.38835E-06
0.000143733	2.85237E-06
0.0001438	1.89855E-06
0.000143867	6.38249E-07
0.000143933	-7.22562E-07
0.000144	-1.9111E-06
0.000144067	-2.64766E-06
0.000144133	-2.72241E-06
0.0001442	-2.06481E-06
0.000144267	-7.80417E-07
0.000144333	8.61506E-07
0.0001444	2.49022E-06
0.000144467	3.72925E-06
0.000144533	4.29681E-06
0.0001446	4.07915E-06
0.000144667	3.15383E-06
0.000144733	1.75595E-06
0.0001448	1.99996E-07
0.000144867	-1.21563E-06
0.000144933	-2.28917E-06
0.000145	-2.95531E-06
0.000145067	-3.27387E-06
0.000145133	-3.37569E-06
0.0001452	-3.38896E-06
0.000145267	-3.37563E-06
0.000145333	-3.30228E-06
0.0001454	-3.05618E-06
0.000145467	-2.49966E-06
0.000145533	-1.54131E-06
0.0001456	-1.96089E-07
0.000145667	1.38974E-06
0.000145733	2.96019E-06
0.0001458	4.21229E-06
0.000145867	4.87982E-06
0.000145933	4.81052E-06
0.000146	4.01116E-06
0.000146067	2.64587E-06
0.000146133	9.88651E-07
0.0001462	-6.53846E-07
0.000146267	-2.02399E-06
0.000146333	-2.97336E-06
0.0001464	-3.4835E-06
0.000146467	-3.64293E-06
0.000146533	-3.59086E-06
0.0001466	-3.44894E-06
0.000146667	-3.26583E-06
0.000146733	-2.99468E-06
0.0001468	-2.512E-06
0.000146867	-1.67243E-06
0.000146933	-3.80969E-07
0.000147	1.34226E-06
0.000147067	3.32866E-06
0.000147133	5.27426E-06
0.0001472	6.80013E-06
0.000147267	7.54602E-06
0.000147333	7.27178E-06
0.0001474	5.93653E-06
0.000147467	3.73056E-06
0.000147533	1.04702E-06
0.0001476	-1.60259E-06
0.000147667	-3.70867E-06
0.000147733	-4.88788E-06
0.0001478	-4.97751E-06
0.000147867	-4.07364E-06
0.000147933	-2.50176E-06
0.000148	-7.27797E-07
0.000148067	7.65876E-07
0.000148133	1.60515E-06
0.0001482	1.61568E-06
0.000148267	8.57393E-07
0.000148333	-4.04937E-07
0.0001484	-1.78379E-06
0.000148467	-2.87811E-06
0.000148533	-3.37828E-06
0.0001486	-3.13887E-06
0.000148667	-2.20273E-06
0.000148733	-7.75E-07
0.0001488	8.40169E-07
0.000148867	2.31894E-06
0.000148933	3.39033E-06
0.000149	3.88495E-06
0.000149067	3.75251E-06
0.000149133	3.05084E-06
0.0001492	1.91656E-06
0.000149267	5.29748E-07
0.000149333	-9.17021E-07
0.0001494	-2.24031E-06
0.000149467	-3.27863E-06
0.000149533	-3.90062E-06
0.0001496	-4.0134E-06
0.000149667	-3.57365E-06
0.000149733	-2.60019E-06
0.0001498	-1.18364E-06
0.000149867	5.12971E-07
0.000149933	2.26707E-06
0.00015	3.82446E-06


==> figs/Time_response_scaled_signal.dat <==
0	0
6.66667E-08	0
1.33333E-07	0
0.0000002	0
2.66667E-07	0
3.33333E-07	0
0.0000004	4.2221E-169
4.66667E-07	1.069E-151
5.33333E-07	9.1912E-146
0.0000006	1.0078E-140
6.66667E-07	1.096E-136
7.33333E-07	1.0884E-133
0.0000008	-2.3791E-130
8.66667E-07	-2.64E-127
9.33333E-07	-7.4325E-125
0.000001	-3.7822E-123
1.06667E-06	1.5721E-120
1.13333E-06	3.2822E-118
0.0000012	3.1114E-116
1.26667E-06	1.7265E-114
1.33333E-06	5.5831E-113
0.0000014	5.9254E-112
1.46667E-06	-4.8187E-110
1.53333E-06	-3.7473E-108
0.0000016	-1.7026E-106
1.66667E-06	-6.3011E-105
1.73333E-06	-2.0077E-103
0.0000018	-5.5112E-102
1.86667E-06	-1.3177E-100
1.93333E-06	-2.6584E-99
0.000002	-4.25148E-98
2.06667E-06	-4.91142E-97
2.13333E-06	-2.70608E-96
0.0000022	4.05579E-95
2.26667E-06	1.36616E-93
2.33333E-06	2.04884E-92
0.0000024	1.81991E-91
2.46667E-06	5.70129E-91
2.53333E-06	-8.85339E-90
0.0000026	-1.52938E-88
2.66667E-06	-1.0437E-87
2.73333E-06	-8.65897E-88
0.0000028	4.62669E-86
2.86667E-06	4.01303E-85
2.93333E-06	1.069E-84
0.000003	-5.42467E-84
3.06667E-06	-6.28774E-83
3.13333E-06	-3.53851E-82
0.0000032	-1.53635E-81
3.26667E-06	4.03955E-81
3.33333E-06	1.41812E-79
0.0000034	7.1614E-79
3.46667E-06	-2.84119E-78
3.53333E-06	-3.92392E-77
0.0000036	-2.7126E-77
3.66667E-06	1.10572E-75
3.73333E-06	3.0348E-75
0.0000038	-2.1889E-74
3.86667E-06	-9.41389E-74
3.93333E-06	3.50338E-73
0.000004	1.9675E-72
4.06667E-06	-5.21685E-72
4.13333E-06	-3.12524E-71
0.0000042	7.76903E-71
4.26667E-06	3.92528E-70
4.33333E-06	-1.15624E-69
0.0000044	-3.70169E-69
4.46667E-06	1.53503E-68
4.53333E-06	2.07456E-68
0.0000046	-1.63641E-67
4.66667E-06	3.74851E-68
4.73333E-06	1.2199E-66
0.0000048	-2.23759E-66
4.86667E-06	-4.18111E-66
4.93333E-06	2.21499E-65
0.000005	-2.44268E-65
5.06667E-06	-6.76622E-65
5.13333E-06	3.43901E-64
0.0000052	-6.44222E-64
5.26667E-06	-4.20845E-64
5.33333E-06	6.44652E-63
0.0000054	-1.70956E-62
5.46667E-06	4.00715E-63
5.53333E-06	1.06286E-61
0.0000056	-3.22161E-61
5.66667E-06	2.42696E-61
5.73333E-06	1.16462E-60
0.0000058	-4.38851E-60
5.86667E-06	5.83988E-60
5.93333E-06	5.27659E-60
0.000006	-3.99714E-59
6.06667E-06	8.2821E-59
6.13333E-06	-5.69864E-59
0.0000062	-1.68295E-58
6.26667E-06	6.49694E-58
6.33333E-06	-1.11863E-57
0.0000064	7.61302E-58
6.46667E-06	1.58174E-57
6.53333E-06	-6.46554E-57
0.0000066	1.22388E-56
6.66667E-06	-1.36087E-56
6.73333E-06	2.16878E-57
0.0000068	2.98641E-56
6.86667E-06	-8.25027E-56
6.93333E-06	1.39393E-55
0.000007	-1.6393E-55
7.06667E-06	1.03015E-55
7.13333E-06	9.33797E-56
0.0000072	-4.43531E-55
7.26667E-06	9.0451E-55
7.33333E-06	-1.3521E-54
0.0000074	1.59447E-54
7.46667E-06	-1.42236E-54
7.53333E-06	6.84023E-55
0.0000076	5.8919E-55
7.66667E-06	-2.11292E-54
7.73333E-06	3.33033E-54
0.0000078	-3.48425E-54
7.86667E-06	1.8476E-54
7.93333E-06	1.94222E-54
0.000008	-7.41346E-54
8.06667E-06	1.27148E-53
8.13333E-06	-1.41091E-53
0.0000082	5.17532E-54
8.26667E-06	2.35372E-53
8.33333E-06	-8.52901E-53
0.0000084	1.98489E-52
8.46667E-06	-3.88256E-52
8.53333E-06	6.89029E-52
0.0000086	-1.14965E-51
8.66667E-06	1.84019E-51
8.73333E-06	-2.86766E-51
0.0000088	4.39842E-51
8.86667E-06	-6.68386E-51
8.93333E-06	1.01264E-50
0.000009	-1.53741E-50
9.06667E-06	2.34243E-50
9.13333E-06	-3.57812E-50
0.0000092	5.47901E-50
9.26667E-06	-8.38639E-50
9.33333E-06	1.27567E-49
0.0000094	-1.92103E-49
9.46667E-06	2.84835E-49
9.53333E-06	-4.12593E-49
0.0000096	5.78797E-49
9.66667E-06	-7.7697E-49
9.73333E-06	9.77504E-49
0.0000098	-1.10854E-48
9.86667E-06	1.02461E-48
9.93333E-06	-4.61023E-49
0.00001	-1.0095E-48
1.00667E-05	4.03035E-48
1.01333E-05	-9.48269E-48
0.0000102	1.83936E-47
1.02667E-05	-3.1675E-47
1.03333E-05	4.96251E-47
0.0000104	-7.085E-47
1.04667E-05	9.06585E-47
1.05333E-05	-9.89862E-47
0.0000106	7.76765E-47
1.06667E-05	1.38586E-48
1.07333E-05	-1.76328E-46
0.0000108	4.92077E-46
1.08667E-05	-9.88559E-46
1.09333E-05	1.67803E-45
0.000011	-2.51586E-45
1.10667E-05	3.35203E-45
1.11333E-05	-3.87637E-45
0.0000112	3.56737E-45
1.12667E-05	-1.62873E-45
1.13333E-05	-3.05074E-45
0.0000114	1.18945E-44
1.14667E-05	-2.65844E-44
1.15333E-05	4.86039E-44
0.0000116	-7.79329E-44
1.16667E-05	1.10404E-43
1.17333E-05	-1.32298E-43
0.0000118	1.12619E-43
1.18667E-05	4.43608E-45
1.19333E-05	-2.99926E-43
0.000012	8.56348E-43
1.20667E-05	-1.68786E-42
1.21333E-05	2.61153E-42
0.0000122	-3.06014E-42
1.22667E-05	1.93267E-42
1.23333E-05	2.32908E-42
0.0000124	-1.11297E-41
1.24667E-05	2.42103E-41
1.25333E-05	-3.7264E-41
0.0000126	3.94629E-41
1.26667E-05	-1.29976E-41
1.27333E-05	-6.12651E-41
0.0000128	1.88455E-40
1.28667E-05	-3.33492E-40
1.29333E-05	3.93247E-40
0.000013	-1.94378E-40
1.30667E-05	-4.43258E-40
1.31333E-05	1.5369E-39
0.0000132	-2.68289E-39
1.32667E-05	2.86157E-39
1.33333E-05	-6.04459E-40
0.0000134	-5.07733E-39
1.34667E-05	1.29659E-38
1.35333E-05	-1.79018E-38
0.0000136	1.11261E-38
1.36667E-05	1.46039E-38
1.37333E-05	-5.47164E-38
0.0000138	8.27717E-38
1.38667E-05	-5.42163E-38
1.39333E-05	-6.15553E-38
0.000014	2.25041E-37
1.40667E-05	-2.90193E-37
1.41333E-05	6.95539E-38
0.0000142	4.52732E-37
1.42667E-05	-8.69703E-37
1.43333E-05	4.04668E-37
0.0000144	1.35608E-36
1.44667E-05	-3.21697E-36
1.45333E-05	1.91601E-36
0.0000146	5.47035E-36
1.46667E-05	-1.57756E-35
1.47333E-05	1.51697E-35
0.0000148	1.4213E-35
1.48667E-05	-6.96962E-35
1.49333E-05	9.88514E-35
0.000015	-9.05106E-36
1.50667E-05	-2.38961E-34
1.51333E-05	4.81479E-34
0.0000152	-3.14182E-34
1.52667E-05	-5.97746E-34
1.53333E-05	1.86691E-33
0.0000154	-1.97642E-33
1.54667E-05	-8.38477E-34
1.55333E-05	6.07344E-33
0.0000156	-8.70267E-33
1.56667E-05	1.29257E-33
1.57333E-05	1.71809E-32
0.0000158	-3.16035E-32
1.58667E-05	1.48745E-32
1.59333E-05	4.33822E-32
0.000016	-1.00726E-31
1.60667E-05	6.84257E-32
1.61333E-05	9.99957E-32
0.0000162	-2.89942E-31
1.62667E-05	2.36372E-31
1.63333E-05	2.14526E-31
0.0000164	-7.58037E-31
1.64667E-05	6.76017E-31
1.65333E-05	4.25979E-31
0.0000166	-1.75181E-30
1.66667E-05	1.61315E-30
1.67333E-05	6.69516E-31
0.0000168	-3.18867E-30
1.68667E-05	3.04707E-30
1.69333E-05	-2.64056E-31
0.000017	-2.02503E-30
1.70667E-05	3.97101E-30
1.71333E-05	-1.12734E-29
0.0000172	1.91226E-29
1.72667E-05	4.66541E-30
1.73333E-05	-8.22455E-29
0.0000174	1.29352E-28
1.74667E-05	4.43737E-29
1.75333E-05	-4.4546E-28
0.0000176	5.28908E-28
1.76667E-05	4.5416E-28
1.77333E-05	-2.00776E-27
0.0000178	1.50952E-27
1.78667E-05	3.08045E-27
1.79333E-05	-7.62556E-27
0.000018	1.97322E-27
1.80667E-05	1.58682E-26
1.81333E-05	-2.35247E-26
0.0000182	-9.67249E-27
1.82667E-05	6.54365E-26
1.83333E-05	-5.11606E-26
0.0000184	-9.20824E-26
1.84667E-05	2.14126E-25
1.85333E-05	-2.1318E-26
0.0000186	-4.50465E-25
1.86667E-05	5.04528E-25
1.87333E-05	4.75597E-25
0.0000188	-1.5515E-24
1.88667E-05	4.67434E-25
1.89333E-05	2.85524E-24
0.000019	-3.60478E-24
1.90667E-05	-2.73636E-24
1.91333E-05	9.89362E-24
0.0000192	-2.85493E-24
1.92667E-05	-1.78761E-23
1.93333E-05	2.04804E-23
0.0000194	1.97349E-23
1.94667E-05	-5.6568E-23
1.95333E-05	3.75073E-24
0.0000196	1.09372E-22
1.96667E-05	-8.65425E-23
1.97333E-05	-1.53165E-22
0.0000198	2.73277E-22
1.98667E-05	1.14274E-22
1.99333E-05	-5.98893E-22
0.00002	1.56989E-22
2.00667E-05	1.04136E-21
2.01333E-05	-9.07611E-22
0.0000202	-1.43729E-21
2.02667E-05	2.4788E-21
2.03333E-05	1.35373E-21
0.0000204	-5.25148E-21
2.04667E-05	8.68316E-23
2.05333E-05	9.51164E-21
0.0000206	-4.41737E-21
2.06667E-05	-1.5202E-20
2.07333E-05	1.40837E-20
0.0000208	2.15376E-20
2.08667E-05	-3.27373E-20
2.09333E-05	-2.64411E-20
0.000021	6.56322E-20
2.10667E-05	2.58393E-20
2.11333E-05	-1.20219E-19
0.0000212	-1.27167E-20
2.12667E-05	2.07239E-19
2.13333E-05	-2.38257E-20
0.0000214	-3.42577E-19
2.14667E-05	9.95591E-20
2.15333E-05	5.50966E-19
0.0000216	-2.35426E-19
2.16667E-05	-8.72218E-19
2.17333E-05	4.55148E-19
0.0000218	1.3708E-18
2.18667E-05	-7.78397E-19
2.19333E-05	-2.14882E-18
0.000022	1.20618E-18
2.20667E-05	3.36684E-18
2.21333E-05	-1.67795E-18
0.0000222	-5.25682E-18
2.22667E-05	1.96696E-18
2.23333E-05	7.98132E-18
0.0000224	-1.81176E-18
2.24667E-05	-1.18672E-17
2.25333E-05	5.06345E-19
0.0000226	1.72282E-17
2.26667E-05	4.34002E-18
2.27333E-05	-2.01242E-17
0.0000228	-8.55352E-18
2.28667E-05	2.36468E-17
2.29333E-05	1.08328E-17
0.000023	-4.17153E-17
2.30667E-05	-5.06089E-17
2.31333E-05	-4.08818E-18
0.0000232	4.8449E-18
2.32667E-05	-3.05855E-17
2.33333E-05	4.97994E-17
0.0000234	3.19393E-16
2.34667E-05	5.90133E-16
2.35333E-05	8.28506E-16
0.0000236	1.71083E-15
2.36667E-05	3.62778E-15
2.37333E-05	1.63508E-15
0.0000238	-2.71849E-14
2.38667E-05	-1.48876E-13
2.39333E-05	-5.10595E-13
0.000024	-1.36128E-12
2.40667E-05	-2.93616E-12
2.41333E-05	-4.91689E-12
0.0000242	-4.96529E-12
2.42667E-05	4.25439E-12
2.43333E-05	3.96638E-11
0.0000244	1.32189E-10
2.44667E-05	3.24997E-10
2.45333E-05	6.53045E-10
0.0000246	1.08633E-09
2.46667E-05	1.42466E-09
2.47333E-05	1.16E-09
0.0000248	-6.21478E-10
2.48667E-05	-5.16012E-09
2.49333E-05	-1.36069E-08
0.000025	-2.62002E-08
2.50667E-05	-4.11992E-08
2.51333E-05	-5.40546E-08
0.0000252	-5.75058E-08
2.52667E-05	-4.31641E-08
2.53333E-05	-4.55202E-09
0.0000254	5.93153E-08
2.54667E-05	1.41424E-07
2.55333E-05	2.26937E-07
0.0000256	2.96673E-07
2.56667E-05	3.32899E-07
2.57333E-05	3.25053E-07
0.0000258	2.72751E-07
2.58667E-05	1.84645E-07
2.59333E-05	7.39196E-08
0.000026	-4.6796E-08
2.60667E-05	-1.67736E-07
2.61333E-05	-2.79677E-07
0.0000262	-3.68147E-07
2.62667E-05	-4.08468E-07
2.63333E-05	-3.67129E-07
0.0000264	-2.12963E-07
2.64667E-05	6.36491E-08
2.65333E-05	4.31578E-07
0.0000266	8.11412E-07
2.66667E-05	1.0889E-06
2.67333E-05	1.14985E-06
0.0000268	9.25084E-07
2.68667E-05	4.25642E-07
2.69333E-05	-2.5024E-07
0.000027	-9.45357E-07
2.70667E-05	-1.4966E-06
2.71333E-05	-1.78949E-06
0.0000272	-1.7896E-06
2.72667E-05	-1.53843E-06
2.73333E-05	-1.12002E-06
0.0000274	-6.19021E-07
2.74667E-05	-9.38134E-08
2.75333E-05	4.22973E-07
0.0000276	9.01447E-07
2.76667E-05	1.28787E-06
2.77333E-05	1.49616E-06
0.0000278	1.42937E-06
2.78667E-05	1.02559E-06
2.79333E-05	3.07009E-07
0.000028	-5.94789E-07
2.80667E-05	-1.45675E-06
2.81333E-05	-2.02612E-06
0.0000282	-2.10569E-06
2.82667E-05	-1.629E-06
2.83333E-05	-6.93867E-07
0.0000284	4.60998E-07
2.84667E-05	1.52831E-06
2.85333E-05	2.22655E-06
0.0000286	2.38378E-06
2.86667E-05	1.98524E-06
2.87333E-05	1.17414E-06
0.0000288	2.08632E-07
2.88667E-05	-6.12506E-07
2.89333E-05	-1.03768E-06
0.000029	-9.41975E-07
2.90667E-05	-3.74188E-07
2.91333E-05	4.49388E-07
0.0000292	1.21107E-06
2.92667E-05	1.60176E-06
2.93333E-05	1.43623E-06
0.0000294	7.266E-07
2.94667E-05	-3.19759E-07
2.95333E-05	-1.37951E-06
0.0000296	-2.13631E-06
2.96667E-05	-2.39408E-06
2.97333E-05	-2.13334E-06
0.0000298	-1.49249E-06
2.98667E-05	-6.91232E-07
2.99333E-05	6.24927E-08
0.00003	6.39534E-07
3.00667E-05	1.0069E-06
3.01333E-05	1.199E-06
0.0000302	1.26695E-06
3.02667E-05	1.23537E-06
3.03333E-05	1.08676E-06
0.0000304	7.76893E-07
3.04667E-05	2.70303E-07
3.05333E-05	-4.21502E-07
0.0000306	-1.21558E-06
3.06667E-05	-1.95759E-06
3.07333E-05	-2.45058E-06
0.0000308	-2.50929E-06
3.08667E-05	-2.02802E-06
3.09333E-05	-1.04022E-06
0.000031	2.57967E-07
3.10667E-05	1.54254E-06
3.11333E-05	2.45762E-06
0.0000312	2.74599E-06
3.12667E-05	2.36285E-06
3.13333E-05	1.51715E-06
0.0000314	6.08587E-07
3.14667E-05	7.31279E-08
3.15333E-05	1.94972E-07
0.0000316	9.65283E-07
3.16667E-05	2.05474E-06
3.17333E-05	2.92171E-06
0.0000318	3.0202E-06
3.18667E-05	2.02685E-06
3.19333E-05	-5.86309E-09
0.000032	-2.6366E-06
3.20667E-05	-5.17321E-06
3.21333E-05	-6.91085E-06
0.0000322	-7.37695E-06
3.22667E-05	-6.48577E-06
3.23333E-05	-4.5431E-06
0.0000324	-2.10573E-06
3.24667E-05	2.38589E-07
3.25333E-05	2.07421E-06
0.0000326	3.26172E-06
3.26667E-05	3.91151E-06
3.27333E-05	4.25637E-06
0.0000328	4.49484E-06
3.28667E-05	4.68166E-06
3.29333E-05	4.71053E-06
0.000033	4.38621E-06
3.30667E-05	3.54254E-06
3.31333E-05	2.14679E-06
0.0000332	3.43815E-07
3.32667E-05	-1.57533E-06
3.33333E-05	-3.26195E-06
0.0000334	-4.416E-06
3.34667E-05	-4.86838E-06
3.35333E-05	-4.61268E-06
0.0000336	-3.78288E-06
3.36667E-05	-2.59423E-06
3.37333E-05	-1.27509E-06
0.0000338	-1.54379E-08
3.38667E-05	1.05463E-06
3.39333E-05	1.85843E-06
0.000034	2.35265E-06
3.40667E-05	2.51215E-06
3.41333E-05	2.33206E-06
0.0000342	1.84687E-06
3.42667E-05	1.15201E-06
3.43333E-05	4.0663E-07
0.0000344	-1.98653E-07
3.44667E-05	-5.06811E-07
3.45333E-05	-4.67594E-07
0.0000346	-1.79805E-07
3.46667E-05	1.30481E-07
3.47333E-05	2.01307E-07
0.0000348	-1.36595E-07
3.48667E-05	-8.53944E-07
3.49333E-05	-1.69853E-06
0.000035	-2.27739E-06
3.50667E-05	-2.219E-06
3.51333E-05	-1.34606E-06
0.0000352	2.20946E-07
3.52667E-05	2.08038E-06
3.53333E-05	3.68289E-06
0.0000354	4.52635E-06
3.54667E-05	4.3321E-06
3.55333E-05	3.13427E-06
0.0000356	1.25522E-06
3.56667E-05	-8.13351E-07
3.57333E-05	-2.57051E-06
0.0000358	-3.64812E-06
3.58667E-05	-3.89232E-06
3.59333E-05	-3.37099E-06
0.000036	-2.32055E-06
3.60667E-05	-1.06066E-06
3.61333E-05	9.37517E-08
0.0000362	9.02199E-07
3.62667E-05	1.2403E-06
3.63333E-05	1.11211E-06
0.0000364	6.35457E-07
3.64667E-05	3.93138E-09
3.65333E-05	-5.68253E-07
0.0000366	-9.0726E-07
3.66667E-05	-9.29513E-07
3.67333E-05	-6.62599E-07
0.0000368	-2.26819E-07
3.68667E-05	2.1782E-07
3.69333E-05	5.38281E-07
0.000037	6.79902E-07
3.70667E-05	6.79343E-07
3.71333E-05	6.33859E-07
0.0000372	6.42903E-07
3.72667E-05	7.51368E-07
3.73333E-05	9.22101E-07
0.0000374	1.04993E-06
3.74667E-05	1.00897E-06
3.75333E-05	7.10074E-07
0.0000376	1.42663E-07
3.76667E-05	-6.14906E-07
3.77333E-05	-1.41742E-06
0.0000378	-2.09525E-06
3.78667E-05	-2.49997E-06
3.79333E-05	-2.53912E-06
0.000038	-2.19264E-06
3.80667E-05	-1.5111E-06
3.81333E-05	-5.9944E-07
0.0000382	4.07894E-07
3.82667E-05	1.37471E-06
3.83333E-05	2.18729E-06
0.0000384	2.76908E-06
3.84667E-05	3.08221E-06
3.85333E-05	3.11636E-06
0.0000386	2.87176E-06
3.86667E-05	2.34662E-06
3.87333E-05	1.53914E-06
0.0000388	4.67399E-07
3.88667E-05	-7.9977E-07
3.89333E-05	-2.11693E-06
0.000039	-3.26098E-06
3.90667E-05	-3.96794E-06
3.91333E-05	-4.0057E-06
0.0000392	-3.26185E-06
3.92667E-05	-1.81281E-06
3.93333E-05	6.04048E-08
0.0000394	1.92784E-06
3.94667E-05	3.32842E-06
3.95333E-05	3.91283E-06
0.0000396	3.55922E-06
3.96667E-05	2.41613E-06
3.97333E-05	8.5361E-07
0.0000398	-6.60689E-07
3.98667E-05	-1.71437E-06
3.99333E-05	-2.0762E-06
0.00004	-1.75228E-06
4.00667E-05	-9.59082E-07
4.01333E-05	-3.18183E-08
0.0000402	6.92878E-07
4.02667E-05	9.77596E-07
4.03333E-05	7.39419E-07
0.0000404	5.19599E-08
4.04667E-05	-8.94899E-07
4.05333E-05	-1.85692E-06
0.0000406	-2.5989E-06
4.06667E-05	-2.94602E-06
4.07333E-05	-2.81699E-06
0.0000408	-2.2371E-06
4.08667E-05	-1.33046E-06
4.09333E-05	-2.9087E-07
0.000041	6.66028E-07
4.10667E-05	1.36045E-06
4.11333E-05	1.70024E-06
0.0000412	1.70796E-06
4.12667E-05	1.51002E-06
4.13333E-05	1.28777E-06
0.0000414	1.20712E-06
4.14667E-05	1.35395E-06
4.15333E-05	1.7021E-06
0.0000416	2.12638E-06
4.16667E-05	2.45319E-06
4.17333E-05	2.52479E-06
0.0000418	2.24963E-06
4.18667E-05	1.62188E-06
4.19333E-05	7.10718E-07
0.000042	-3.6593E-07
4.20667E-05	-1.4659E-06
4.21333E-05	-2.43756E-06
0.0000422	-3.12954E-06
4.22667E-05	-3.40697E-06
4.23333E-05	-3.18152E-06
0.0000424	-2.44968E-06
4.24667E-05	-1.32147E-06
4.25333E-05	-1.87303E-08
0.0000426	1.16816E-06
4.26667E-05	1.95802E-06
4.27333E-05	2.16632E-06
0.0000428	1.76981E-06
4.28667E-05	9.21256E-07
4.29333E-05	-9.47561E-08
0.000043	-9.51676E-07
4.30667E-05	-1.38574E-06
4.31333E-05	-1.2789E-06
0.0000432	-6.91864E-07
4.32667E-05	1.62133E-07
4.33333E-05	9.90635E-07
0.0000434	1.51553E-06
4.34667E-05	1.55638E-06
4.35333E-05	1.0805E-06
0.0000436	2.09549E-07
4.36667E-05	-8.14987E-07
4.37333E-05	-1.69657E-06
0.0000438	-2.16329E-06
4.38667E-05	-2.04457E-06
4.39333E-05	-1.32584E-06
0.000044	-1.64265E-07
4.40667E-05	1.14398E-06
4.41333E-05	2.24128E-06
0.0000442	2.81133E-06
4.42667E-05	2.67591E-06
4.43333E-05	1.853E-06
0.0000444	5.54458E-07
4.44667E-05	-8.78192E-07
4.45333E-05	-2.07976E-06
0.0000446	-2.77358E-06
4.46667E-05	-2.85203E-06
4.47333E-05	-2.39855E-06
0.0000448	-1.64512E-06
4.48667E-05	-8.81741E-07
4.49333E-05	-3.51141E-07
0.000045	-1.66242E-07
4.50667E-05	-2.78815E-07
4.51333E-05	-5.08859E-07
0.0000452	-6.22178E-07
4.52667E-05	-4.26592E-07
4.53333E-05	1.49029E-07
0.0000454	1.02205E-06
4.54667E-05	1.98146E-06
4.55333E-05	2.76119E-06
0.0000456	3.13305E-06
4.56667E-05	2.98336E-06
4.57333E-05	2.34473E-06
0.0000458	1.37372E-06
4.58667E-05	2.88145E-07
4.59333E-05	-7.06115E-07
0.000046	-1.46737E-06
4.60667E-05	-1.9319E-06
4.61333E-05	-2.09305E-06
0.0000462	-1.96693E-06
4.62667E-05	-1.57006E-06
4.63333E-05	-9.23815E-07
0.0000464	-8.14151E-08
4.64667E-05	8.43147E-07
4.65333E-05	1.66899E-06
0.0000466	2.17976E-06
4.66667E-05	2.18789E-06
4.67333E-05	1.60806E-06
0.0000468	5.08085E-07
4.68667E-05	-8.88547E-07
4.69333E-05	-2.25542E-06
0.000047	-3.25569E-06
4.70667E-05	-3.64207E-06
4.71333E-05	-3.32846E-06
0.0000472	-2.40812E-06
4.72667E-05	-1.1139E-06
4.73333E-05	2.62293E-07
0.0000474	1.45924E-06
4.74667E-05	2.31208E-06
4.75333E-05	2.77209E-06
0.0000476	2.87903E-06
4.76667E-05	2.70483E-06
4.77333E-05	2.29984E-06
0.0000478	1.67052E-06
4.78667E-05	8.00835E-07
4.79333E-05	-2.93981E-07
0.000048	-1.5124E-06
4.80667E-05	-2.6462E-06
4.81333E-05	-3.41644E-06
0.0000482	-3.5607E-06
4.82667E-05	-2.93921E-06
4.83333E-05	-1.61399E-06
0.0000484	1.37531E-07
4.84667E-05	1.88741E-06
4.85333E-05	3.18158E-06
0.0000486	3.67991E-06
4.86667E-05	3.2613E-06
4.87333E-05	2.05719E-06
0.0000488	4.04095E-07
4.88667E-05	-1.2642E-06
4.89333E-05	-2.54407E-06
0.000049	-3.16588E-06
4.90667E-05	-3.04534E-06
4.91333E-05	-2.27702E-06
0.0000492	-1.08605E-06
4.92667E-05	2.36207E-07
4.93333E-05	1.39193E-06
0.0000494	2.12449E-06
4.94667E-05	2.25866E-06
4.95333E-05	1.73974E-06
0.0000496	6.68297E-07
4.96667E-05	-6.86018E-07
4.97333E-05	-1.9147E-06
0.0000498	-2.55836E-06
4.98667E-05	-2.24235E-06
4.99333E-05	-8.21661E-07
0.00005	1.52065E-06
5.00667E-05	4.27203E-06
5.01333E-05	6.70632E-06
0.0000502	8.09214E-06
5.02667E-05	7.92795E-06
5.03333E-05	6.11916E-06
0.0000504	3.02803E-06
5.04667E-05	-6.28423E-07
5.05333E-05	-3.99941E-06
0.0000506	-6.36127E-06
5.06667E-05	-7.32466E-06
5.07333E-05	-6.91762E-06
0.0000508	-5.52505E-06
5.08667E-05	-3.71976E-06
5.09333E-05	-2.05717E-06
0.000051	-9.08904E-07
5.10667E-05	-3.85068E-07
5.11333E-05	-3.54527E-07
0.0000512	-5.37162E-07
5.12667E-05	-6.24408E-07
5.13333E-05	-3.86474E-07
0.0000514	2.60429E-07
5.14667E-05	1.23614E-06
5.15333E-05	2.32401E-06
0.0000516	3.2325E-06
5.16667E-05	3.67607E-06
5.17333E-05	3.45722E-06
0.0000518	2.53014E-06
5.18667E-05	1.02751E-06
5.19333E-05	-7.60698E-07
0.000052	-2.45462E-06
5.20667E-05	-3.68115E-06
5.21333E-05	-4.17155E-06
0.0000522	-3.82958E-06
5.22667E-05	-2.74912E-06
5.23333E-05	-1.17767E-06
0.0000524	5.58881E-07
5.24667E-05	2.14254E-06
5.25333E-05	3.33244E-06
0.0000526	3.99937E-06
5.26667E-05	4.12436E-06
5.27333E-05	3.7736E-06
0.0000528	3.06689E-06
5.28667E-05	2.15174E-06
5.29333E-05	1.18497E-06
0.000053	3.15094E-07
5.30667E-05	-3.41687E-07
5.31333E-05	-7.31706E-07
0.0000532	-8.88857E-07
5.32667E-05	-9.36879E-07
5.33333E-05	-1.05572E-06
0.0000534	-1.41411E-06
5.34667E-05	-2.08957E-06
5.35333E-05	-3.00981E-06
0.0000536	-3.94687E-06
5.36667E-05	-4.57646E-06
5.37333E-05	-4.58701E-06
0.0000538	-3.79917E-06
5.38667E-05	-2.24843E-06
5.39333E-05	-1.96108E-07
0.000054	1.93828E-06
5.40667E-05	3.69978E-06
5.41333E-05	4.73205E-06
0.0000542	4.87708E-06
5.42667E-05	4.20969E-06
5.43333E-05	3.00063E-06
0.0000544	1.62495E-06
5.44667E-05	4.46975E-07
5.45333E-05	-2.83643E-07
0.0000546	-4.96555E-07
5.46667E-05	-3.09709E-07
5.47333E-05	1.92618E-08
0.0000548	1.86543E-07
5.48667E-05	-4.51762E-08
5.49333E-05	-7.48996E-07
0.000055	-1.7853E-06
5.50667E-05	-2.82558E-06
5.51333E-05	-3.45021E-06
0.0000552	-3.29511E-06
5.52667E-05	-2.20004E-06
5.53333E-05	-3.03518E-07
0.0000554	1.95809E-06
5.54667E-05	3.95907E-06
5.55333E-05	5.07258E-06
0.0000556	4.87799E-06
5.56667E-05	3.31473E-06
5.57333E-05	7.24845E-07
0.0000558	-2.23524E-06
5.58667E-05	-4.78665E-06
5.59333E-05	-6.25921E-06
0.000056	-6.28462E-06
5.60667E-05	-4.88987E-06
5.61333E-05	-2.46704E-06
0.0000562	3.61487E-07
5.62667E-05	2.93016E-06
5.63333E-05	4.70683E-06
0.0000564	5.40728E-06
5.64667E-05	5.02375E-06
5.65333E-05	3.77429E-06
0.0000566	2.00336E-06
5.66667E-05	7.34558E-08
5.67333E-05	-1.71702E-06
0.0000568	-3.17041E-06
5.68667E-05	-4.18075E-06
5.69333E-05	-4.69583E-06
0.000057	-4.67588E-06
5.70667E-05	-4.07281E-06
5.71333E-05	-2.84325E-06
0.0000572	-9.92439E-07
5.72667E-05	1.36932E-06
5.73333E-05	3.98517E-06
0.0000574	6.45109E-06
5.74667E-05	8.27064E-06
5.75333E-05	8.96014E-06
0.0000576	8.17992E-06
5.76667E-05	5.85332E-06
5.77333E-05	2.23356E-06
0.0000578	-2.11005E-06
5.78667E-05	-6.39267E-06
5.79333E-05	-9.78089E-06
0.000058	-1.15847E-05
5.80667E-05	-1.14238E-05
5.81333E-05	-9.32223E-06
0.0000582	-5.70787E-06
5.82667E-05	-1.31416E-06
5.83333E-05	2.98821E-06
0.0000584	6.38826E-06
5.84667E-05	8.31196E-06
5.85333E-05	8.53727E-06
0.0000586	7.2212E-06
5.86667E-05	4.83426E-06
5.87333E-05	2.0212E-06
0.0000588	-5.73924E-07
5.88667E-05	-2.47043E-06
5.89333E-05	-3.45619E-06
0.000059	-3.60665E-06
5.90667E-05	-3.21515E-06
5.91333E-05	-2.66036E-06
0.0000592	-2.25732E-06
5.92667E-05	-2.14425E-06
5.93333E-05	-2.24416E-06
0.0000594	-2.31327E-06
5.94667E-05	-2.05597E-06
5.95333E-05	-1.26103E-06
0.0000596	9.38128E-08
5.96667E-05	1.81002E-06
5.97333E-05	3.52168E-06
0.0000598	4.81418E-06
5.98667E-05	5.36308E-06
5.99333E-05	5.04138E-06
0.00006	3.95649E-06
6.00667E-05	2.40623E-06
6.01333E-05	7.73827E-07
0.0000602	-5.96807E-07
6.02667E-05	-1.49985E-06
6.03333E-05	-1.90837E-06
0.0000604	-1.94909E-06
6.04667E-05	-1.82784E-06
6.05333E-05	-1.73765E-06
0.0000606	-1.78387E-06
6.06667E-05	-1.95048E-06
6.07333E-05	-2.11539E-06
0.0000608	-2.10559E-06
6.08667E-05	-1.77109E-06
6.09333E-05	-1.05209E-06
0.000061	-1.63597E-08
6.10667E-05	1.1466E-06
6.11333E-05	2.1747E-06
0.0000612	2.81133E-06
6.12667E-05	2.88706E-06
6.13333E-05	2.37635E-06
0.0000614	1.40802E-06
6.14667E-05	2.23374E-07
6.15333E-05	-9.0414E-07
0.0000616	-1.75893E-06
6.16667E-05	-2.24887E-06
6.17333E-05	-2.42121E-06
0.0000618	-2.4224E-06
6.18667E-05	-2.41799E-06
6.19333E-05	-2.50549E-06
0.000062	-2.65694E-06
6.20667E-05	-2.71681E-06
6.21333E-05	-2.45875E-06
0.0000622	-1.68083E-06
6.22667E-05	-3.02018E-07
6.23333E-05	1.57851E-06
0.0000624	3.68395E-06
6.24667E-05	5.62507E-06
6.25333E-05	7.00492E-06
0.0000626	7.52621E-06
6.26667E-05	7.06542E-06
6.27333E-05	5.69261E-06
0.0000628	3.63731E-06
6.28667E-05	1.21966E-06
6.29333E-05	-1.22553E-06
0.000063	-3.40732E-06
6.30667E-05	-5.10789E-06
6.31333E-05	-6.18475E-06
0.0000632	-6.55881E-06
6.32667E-05	-6.2029E-06
6.33333E-05	-5.14054E-06
0.0000634	-3.45543E-06
6.34667E-05	-1.30427E-06
6.35333E-05	1.0785E-06
0.0000636	3.39374E-06
6.36667E-05	5.31256E-06
6.37333E-05	6.52954E-06
0.0000638	6.82391E-06
6.38667E-05	6.11398E-06
6.39333E-05	4.4897E-06
0.000064	2.21159E-06
6.40667E-05	-3.28802E-07
6.41333E-05	-2.68222E-06
0.0000642	-4.43465E-06
6.42667E-05	-5.29833E-06
6.43333E-05	-5.17703E-06
0.0000644	-4.18637E-06
6.44667E-05	-2.62114E-06
6.45333E-05	-8.7648E-07
0.0000646	6.55512E-07
6.46667E-05	1.68405E-06
6.47333E-05	2.08426E-06
0.0000648	1.9104E-06
6.48667E-05	1.35719E-06
6.49333E-05	6.85562E-07
0.000065	1.3934E-07
6.50667E-05	-1.20473E-07
6.51333E-05	-4.62194E-08
0.0000652	3.04224E-07
6.52667E-05	8.03804E-07
6.53333E-05	1.30396E-06
0.0000654	1.67674E-06
6.54667E-05	1.84055E-06
6.55333E-05	1.76726E-06
0.0000656	1.47489E-06
6.56667E-05	1.01361E-06
6.57333E-05	4.5147E-07
0.0000658	-1.3646E-07
6.58667E-05	-6.75791E-07
6.59333E-05	-1.09942E-06
0.000066	-1.35538E-06
6.60667E-05	-1.41633E-06
6.61333E-05	-1.2888E-06
0.0000662	-1.01814E-06
6.62667E-05	-6.8498E-07
6.63333E-05	-3.90911E-07
0.0000664	-2.3452E-07
6.64667E-05	-2.83282E-07
6.65333E-05	-5.49584E-07
0.0000666	-9.79545E-07
6.66667E-05	-1.46026E-06
6.67333E-05	-1.84557E-06
0.0000668	-1.99412E-06
6.68667E-05	-1.80892E-06
6.69333E-05	-1.26643E-06
0.000067	-4.26246E-07
6.70667E-05	5.81669E-07
6.71333E-05	1.5882E-06
0.0000672	2.42562E-06
6.72667E-05	2.96602E-06
6.73333E-05	3.14742E-06
0.0000674	2.9816E-06
6.74667E-05	2.54272E-06
6.75333E-05	1.94106E-06
0.0000676	1.28995E-06
6.76667E-05	6.75596E-07
6.77333E-05	1.38507E-07
0.0000678	-3.27816E-07
6.78667E-05	-7.61015E-07
6.79333E-05	-1.2023E-06
0.000068	-1.66712E-06
6.80667E-05	-2.12521E-06
6.81333E-05	-2.49844E-06
0.0000682	-2.67921E-06
6.82667E-05	-2.56506E-06
6.83333E-05	-2.09904E-06
0.0000684	-1.30281E-06
6.84667E-05	-2.90183E-07
6.85333E-05	7.4621E-07
0.0000686	1.57478E-06
6.86667E-05	1.98316E-06
6.87333E-05	1.83959E-06
0.0000688	1.13946E-06
6.88667E-05	2.15134E-08
6.89333E-05	-1.25498E-06
0.000069	-2.3691E-06
6.90667E-05	-3.01962E-06
6.91333E-05	-3.00684E-06
0.0000692	-2.2915E-06
6.92667E-05	-1.01237E-06
6.93333E-05	5.44498E-07
0.0000694	2.01828E-06
6.94667E-05	3.06859E-06
6.95333E-05	3.4671E-06
0.0000696	3.15918E-06
6.96667E-05	2.27706E-06
6.97333E-05	1.09946E-06
0.0000698	-3.1655E-08
6.98667E-05	-8.13114E-07
6.99333E-05	-1.07101E-06
0.00007	-8.11366E-07
7.00667E-05	-2.14452E-07
7.01333E-05	4.26733E-07
0.0000702	8.05301E-07
7.02667E-05	7.05523E-07
7.03333E-05	7.98919E-08
0.0000704	-9.27702E-07
7.04667E-05	-2.0214E-06
7.05333E-05	-2.84337E-06
0.0000706	-3.08528E-06
7.06667E-05	-2.58513E-06
7.07333E-05	-1.37847E-06
0.0000708	3.10693E-07
7.08667E-05	2.13363E-06
7.09333E-05	3.71188E-06
0.000071	4.73196E-06
7.10667E-05	5.01205E-06
7.11333E-05	4.52557E-06
0.0000712	3.38325E-06
7.12667E-05	1.78809E-06
7.13333E-05	-1.66642E-08
0.0000714	-1.79044E-06
7.14667E-05	-3.32158E-06
7.15333E-05	-4.43956E-06
0.0000716	-5.02144E-06
7.16667E-05	-5.00027E-06
7.17333E-05	-4.37787E-06
0.0000718	-3.23674E-06
7.18667E-05	-1.74164E-06
7.19333E-05	-1.22062E-07
0.000072	1.36669E-06
7.20667E-05	2.49657E-06
7.21333E-05	3.11896E-06
0.0000722	3.19812E-06
7.22667E-05	2.813E-06
7.23333E-05	2.12506E-06
0.0000724	1.32187E-06
7.24667E-05	5.5625E-07
7.25333E-05	-9.76172E-08
0.0000726	-6.55022E-07
7.26667E-05	-1.19479E-06
7.27333E-05	-1.80647E-06
0.0000728	-2.53105E-06
7.28667E-05	-3.31865E-06
7.29333E-05	-4.02109E-06
0.000073	-4.42481E-06
7.30667E-05	-4.31463E-06
7.31333E-05	-3.54686E-06
0.0000732	-2.10589E-06
7.32667E-05	-1.23515E-07
7.33333E-05	2.1467E-06
0.0000734	4.39138E-06
7.34667E-05	6.31397E-06
7.35333E-05	7.69979E-06
0.0000736	8.44846E-06
7.36667E-05	8.56643E-06
7.37333E-05	8.12789E-06
0.0000738	7.22441E-06
7.38667E-05	5.92665E-06
7.39333E-05	4.27477E-06
0.000074	2.30037E-06
7.40667E-05	6.76414E-08
7.41333E-05	-2.28843E-06
0.0000742	-4.54953E-06
7.42667E-05	-6.44027E-06
7.43333E-05	-7.69009E-06
0.0000744	-8.11154E-06
7.44667E-05	-7.66615E-06
7.45333E-05	-6.49116E-06
0.0000746	-4.87336E-06
7.46667E-05	-3.17543E-06
7.47333E-05	-1.73785E-06
0.0000748	-7.88805E-07
7.48667E-05	-3.91054E-07
7.49333E-05	-4.41059E-07
0.000075	-7.17203E-07
7.50667E-05	-9.57565E-07
7.51333E-05	-9.40198E-07
0.0000752	-5.41387E-07
7.52667E-05	2.42118E-07
7.53333E-05	1.30727E-06
0.0000754	2.48451E-06
7.54667E-05	3.58702E-06
7.55333E-05	4.45384E-06
0.0000756	4.97731E-06
7.56667E-05	5.11167E-06
7.57333E-05	4.86643E-06
0.0000758	4.29091E-06
7.58667E-05	3.45728E-06
7.59333E-05	2.44687E-06
0.000076	1.34201E-06
7.60667E-05	2.22147E-07
7.61333E-05	-8.38371E-07
0.0000762	-1.7736E-06
7.62667E-05	-2.53147E-06
7.63333E-05	-3.08044E-06
0.0000764	-3.41466E-06
7.64667E-05	-3.5549E-06
7.65333E-05	-3.54393E-06
0.0000766	-3.43696E-06
7.66667E-05	-3.28952E-06
7.67333E-05	-3.14589E-06
0.0000768	-3.03015E-06
7.68667E-05	-2.94104E-06
7.69333E-05	-2.85064E-06
0.000077	-2.70656E-06
7.70667E-05	-2.43758E-06
7.71333E-05	-1.96327E-06
0.0000772	-1.2079E-06
7.72667E-05	-1.18151E-07
7.73333E-05	1.31699E-06
0.0000774	3.04781E-06
7.74667E-05	4.95177E-06
7.75333E-05	6.83323E-06
0.0000776	8.43975E-06
7.76667E-05	9.49672E-06
7.77333E-05	9.75739E-06
0.0000778	9.0593E-06
7.78667E-05	7.37357E-06
7.79333E-05	4.83158E-06
0.000078	1.71739E-06
7.80667E-05	-1.57681E-06
7.81333E-05	-4.62374E-06
0.0000782	-7.04389E-06
7.82667E-05	-8.57534E-06
7.83333E-05	-9.11194E-06
0.0000784	-8.70158E-06
7.84667E-05	-7.51018E-06
7.85333E-05	-5.76763E-06
0.0000786	-3.71516E-06
7.86667E-05	-1.56998E-06
7.87333E-05	4.8747E-07
0.0000788	2.30827E-06
7.88667E-05	3.76332E-06
7.89333E-05	4.73731E-06
0.000079	5.13528E-06
7.90667E-05	4.9009E-06
7.91333E-05	4.03898E-06
0.0000792	2.63141E-06
7.92667E-05	8.37841E-07
7.93333E-05	-1.12211E-06
0.0000794	-3.00158E-06
7.94667E-05	-4.5653E-06
7.95333E-05	-5.62465E-06
0.0000796	-6.06119E-06
7.96667E-05	-5.83618E-06
7.97333E-05	-4.98816E-06
0.0000798	-3.62326E-06
7.98667E-05	-1.90215E-06
7.99333E-05	-2.47444E-08
0.00008	1.78839E-06
8.00667E-05	3.32E-06
8.01333E-05	4.38484E-06
0.0000802	4.85893E-06
8.02667E-05	4.70241E-06
8.03333E-05	3.96891E-06
0.0000804	2.79729E-06
8.04667E-05	1.3867E-06
8.05333E-05	-3.93377E-08
0.0000806	-1.272E-06
8.06667E-05	-2.15134E-06
8.07333E-05	-2.5901E-06
0.0000808	-2.58377E-06
8.08667E-05	-2.20594E-06
8.09333E-05	-1.58911E-06
0.000081	-8.93099E-07
8.10667E-05	-2.66167E-07
8.11333E-05	1.9285E-07
0.0000812	4.60432E-07
8.12667E-05	5.92425E-07
8.13333E-05	7.01655E-07
0.0000814	9.135E-07
8.14667E-05	1.31293E-06
8.15333E-05	1.90182E-06
0.0000816	2.58338E-06
8.16667E-05	3.18184E-06
8.17333E-05	3.49203E-06
0.0000818	3.3426E-06
8.18667E-05	2.65093E-06
8.19333E-05	1.45157E-06
0.000082	-1.09609E-07
8.20667E-05	-1.81073E-06
8.21333E-05	-3.40408E-06
0.0000822	-4.66414E-06
8.22667E-05	-5.42089E-06
8.23333E-05	-5.57461E-06
0.0000824	-5.09704E-06
8.24667E-05	-4.02735E-06
8.25333E-05	-2.46961E-06
0.0000826	-5.9212E-07
8.26667E-05	1.37767E-06
8.27333E-05	3.17144E-06
0.0000828	4.51703E-06
8.28667E-05	5.19118E-06
8.29333E-05	5.07542E-06
0.000083	4.19655E-06
8.30667E-05	2.73425E-06
8.31333E-05	9.87709E-07
0.0000832	-6.93408E-07
8.32667E-05	-1.99492E-06
8.33333E-05	-2.71535E-06
0.0000834	-2.81048E-06
8.34667E-05	-2.39188E-06
8.35333E-05	-1.6811E-06
0.0000836	-9.35399E-07
8.36667E-05	-3.69475E-07
8.37333E-05	-9.71479E-08
0.0000838	-1.09379E-07
8.38667E-05	-2.92139E-07
8.39333E-05	-4.75202E-07
0.000084	-4.94376E-07
8.40667E-05	-2.47247E-07
8.41333E-05	2.73568E-07
0.0000842	9.77646E-07
8.42667E-05	1.70301E-06
8.43333E-05	2.26195E-06
0.0000844	2.49246E-06
8.44667E-05	2.30108E-06
8.45333E-05	1.68616E-06
0.0000846	7.37157E-07
8.46667E-05	-3.88252E-07
8.47333E-05	-1.50103E-06
0.0000848	-2.42079E-06
8.48667E-05	-3.00827E-06
8.49333E-05	-3.18326E-06
0.000085	-2.92672E-06
8.50667E-05	-2.27131E-06
8.51333E-05	-1.28797E-06
0.0000852	-7.59774E-08
8.52667E-05	1.24018E-06
8.53333E-05	2.50915E-06
0.0000854	3.55353E-06
8.54667E-05	4.18187E-06
8.55333E-05	4.21702E-06
0.0000856	3.53901E-06
8.56667E-05	2.13207E-06
8.57333E-05	1.19336E-07
0.0000858	-2.23108E-06
8.58667E-05	-4.53843E-06
8.59333E-05	-6.37826E-06
0.000086	-7.37318E-06
8.60667E-05	-7.28197E-06
8.61333E-05	-6.06171E-06
0.0000862	-3.88454E-06
8.62667E-05	-1.10324E-06
8.63333E-05	1.82518E-06
0.0000864	4.43717E-06
8.64667E-05	6.35611E-06
8.65333E-05	7.35892E-06
0.0000866	7.40242E-06
8.66667E-05	6.60828E-06
8.67333E-05	5.21584E-06
0.0000868	3.51837E-06
8.68667E-05	1.79936E-06
8.69333E-05	2.81812E-07
0.000087	-9.01942E-07
8.70667E-05	-1.71795E-06
8.71333E-05	-2.21751E-06
0.0000872	-2.50738E-06
8.72667E-05	-2.70963E-06
8.73333E-05	-2.91919E-06
0.0000874	-3.16931E-06
8.74667E-05	-3.41545E-06
8.75333E-05	-3.54507E-06
0.0000876	-3.41401E-06
8.76667E-05	-2.90095E-06
8.77333E-05	-1.96295E-06
0.0000878	-6.71702E-07
8.78667E-05	7.86269E-07
8.79333E-05	2.15053E-06
0.000088	3.15911E-06
8.80667E-05	3.6291E-06
8.81333E-05	3.5168E-06
0.0000882	2.93389E-06
8.82667E-05	2.11057E-06
8.83333E-05	1.31677E-06
0.0000884	7.68355E-07
8.84667E-05	5.52763E-07
8.85333E-05	6.01882E-07
0.0000886	7.23043E-07
8.86667E-05	6.76927E-07
8.87333E-05	2.73338E-07
0.0000888	-5.51044E-07
8.88667E-05	-1.70172E-06
8.89333E-05	-2.95287E-06
0.000089	-4.01996E-06
8.90667E-05	-4.65042E-06
8.91333E-05	-4.69866E-06
0.0000892	-4.1599E-06
8.92667E-05	-3.15469E-06
8.93333E-05	-1.87532E-06
0.0000894	-5.18817E-07
8.94667E-05	7.66511E-07
8.95333E-05	1.90307E-06
0.0000896	2.87207E-06
8.96667E-05	3.68001E-06
8.97333E-05	4.32383E-06
0.0000898	4.77251E-06
8.98667E-05	4.97306E-06
8.99333E-05	4.87601E-06
0.00009	4.46599E-06
9.00667E-05	3.7814E-06
9.01333E-05	2.91276E-06
0.0000902	1.97991E-06
9.02667E-05	1.09769E-06
9.03333E-05	3.44509E-07
0.0000904	-2.53845E-07
9.04667E-05	-7.19918E-07
9.05333E-05	-1.10351E-06
0.0000906	-1.45374E-06
9.06667E-05	-1.79578E-06
9.07333E-05	-2.1207E-06
0.0000908	-2.39057E-06
9.08667E-05	-2.5551E-06
9.09333E-05	-2.57241E-06
0.000091	-2.42589E-06
9.10667E-05	-2.13181E-06
9.11333E-05	-1.73563E-06
0.0000912	-1.29937E-06
9.12667E-05	-8.84487E-07
9.13333E-05	-5.36523E-07
0.0000914	-2.76435E-07
9.14667E-05	-1.01623E-07
9.15333E-05	4.16546E-09
0.0000916	5.64046E-08
9.16667E-05	5.76221E-08
9.17333E-05	-5.84121E-09
0.0000918	-1.54612E-07
9.18667E-05	-3.96522E-07
9.19333E-05	-7.03967E-07
0.000092	-9.99523E-07
9.20667E-05	-1.16002E-06
9.21333E-05	-1.04346E-06
0.0000922	-5.3405E-07
9.22667E-05	4.0806E-07
9.23333E-05	1.71086E-06
0.0000924	3.1845E-06
9.24667E-05	4.55284E-06
9.25333E-05	5.51669E-06
0.0000926	5.83107E-06
9.26667E-05	5.37194E-06
9.27333E-05	4.17022E-06
0.0000928	2.40166E-06
9.28667E-05	3.36456E-07
9.29333E-05	-1.73352E-06
0.000093	-3.56416E-06
9.30667E-05	-5.00224E-06
9.31333E-05	-5.99033E-06
0.0000932	-6.53708E-06
9.32667E-05	-6.67061E-06
9.33333E-05	-6.39833E-06
0.0000934	-5.69347E-06
9.34667E-05	-4.51561E-06
9.35333E-05	-2.85733E-06
0.0000936	-7.96071E-07
9.36667E-05	1.474E-06
9.37333E-05	3.64977E-06
0.0000938	5.37212E-06
9.38667E-05	6.31238E-06
9.39333E-05	6.26705E-06
0.000094	5.22975E-06
9.40667E-05	3.41464E-06
9.41333E-05	1.21959E-06
0.0000942	-8.63839E-07
9.42667E-05	-2.37E-06
9.43333E-05	-2.97488E-06
0.0000944	-2.57504E-06
9.44667E-05	-1.30785E-06
9.45333E-05	4.91918E-07
0.0000946	2.38509E-06
9.46667E-05	3.94293E-06
9.47333E-05	4.85032E-06
0.0000948	4.96917E-06
9.48667E-05	4.34703E-06
9.49333E-05	3.17418E-06
0.000095	1.70793E-06
9.50667E-05	1.92542E-07
9.51333E-05	-1.19844E-06
0.0000952	-2.38095E-06
9.52667E-05	-3.33988E-06
9.53333E-05	-4.08461E-06
0.0000954	-4.6044E-06
9.54667E-05	-4.84639E-06
9.55333E-05	-4.72764E-06
0.0000956	-4.17708E-06
9.56667E-05	-3.18838E-06
9.57333E-05	-1.85831E-06
0.0000958	-3.89361E-07
9.58667E-05	9.51072E-07
9.59333E-05	1.90478E-06
0.000096	2.30517E-06
9.60667E-05	2.13737E-06
9.61333E-05	1.55152E-06
0.0000962	8.20433E-07
9.62667E-05	2.5298E-07
9.63333E-05	9.09109E-08
0.0000964	4.23817E-07
9.64667E-05	1.15189E-06
9.65333E-05	2.01045E-06
0.0000966	2.64986E-06
9.66667E-05	2.74608E-06
9.67333E-05	2.10701E-06
0.0000968	7.41166E-07
9.68667E-05	-1.13289E-06
9.69333E-05	-3.13977E-06
0.000097	-4.84713E-06
9.70667E-05	-5.88285E-06
9.71333E-05	-6.03496E-06
0.0000972	-5.30546E-06
9.72667E-05	-3.90311E-06
9.73333E-05	-2.17784E-06
0.0000974	-5.17016E-07
9.74667E-05	7.65271E-07
9.75333E-05	1.51305E-06
0.0000976	1.76218E-06
9.76667E-05	1.71379E-06
9.77333E-05	1.65671E-06
0.0000978	1.86402E-06
9.78667E-05	2.49687E-06
9.79333E-05	3.54569E-06
0.000098	4.82658E-06
9.80667E-05	6.03269E-06
9.81333E-05	6.82282E-06
0.0000982	6.91863E-06
9.82667E-05	6.18061E-06
9.83333E-05	4.64185E-06
0.0000984	2.49329E-06
9.84667E-05	2.99038E-08
9.85333E-05	-2.42227E-06
0.0000986	-4.57494E-06
9.86667E-05	-6.22427E-06
9.87333E-05	-7.26764E-06
0.0000988	-7.6933E-06
9.88667E-05	-7.55385E-06
9.89333E-05	-6.93642E-06
0.000099	-5.93954E-06
9.90667E-05	-4.66079E-06
9.91333E-05	-3.19311E-06
0.0000992	-1.62496E-06
9.92667E-05	-3.96813E-08
9.93333E-05	1.48727E-06
0.0000994	2.89087E-06
9.94667E-05	4.11514E-06
9.95333E-05	5.10568E-06
0.0000996	5.79847E-06
9.96667E-05	6.11166E-06
9.97333E-05	5.9494E-06
0.0000998	5.2238E-06
9.98667E-05	3.89372E-06
9.99333E-05	2.00963E-06
0.0001	-2.53416E-07
0.000100067	-2.59405E-06
0.000100133	-4.62576E-06
0.0001002	-5.95857E-06
0.000100267	-6.30224E-06
0.000100333	-5.55977E-06
0.0001004	-3.87789E-06
0.000100467	-1.63103E-06
0.000100533	6.64289E-07
0.0001006	2.48431E-06
0.000100667	3.44299E-06
0.000100733	3.40158E-06
0.0001008	2.50617E-06
0.000100867	1.13921E-06
0.000100933	-2.01652E-07
0.000101	-1.05915E-06
0.000101067	-1.1566E-06
0.000101133	-4.77858E-07
0.0001012	7.37924E-07
0.000101267	2.08292E-06
0.000101333	3.11813E-06
0.0001014	3.5151E-06
0.000101467	3.15525E-06
0.000101533	2.15621E-06
0.0001016	8.19988E-07
0.000101667	-4.75714E-07
0.000101733	-1.40396E-06
0.0001018	-1.78989E-06
0.000101867	-1.65469E-06
0.000101933	-1.19103E-06
0.000102	-6.82471E-07
0.000102067	-3.96834E-07
0.000102133	-4.90831E-07
0.0001022	-9.56947E-07
0.000102267	-1.62797E-06
0.000102333	-2.23487E-06
0.0001024	-2.49692E-06
0.000102467	-2.21406E-06
0.000102533	-1.33312E-06
0.0001026	3.04563E-08
0.000102667	1.61926E-06
0.000102733	3.09846E-06
0.0001028	4.13863E-06
0.000102867	4.49421E-06
0.000102933	4.05906E-06
0.000103	2.88779E-06
0.000103067	1.18109E-06
0.000103133	-7.58719E-07
0.0001032	-2.59035E-06
0.000103267	-4.0004E-06
0.000103333	-4.76101E-06
0.0001034	-4.76802E-06
0.000103467	-4.05376E-06
0.000103533	-2.77399E-06
0.0001036	-1.17323E-06
0.000103667	4.63669E-07
0.000103733	1.86389E-06
0.0001038	2.81334E-06
0.000103867	3.18987E-06
0.000103933	2.97804E-06
0.000104	2.2641E-06
0.000104067	1.21292E-06
0.000104133	3.16827E-08
0.0001042	-1.07257E-06
0.000104267	-1.9333E-06
0.000104333	-2.45455E-06
0.0001044	-2.62389E-06
0.000104467	-2.50518E-06
0.000104533	-2.21222E-06
0.0001046	-1.87004E-06
0.000104667	-1.57394E-06
0.000104733	-1.35831E-06
0.0001048	-1.18519E-06
0.000104867	-9.57132E-07
0.000104933	-5.5186E-07
0.000105	1.30783E-07
0.000105067	1.12387E-06
0.000105133	2.36473E-06
0.0001052	3.69298E-06
0.000105267	4.87771E-06
0.000105333	5.66807E-06
0.0001054	5.854E-06
0.000105467	5.32126E-06
0.000105533	4.08584E-06
0.0001056	2.29888E-06
0.000105667	2.20981E-07
0.000105733	-1.82769E-06
0.0001058	-3.52935E-06
0.000105867	-4.62855E-06
0.000105933	-4.97771E-06
0.000106	-4.55985E-06
0.000106067	-3.48603E-06
0.000106133	-1.9699E-06
0.0001062	-2.86129E-07
0.000106267	1.27881E-06
0.000106333	2.47485E-06
0.0001064	3.12799E-06
0.000106467	3.16613E-06
0.000106533	2.62736E-06
0.0001066	1.64952E-06
0.000106667	4.41727E-07
0.000106733	-7.58519E-07
0.0001068	-1.73571E-06
0.000106867	-2.34418E-06
0.000106933	-2.5416E-06
0.000107	-2.3974E-06
0.000107067	-2.07052E-06
0.000107133	-1.75894E-06
0.0001072	-1.63312E-06
0.000107267	-1.77266E-06
0.000107333	-2.12758E-06
0.0001074	-2.52032E-06
0.000107467	-2.69285E-06
0.000107533	-2.38829E-06
0.0001076	-1.44361E-06
0.000107667	1.3652E-07
0.000107733	2.15094E-06
0.0001078	4.23196E-06
0.000107867	5.92969E-06
0.000107933	6.82848E-06
0.000108	6.66228E-06
0.000108067	5.39425E-06
0.000108133	3.23645E-06
0.0001082	6.02383E-07
0.000108267	-1.9942E-06
0.000108333	-4.06556E-06
0.0001084	-5.26541E-06
0.000108467	-5.46193E-06
0.000108533	-4.75017E-06
0.0001086	-3.40445E-06
0.000108667	-1.78849E-06
0.000108733	-2.52969E-07
0.0001088	9.48908E-07
0.000108867	1.70472E-06
0.000108933	2.03713E-06
0.000109	2.05776E-06
0.000109067	1.90195E-06
0.000109133	1.6703E-06
0.0001092	1.39858E-06
0.000109267	1.06461E-06
0.000109333	6.26199E-07
0.0001094	7.08367E-08
0.000109467	-5.4647E-07
0.000109533	-1.0967E-06
0.0001096	-1.40816E-06
0.000109667	-1.32632E-06
0.000109733	-7.80109E-07
0.0001098	1.71974E-07
0.000109867	1.33644E-06
0.000109933	2.42635E-06
0.00011	3.13872E-06
0.000110067	3.24314E-06
0.000110133	2.65251E-06
0.0001102	1.45247E-06
0.000110267	-1.19156E-07
0.000110333	-1.73549E-06
0.0001104	-3.06496E-06
0.000110467	-3.85101E-06
0.000110533	-3.9651E-06
0.0001106	-3.42201E-06
0.000110667	-2.35945E-06
0.000110733	-9.94127E-07
0.0001108	4.29197E-07
0.000110867	1.68166E-06
0.000110933	2.57982E-06
0.000111	3.00079E-06
0.000111067	2.8878E-06
0.000111133	2.25191E-06
0.0001112	1.17235E-06
0.000111267	-2.06068E-07
0.000111333	-1.68354E-06
0.0001114	-3.02786E-06
0.000111467	-4.00957E-06
0.000111533	-4.44406E-06
0.0001116	-4.23072E-06
0.000111667	-3.37749E-06
0.000111733	-2.00313E-06
0.0001118	-3.15287E-07
0.000111867	1.42973E-06
0.000111933	2.97482E-06
0.000112	4.10611E-06
0.000112067	4.68414E-06
0.000112133	4.65887E-06
0.0001122	4.0697E-06
0.000112267	3.03418E-06
0.000112333	1.72936E-06
0.0001124	3.67735E-07
0.000112467	-8.31703E-07
0.000112533	-1.6764E-06
0.0001126	-2.03413E-06
0.000112667	-1.86146E-06
0.000112733	-1.21869E-06
0.0001128	-2.63921E-07
0.000112867	7.76348E-07
0.000112933	1.65592E-06
0.000113	2.16581E-06
0.000113067	2.1844E-06
0.000113133	1.70646E-06
0.0001132	8.42156E-07
0.000113267	-2.14117E-07
0.000113333	-1.23633E-06
0.0001134	-2.02588E-06
0.000113467	-2.46028E-06
0.000113533	-2.51836E-06
0.0001136	-2.27575E-06
0.000113667	-1.87348E-06
0.000113733	-1.46984E-06
0.0001138	-1.19007E-06
0.000113867	-1.08839E-06
0.000113933	-1.13304E-06
0.000114	-1.21826E-06
0.000114067	-1.19962E-06
0.000114133	-9.42788E-07
0.0001142	-3.71931E-07
0.000114267	4.96475E-07
0.000114333	1.54491E-06
0.0001144	2.57534E-06
0.000114467	3.35515E-06
0.000114533	3.67693E-06
0.0001146	3.4162E-06
0.000114667	2.57034E-06
0.000114733	1.26698E-06
0.0001148	-2.61643E-07
0.000114867	-1.73199E-06
0.000114933	-2.87534E-06
0.000115	-3.49832E-06
0.000115067	-3.5213E-06
0.000115133	-2.98535E-06
0.0001152	-2.02848E-06
0.000115267	-8.41253E-07
0.000115333	3.82658E-07
0.0001154	1.48555E-06
0.000115467	2.36426E-06
0.000115533	2.9667E-06
0.0001156	3.27311E-06
0.000115667	3.27378E-06
0.000115733	2.95528E-06
0.0001158	2.30252E-06
0.000115867	1.31639E-06
0.000115933	3.95519E-08
0.000116	-1.42156E-06
0.000116067	-2.89058E-06
0.000116133	-4.13796E-06
0.0001162	-4.92046E-06
0.000116267	-5.03491E-06
0.000116333	-4.37246E-06
0.0001164	-2.95766E-06
0.000116467	-9.60144E-07
0.000116533	1.32666E-06
0.0001166	3.53647E-06
0.000116667	5.29963E-06
0.000116733	6.31526E-06
0.0001168	6.40922E-06
0.000116867	5.56536E-06
0.000116933	3.9238E-06
0.000117	1.74867E-06
0.000117067	-6.25717E-07
0.000117133	-2.85703E-06
0.0001172	-4.65188E-06
0.000117267	-5.8071E-06
0.000117333	-6.22984E-06
0.0001174	-5.93667E-06
0.000117467	-5.03575E-06
0.000117533	-3.69836E-06
0.0001176	-2.12622E-06
0.000117667	-5.19459E-07
0.000117733	9.51185E-07
0.0001178	2.16545E-06
0.000117867	3.06557E-06
0.000117933	3.65704E-06
0.000118	3.99678E-06
0.000118067	4.1691E-06
0.000118133	4.2537E-06
0.0001182	4.29297E-06
0.000118267	4.26857E-06
0.000118333	4.09664E-06
0.0001184	3.64708E-06
0.000118467	2.7854E-06
0.000118533	1.42798E-06
0.0001186	-4.05296E-07
0.000118667	-2.55852E-06
0.000118733	-4.74229E-06
0.0001188	-6.57703E-06
0.000118867	-7.67139E-06
0.000118933	-7.71835E-06
0.000119	-6.58425E-06
0.000119067	-4.3647E-06
0.000119133	-1.38832E-06
0.0001192	1.83796E-06
0.000119267	4.73236E-06
0.000119333	6.76661E-06
0.0001194	7.58659E-06
0.000119467	7.09332E-06
0.000119533	5.46189E-06
0.0001196	3.09253E-06
0.000119667	5.06837E-07
0.000119733	-1.7819E-06
0.0001198	-3.38848E-06
0.000119867	-4.13304E-06
0.000119933	-4.05695E-06
0.00012	-3.37761E-06
0.000120067	-2.40134E-06
0.000120133	-1.42512E-06
0.0001202	-6.58708E-07
0.000120267	-1.8871E-07
0.000120333	1.09791E-08
0.0001204	3.49728E-08
0.000120467	-8.0437E-09
0.000120533	-3.62787E-08
0.0001206	-8.28556E-09
0.000120667	9.00323E-08
0.000120733	2.70274E-07
0.0001208	5.58033E-07
0.000120867	9.85808E-07
0.000120933	1.56076E-06
0.000121	2.22167E-06
0.000121067	2.81009E-06
0.000121133	3.07991E-06
0.0001212	2.75648E-06
0.000121267	1.63495E-06
0.000121333	-3.13058E-07
0.0001214	-2.86664E-06
0.000121467	-5.55371E-06
0.000121533	-7.73652E-06
0.0001216	-8.77042E-06
0.000121667	-8.19315E-06
0.000121733	-5.88522E-06
0.0001218	-2.14584E-06
0.000121867	2.34804E-06
0.000121933	6.69538E-06
0.000122	9.99689E-06
0.000122067	1.15873E-05
0.000122133	1.12054E-05
0.0001222	9.05027E-06
0.000122267	5.70917E-06
0.000122333	1.98048E-06
0.0001224	-1.3525E-06
0.000122467	-3.72755E-06
0.000122533	-4.92895E-06
0.0001226	-5.09907E-06
0.000122667	-4.6393E-06
0.000122733	-4.0383E-06
0.0001228	-3.68638E-06
0.000122867	-3.73698E-06
0.000122933	-4.05938E-06
0.000123	-4.29589E-06
0.000123067	-4.00281E-06
0.000123133	-2.82783E-06
0.0001232	-6.64362E-07
0.000123267	2.26912E-06
0.000123333	5.45365E-06
0.0001234	8.19449E-06
0.000123467	9.81081E-06
0.000123533	9.83442E-06
0.0001236	8.1576E-06
0.000123667	5.08423E-06
0.000123733	1.26669E-06
0.0001238	-2.45616E-06
0.000123867	-5.27524E-06
0.000123933	-6.62183E-06
0.000124	-6.31392E-06
0.000124067	-4.59835E-06
0.000124133	-2.07826E-06
0.0001242	4.52776E-07
0.000124267	2.22342E-06
0.000124333	2.68598E-06
0.0001244	1.65346E-06
0.000124467	-6.61547E-07
0.000124533	-3.71229E-06
0.0001246	-6.76557E-06
0.000124667	-9.08922E-06
0.000124733	-1.01288E-05
0.0001248	-9.62899E-06
0.000124867	-7.67383E-06
0.000124933	-4.64172E-06
0.000125	-1.09562E-06
0.000125067	2.35781E-06
0.000125133	5.2013E-06
0.0001252	7.10099E-06
0.000125267	7.94411E-06
0.000125333	7.82102E-06
0.0001254	6.96621E-06
0.000125467	5.6812E-06
0.000125533	4.26165E-06
0.0001256	2.94499E-06
0.000125667	1.88466E-06
0.000125733	1.14839E-06
0.0001258	7.32149E-07
0.000125867	5.80389E-07
0.000125933	6.05523E-07
0.000126	7.03684E-07
0.000126067	7.67269E-07
0.000126133	6.96393E-07
0.0001262	4.10986E-07
0.000126267	-1.36455E-07
0.000126333	-9.49244E-07
0.0001264	-1.97892E-06
0.000126467	-3.12455E-06
0.000126533	-4.24104E-06
0.0001266	-5.15673E-06
0.000126667	-5.69941E-06
0.000126733	-5.72749E-06
0.0001268	-5.1616E-06
0.000126867	-4.01006E-06
0.000126933	-2.38134E-06
0.000127	-4.77539E-07
0.000127067	1.43375E-06
0.000127133	3.06625E-06
0.0001272	4.17216E-06
0.000127267	4.59639E-06
0.000127333	4.31376E-06
0.0001274	3.4377E-06
0.000127467	2.19668E-06
0.000127533	8.82825E-07
0.0001276	-2.14261E-07
0.000127667	-8.71625E-07
0.000127733	-9.78851E-07
0.0001278	-5.5541E-07
0.000127867	2.62527E-07
0.000127933	1.25947E-06
0.000128	2.19059E-06
0.000128067	2.83149E-06
0.000128133	3.01772E-06
0.0001282	2.66886E-06
0.000128267	1.79667E-06
0.000128333	4.99874E-07
0.0001284	-1.05145E-06
0.000128467	-2.63942E-06
0.000128533	-4.02864E-06
0.0001286	-5.00148E-06
0.000128667	-5.39485E-06
0.000128733	-5.13216E-06
0.0001288	-4.24278E-06
0.000128867	-2.86187E-06
0.000128933	-1.20747E-06
0.000129	4.62319E-07
0.000129067	1.90287E-06
0.000129133	2.93409E-06
0.0001292	3.47534E-06
0.000129267	3.555E-06
0.000129333	3.29202E-06
0.0001294	2.85519E-06
0.000129467	2.4115E-06
0.000129533	2.07821E-06
0.0001296	1.89136E-06
0.000129667	1.79905E-06
0.000129733	1.681E-06
0.0001298	1.38926E-06
0.000129867	7.99429E-07
0.000129933	-1.40857E-07
0.00013	-1.37969E-06
0.000130067	-2.75511E-06
0.000130133	-4.02044E-06
0.0001302	-4.89756E-06
0.000130267	-5.14729E-06
0.000130333	-4.63937E-06
0.0001304	-3.40221E-06
0.000130467	-1.63552E-06
0.000130533	3.22767E-07
0.0001306	2.07097E-06
0.000130667	3.24219E-06
0.000130733	3.60029E-06
0.0001308	3.10476E-06
0.000130867	1.92324E-06
0.000130933	3.85504E-07
0.000131	-1.10941E-06
0.000131067	-2.20542E-06
0.000131133	-2.68674E-06
0.0001312	-2.53007E-06
0.000131267	-1.89571E-06
0.000131333	-1.06155E-06
0.0001314	-3.22851E-07
0.000131467	1.08368E-07
0.000131533	1.71027E-07
0.0001316	-3.19872E-08
0.000131667	-2.78217E-07
0.000131733	-3.11015E-07
0.0001318	6.37609E-08
0.000131867	9.02227E-07
0.000131933	2.0927E-06
0.000132	3.38063E-06
0.000132067	4.43947E-06
0.000132133	4.96492E-06
0.0001322	4.76385E-06
0.000132267	3.81218E-06
0.000132333	2.26642E-06
0.0001324	4.27347E-07
0.000132467	-1.33286E-06
0.000132533	-2.65996E-06
0.0001326	-3.3011E-06
0.000132667	-3.16292E-06
0.000132733	-2.33222E-06
0.0001328	-1.05602E-06
0.000132867	3.13835E-07
0.000132933	1.39933E-06
0.000133	1.88217E-06
0.000133067	1.57911E-06
0.000133133	4.90431E-07
0.0001332	-1.19019E-06
0.000133267	-3.10945E-06
0.000133333	-4.8274E-06
0.0001334	-5.91606E-06
0.000133467	-6.0618E-06
0.000133533	-5.14667E-06
0.0001336	-3.28643E-06
0.000133667	-8.12433E-07
0.000133733	1.80137E-06
0.0001338	4.04949E-06
0.000133867	5.51573E-06
0.000133933	5.97123E-06
0.000134	5.42254E-06
0.000134067	4.09668E-06
0.000134133	2.36844E-06
0.0001342	6.52416E-07
0.000134267	-7.07427E-07
0.000134333	-1.51823E-06
0.0001344	-1.76651E-06
0.000134467	-1.58963E-06
0.000134533	-1.20409E-06
0.0001346	-8.1766E-07
0.000134667	-5.56169E-07
0.000134733	-4.29121E-07
0.0001348	-3.43954E-07
0.000134867	-1.61319E-07
0.000134933	2.3036E-07
0.000135	8.49119E-07
0.000135067	1.58727E-06
0.000135133	2.22593E-06
0.0001352	2.49351E-06
0.000135267	2.15052E-06
0.000135333	1.07405E-06
0.0001354	-6.85172E-07
0.000135467	-2.89205E-06
0.000135533	-5.16811E-06
0.0001356	-7.07388E-06
0.000135667	-8.21082E-06
0.000135733	-8.31547E-06
0.0001358	-7.32127E-06
0.000135867	-5.37323E-06
0.000135933	-2.79347E-06
0.000136	-8.78356E-09
0.000136067	2.54E-06
0.000136133	4.48456E-06
0.0001362	5.59265E-06
0.000136267	5.79818E-06
0.000136333	5.19674E-06
0.0001364	4.01357E-06
0.000136467	2.55517E-06
0.000136533	1.15588E-06
0.0001366	1.27326E-07
0.000136667	-2.85375E-07
0.000136733	6.01856E-08
0.0001368	1.17555E-06
0.000136867	2.92391E-06
0.000136933	5.01897E-06
0.000137	7.04736E-06
0.000137067	8.5203E-06
0.000137133	8.95385E-06
0.0001372	7.96856E-06
0.000137267	5.38967E-06
0.000137333	1.32337E-06
0.0001374	-3.81525E-06
0.000137467	-9.33878E-06
0.000137533	-1.43904E-05
0.0001376	-1.80978E-05
0.000137667	-1.97476E-05
0.000137733	-1.89406E-05
0.0001378	-1.56898E-05
0.000137867	-1.04361E-05
0.000137933	-3.97262E-06
0.000138	2.70585E-06
0.000138067	8.59605E-06
0.000138133	1.28776E-05
0.0001382	1.50603E-05
0.000138267	1.50556E-05
0.000138333	1.31607E-05
0.0001384	9.96442E-06
0.000138467	6.20183E-06
0.000138533	2.59472E-06
0.0001386	-2.85926E-07
0.000138667	-2.10768E-06
0.000138733	-2.80251E-06
0.0001388	-2.53423E-06
0.000138867	-1.62398E-06
0.000138933	-4.57339E-07
0.000139	6.03687E-07
0.000139067	1.28578E-06
0.000139133	1.4376E-06
0.0001392	1.03125E-06
0.000139267	1.39506E-07
0.000139333	-1.10031E-06
0.0001394	-2.52401E-06
0.000139467	-3.97096E-06
0.000139533	-5.30256E-06
0.0001396	-6.40823E-06
0.000139667	-7.2024E-06
0.000139733	-7.61751E-06
0.0001398	-7.59845E-06
0.000139867	-7.10245E-06
0.000139933	-6.10571E-06
0.00014	-4.61556E-06
0.000140067	-2.68449E-06
0.000140133	-4.20877E-07
0.0001402	2.00849E-06
0.000140267	4.38797E-06
0.000140333	6.47587E-06
0.0001404	8.03859E-06
0.000140467	8.89097E-06
0.000140533	8.93494E-06
0.0001406	8.1875E-06
0.000140667	6.78946E-06
0.000140733	4.98941E-06
0.0001408	3.10231E-06
0.000140867	1.44827E-06
0.000140933	2.83128E-07
0.000141	-2.631E-07
0.000141067	-2.23216E-07
0.000141133	2.07749E-07
0.0001412	7.1567E-07
0.000141267	9.47023E-07
0.000141333	6.08115E-07
0.0001414	-4.41124E-07
0.000141467	-2.12563E-06
0.000141533	-4.14713E-06
0.0001416	-6.03828E-06
0.000141667	-7.27078E-06
0.000141733	-7.39338E-06
0.0001418	-6.16413E-06
0.000141867	-3.63978E-06
0.000141933	-1.93566E-07
0.000142	3.54907E-06
0.000142067	6.84524E-06
0.000142133	9.00718E-06
0.0001422	9.56753E-06
0.000142267	8.39206E-06
0.000142333	5.70785E-06
0.0001424	2.03865E-06
0.000142467	-1.93407E-06
0.000142533	-5.54332E-06
0.0001426	-8.29115E-06
0.000142667	-9.94032E-06
0.000142733	-1.05185E-05
0.0001428	-1.02391E-05
0.000142867	-9.37187E-06
0.000142933	-8.11238E-06
0.000143	-6.50123E-06
0.000143067	-4.42535E-06
0.000143133	-1.70398E-06
0.0001432	1.77096E-06
0.000143267	5.89328E-06
0.000143333	1.02586E-05
0.0001434	1.41812E-05
0.000143467	1.68222E-05
0.000143533	1.74016E-05
0.0001436	1.54353E-05
0.000143667	1.09234E-05
0.000143733	4.42642E-06
0.0001438	-3.00356E-06
0.000143867	-1.00282E-05
0.000143933	-1.5315E-05
0.000144	-1.78409E-05
0.000144067	-1.71272E-05
0.000144133	-1.33476E-05
0.0001442	-7.28191E-06
0.000144267	-1.34498E-07
0.000144333	6.73279E-06
0.0001444	1.20854E-05
0.000144467	1.50515E-05
0.000144533	1.52616E-05
0.0001446	1.28724E-05
0.000144667	8.4867E-06
0.000144733	2.99901E-06
0.0001448	-2.59121E-06
0.000144867	-7.35975E-06
0.000144933	-1.06022E-05
0.000145	-1.19266E-05
0.000145067	-1.12881E-05
0.000145133	-8.97066E-06
0.0001452	-5.52044E-06
0.000145267	-1.6437E-06
0.000145333	1.91897E-06
0.0001454	4.52435E-06
0.000145467	5.74358E-06
0.000145533	5.44236E-06
0.0001456	3.80558E-06
0.000145667	1.29677E-06
0.000145733	-1.44351E-06
0.0001458	-3.74083E-06
0.000145867	-5.0401E-06
0.000145933	-5.03195E-06
0.000146	-3.72066E-06
0.000146067	-1.41559E-06
0.000146133	1.35199E-06
0.0001462	3.96514E-06
0.000146267	5.87451E-06
0.000146333	6.72857E-06
0.0001464	6.44745E-06
0.000146467	5.22328E-06
0.000146533	3.45021E-06
0.0001466	1.60629E-06
0.000146667	1.21236E-07
0.000146733	-7.3365E-07
0.0001468	-9.05394E-07
0.000146867	-5.55974E-07
0.000146933	-5.55399E-10
0.000147	3.92492E-07
0.000147067	3.1068E-07
0.000147133	-4.14148E-07
0.0001472	-1.76031E-06
0.000147267	-3.52325E-06
0.000147333	-5.37007E-06
0.0001474	-6.92446E-06
0.000147467	-7.8581E-06
0.000147533	-7.96474E-06
0.0001476	-7.19944E-06
0.000147667	-5.67629E-06
0.000147733	-3.62953E-06
0.0001478	-1.35231E-06
0.000147867	8.68109E-07
0.000147933	2.80147E-06
0.000148	4.30097E-06
0.000148067	5.30312E-06
0.000148133	5.80764E-06
0.0001482	5.84959E-06
0.000148267	5.47636E-06
0.000148333	4.7383E-06
0.0001484	3.69467E-06
0.000148467	2.42951E-06
0.000148533	1.06707E-06
0.0001486	-2.2419E-07
0.000148667	-1.24639E-06
0.000148733	-1.80632E-06
0.0001488	-1.76183E-06
0.000148867	-1.06804E-06
0.000148933	1.9153E-07
0.000149	1.80057E-06
0.000149067	3.438E-06
0.000149133	4.73532E-06
0.0001492	5.35196E-06
0.000149267	5.05179E-06
0.000149333	3.76217E-06
0.0001494	1.60047E-06
0.000149467	-1.14002E-06
0.000149533	-4.04328E-06
0.0001496	-6.65174E-06
0.000149667	-8.55716E-06
0.000149733	-9.48048E-06
0.0001498	-9.32192E-06
0.000149867	-8.17028E-06
0.000149933	-6.27035E-06
0.00015	-3.95801E-06


==> figs/Time_response_solid_signals.dat <==
0	0
6.66667E-08	0
1.33333E-07	0
0.0000002	0
2.66667E-07	0
3.33333E-07	0
0.0000004	-5.4129E-169
4.66667E-07	-6.6759E-151
5.33333E-07	-1.0316E-145
0.0000006	-2.0677E-140
6.66667E-07	-2.6254E-136
7.33333E-07	-3.9878E-133
0.0000008	2.5921E-130
8.66667E-07	4.5212E-127
9.33333E-07	1.5699E-124
0.000001	1.8048E-122
1.06667E-06	-5.6468E-121
1.13333E-06	-3.3268E-118
0.0000012	-3.6805E-116
1.26667E-06	-2.1383E-114
1.33333E-06	-6.6078E-113
0.0000014	-1.1799E-112
1.46667E-06	1.1335E-109
1.53333E-06	7.712E-108
0.0000016	3.4198E-106
1.66667E-06	1.2327E-104
1.73333E-06	3.7397E-103
0.0000018	9.5466E-102
1.86667E-06	2.0827E-100
1.93333E-06	3.7492E-99
0.000002	5.11791E-98
2.06667E-06	4.32967E-97
2.13333E-06	-8.68623E-97
0.0000022	-1.13137E-94
2.26667E-06	-2.27576E-93
2.33333E-06	-2.72981E-92
0.0000024	-1.84913E-91
2.46667E-06	1.10813E-91
2.53333E-06	1.81573E-89
0.0000026	2.07431E-88
2.66667E-06	9.04876E-88
2.73333E-06	-4.43E-87
0.0000028	-8.40657E-86
2.86667E-06	-3.66116E-85
2.93333E-06	1.49984E-84
0.000003	2.07532E-83
3.06667E-06	1.93979E-83
3.13333E-06	-6.59052E-82
0.0000032	-1.49554E-81
3.26667E-06	2.56147E-80
3.33333E-06	9.6897E-80
0.0000034	-9.68918E-79
3.46667E-06	-5.90331E-78
3.53333E-06	2.37947E-77
0.0000036	2.42519E-76
3.66667E-06	-2.93961E-76
3.73333E-06	-6.98987E-75
0.0000038	-1.54295E-75
3.86667E-06	1.53506E-73
3.93333E-06	1.46618E-73
0.000004	-2.76787E-72
4.06667E-06	-3.27259E-72
4.13333E-06	4.27532E-71
0.0000042	4.31859E-71
4.26667E-06	-5.75534E-70
4.33333E-06	-2.57682E-70
0.0000044	6.56328E-69
4.46667E-06	-2.25526E-69
4.53333E-06	-5.94635E-68
0.0000046	7.98427E-68
4.66667E-06	3.70489E-67
4.73333E-06	-1.02065E-66
0.0000048	-8.60416E-67
4.86667E-06	6.6676E-66
4.93333E-06	-7.82343E-66
0.000005	-5.71533E-66
5.06667E-06	4.81305E-65
5.13333E-06	-2.42639E-64
0.0000052	5.96014E-64
5.26667E-06	7.63225E-64
5.33333E-06	-8.47959E-63
0.0000054	1.72352E-62
5.46667E-06	1.94847E-62
5.53333E-06	-1.71047E-61
0.0000056	3.11767E-61
5.66667E-06	2.21394E-61
5.73333E-06	-2.2842E-60
0.0000058	4.61283E-60
5.86667E-06	-5.60427E-61
5.93333E-06	-1.97965E-59
0.000006	5.25667E-59
6.06667E-06	-5.19581E-59
6.13333E-06	-7.35808E-59
0.0000062	3.81711E-58
6.26667E-06	-7.1204E-58
6.33333E-06	5.25708E-58
0.0000064	9.72069E-58
6.46667E-06	-4.11677E-57
6.53333E-06	7.63878E-57
0.0000066	-7.77427E-57
6.66667E-06	-1.11619E-57
6.73333E-06	2.33452E-56
0.0000068	-5.67706E-56
6.86667E-06	8.75311E-56
6.93333E-06	-8.86278E-56
0.000007	2.5443E-56
7.06667E-06	1.32878E-55
7.13333E-06	-3.93683E-55
0.0000072	7.24269E-55
7.26667E-06	-1.03854E-54
7.33333E-06	1.18926E-54
0.0000074	-9.76109E-55
7.46667E-06	1.52938E-55
7.53333E-06	1.56386E-54
0.0000076	-4.43042E-54
7.66667E-06	8.61898E-54
7.73333E-06	-1.409E-53
0.0000078	2.03936E-53
7.86667E-06	-2.64568E-53
7.93333E-06	3.02432E-53
0.000008	-2.83204E-53
8.06667E-06	1.58264E-53
8.13333E-06	1.39095E-53
0.0000082	-7.00838E-53
8.26667E-06	1.63699E-52
8.33333E-06	-3.0815E-52
0.0000084	5.19511E-52
8.46667E-06	-8.1671E-52
8.53333E-06	1.22246E-51
0.0000086	-1.76395E-51
8.66667E-06	2.4725E-51
8.73333E-06	-3.38996E-51
0.0000088	4.56801E-51
8.86667E-06	-6.0598E-51
8.93333E-06	7.92641E-51
0.000009	-1.02208E-50
9.06667E-06	1.29355E-50
9.13333E-06	-1.59372E-50
0.0000092	1.88383E-50
9.26667E-06	-2.06971E-50
9.33333E-06	1.96566E-50
0.0000094	-1.21377E-50
9.46667E-06	-8.48296E-51
9.53333E-06	5.36324E-50
0.0000096	-1.42766E-49
9.66667E-06	3.09722E-49
9.73333E-06	-6.11374E-49
0.0000098	1.14021E-48
9.86667E-06	-2.05556E-48
9.93333E-06	3.62439E-48
0.00001	-6.27539E-48
1.00667E-05	1.07121E-47
1.01333E-05	-1.80467E-47
0.0000102	2.99129E-47
1.02667E-05	-4.85333E-47
1.03333E-05	7.65984E-47
0.0000104	-1.16342E-46
1.04667E-05	1.67367E-46
1.05333E-05	-2.22259E-46
0.0000106	2.57969E-46
1.06667E-05	-2.2287E-46
1.07333E-05	1.91652E-47
0.0000108	5.17434E-46
1.08667E-05	-1.62462E-45
1.09333E-05	3.58082E-45
0.000011	-6.61066E-45
1.10667E-05	1.06402E-44
1.11333E-05	-1.48631E-44
0.0000112	1.71628E-44
1.12667E-05	-1.34573E-44
1.13333E-05	-2.51125E-45
0.0000114	3.80564E-44
1.14667E-05	-9.80849E-44
1.15333E-05	1.77614E-43
0.0000116	-2.50298E-43
1.16667E-05	2.56926E-43
1.17333E-05	-1.01639E-43
0.0000118	-3.24197E-43
1.18667E-05	1.06837E-42
1.19333E-05	-1.9787E-42
0.000012	2.51411E-42
1.20667E-05	-1.61821E-42
1.21333E-05	-2.12044E-42
0.0000122	9.67761E-42
1.22667E-05	-1.98459E-41
1.23333E-05	2.6788E-41
0.0000124	-1.80908E-41
1.24667E-05	-2.34915E-41
1.25333E-05	1.10019E-40
0.0000126	-2.26874E-40
1.26667E-05	3.02774E-40
1.27333E-05	-1.91572E-40
0.0000128	-2.93928E-40
1.28667E-05	1.24534E-39
1.29333E-05	-2.39673E-39
0.000013	2.84084E-39
1.30667E-05	-1.00647E-39
1.31333E-05	-4.62556E-39
0.0000132	1.36903E-38
1.32667E-05	-2.14203E-38
1.33333E-05	1.72974E-38
0.0000134	1.14038E-38
1.34667E-05	-6.78934E-38
1.35333E-05	1.27581E-37
0.0000136	-1.2599E-37
1.36667E-05	-2.12491E-38
1.37333E-05	3.43204E-37
0.0000138	-6.95189E-37
1.38667E-05	6.88465E-37
1.39333E-05	1.62536E-37
0.000014	-1.94741E-36
1.40667E-05	3.6635E-36
1.41333E-05	-2.98967E-36
0.0000142	-2.46679E-36
1.42667E-05	1.19813E-35
1.43333E-05	-1.82394E-35
0.0000144	8.18064E-36
1.44667E-05	2.67416E-35
1.45333E-05	-7.18199E-35
0.0000146	7.73128E-35
1.46667E-05	1.91744E-35
1.47333E-05	-2.19266E-34
0.0000148	3.75966E-34
1.48667E-05	-2.02747E-34
1.49333E-05	-4.96378E-34
0.000015	1.40918E-33
1.50667E-05	-1.4857E-33
1.51333E-05	-4.9922E-34
0.0000152	4.34466E-33
1.52667E-05	-6.8261E-33
1.53333E-05	2.5315E-33
0.0000154	1.08839E-32
1.54667E-05	-2.52132E-32
1.55333E-05	2.0557E-32
0.0000156	1.96759E-32
1.56667E-05	-7.98117E-32
1.57333E-05	9.58532E-32
0.0000158	7.89448E-33
1.58667E-05	-2.20538E-31
1.59333E-05	3.59298E-31
0.000016	-1.39647E-31
1.60667E-05	-5.25215E-31
1.61333E-05	1.17659E-30
0.0000162	-8.71392E-31
1.62667E-05	-9.98617E-31
1.63333E-05	3.48178E-30
0.0000164	-3.7459E-30
1.64667E-05	-9.73657E-31
1.65333E-05	9.46719E-30
0.0000166	-1.39342E-29
1.66667E-05	3.53269E-30
1.67333E-05	2.39378E-29
0.0000168	-4.85995E-29
1.68667E-05	3.01873E-29
1.69333E-05	5.76188E-29
0.000017	-1.66552E-28
1.70667E-05	1.47595E-28
1.71333E-05	1.41764E-28
0.0000172	-5.77317E-28
1.72667E-05	5.96068E-28
1.73333E-05	4.15216E-28
0.0000174	-2.04096E-27
1.74667E-05	2.11845E-27
1.75333E-05	1.61522E-27
0.0000176	-7.25451E-27
1.76667E-05	6.57412E-27
1.77333E-05	7.47741E-27
0.0000178	-2.51271E-26
1.78667E-05	1.65717E-26
1.79333E-05	3.47448E-26
0.000018	-8.13061E-26
1.80667E-05	2.49342E-26
1.81333E-05	1.47943E-25
0.0000182	-2.32165E-25
1.82667E-05	-4.68816E-26
1.83333E-05	5.53329E-25
0.0000184	-5.25625E-25
1.84667E-05	-5.91135E-25
1.85333E-05	1.74961E-24
0.0000186	-6.23628E-25
1.86667E-05	-2.98901E-24
1.87333E-05	4.34031E-24
0.0000188	1.80135E-24
1.88667E-05	-1.06223E-23
1.89333E-05	6.5224E-24
0.000019	1.53106E-23
1.90667E-05	-2.71161E-23
1.91333E-05	-6.19061E-24
0.0000192	5.91671E-23
1.92667E-05	-3.84981E-23
1.93333E-05	-8.36827E-23
0.0000194	1.43415E-22
1.94667E-05	4.77444E-23
1.95333E-05	-3.13489E-22
0.0000196	1.46389E-22
1.96667E-05	4.89389E-22
1.97333E-05	-6.29839E-22
0.0000198	-4.81601E-22
1.98667E-05	1.5098E-21
1.99333E-05	-1.00534E-22
0.00002	-2.73832E-21
2.00667E-05	1.89307E-21
2.01333E-05	3.8884E-21
0.0000202	-5.73478E-21
2.02667E-05	-3.82793E-21
2.03333E-05	1.24688E-20
0.0000204	3.23049E-22
2.04667E-05	-2.24965E-20
2.05333E-05	1.04028E-20
0.0000206	3.50154E-20
2.06667E-05	-3.40667E-20
2.07333E-05	-4.68244E-20
0.0000208	7.86502E-20
2.08667E-05	5.06878E-20
2.09333E-05	-1.54625E-19
0.000021	-3.30601E-20
2.10667E-05	2.75236E-19
2.11333E-05	-2.8905E-20
0.0000212	-4.57093E-19
2.12667E-05	1.71188E-19
2.13333E-05	7.21895E-19
0.0000214	-4.48344E-19
2.14667E-05	-1.1008E-18
2.15333E-05	9.39774E-19
0.0000216	1.64341E-18
2.16667E-05	-1.75666E-18
2.17333E-05	-2.43498E-18
0.0000218	3.05084E-18
2.18667E-05	3.63221E-18
2.19333E-05	-5.00869E-18
0.000022	-5.52286E-18
2.20667E-05	7.8023E-18
2.21333E-05	8.55435E-18
0.0000222	-1.15872E-17
2.22667E-05	-1.35359E-17
2.23333E-05	1.6167E-17
0.0000224	2.15296E-17
2.24667E-05	-2.07366E-17
2.25333E-05	-3.36394E-17
0.0000226	2.34725E-17
2.26667E-05	5.02908E-17
2.27333E-05	-2.10937E-17
0.0000228	-6.76269E-17
2.28667E-05	1.74391E-17
2.29333E-05	9.45225E-17
0.000023	1.13604E-17
2.30667E-05	-8.42465E-17
2.31333E-05	-1.26005E-17
0.0000232	8.06675E-18
2.32667E-05	-3.24625E-16
2.33333E-05	-7.59728E-16
0.0000234	-7.53052E-16
2.34667E-05	-9.24403E-17
2.35333E-05	2.24343E-15
0.0000236	1.04627E-14
2.36667E-05	2.86662E-14
2.37333E-05	3.84033E-14
0.0000238	-6.23241E-14
2.38667E-05	-5.80308E-13
2.39333E-05	-2.20202E-12
0.000024	-6.07832E-12
2.40667E-05	-1.32941E-11
2.41333E-05	-2.24586E-11
0.0000242	-2.31965E-11
2.42667E-05	1.70177E-11
2.43333E-05	1.72898E-10
0.0000244	5.79924E-10
2.44667E-05	1.42486E-09
2.45333E-05	2.85487E-09
0.0000246	4.73185E-09
2.46667E-05	6.1824E-09
2.47333E-05	5.01103E-09
0.0000248	-2.7218E-09
2.48667E-05	-2.23756E-08
2.49333E-05	-5.89687E-08
0.000025	-1.13644E-07
2.50667E-05	-1.79017E-07
2.51333E-05	-2.35454E-07
0.0000252	-2.51303E-07
2.52667E-05	-1.89641E-07
2.53333E-05	-2.15847E-08
0.0000254	2.57749E-07
2.54667E-05	6.17785E-07
2.55333E-05	9.9289E-07
0.0000256	1.2977E-06
2.56667E-05	1.45322E-06
2.57333E-05	1.41298E-06
0.0000258	1.17704E-06
2.58667E-05	7.8683E-07
2.59333E-05	3.04033E-07
0.000026	-2.13955E-07
2.60667E-05	-7.26076E-07
2.61333E-05	-1.1978E-06
0.0000262	-1.57386E-06
2.62667E-05	-1.75278E-06
2.63333E-05	-1.58909E-06
0.0000264	-9.4064E-07
2.64667E-05	2.45557E-07
2.65333E-05	1.84434E-06
0.0000266	3.5136E-06
2.66667E-05	4.74962E-06
2.67333E-05	5.04085E-06
0.0000268	4.07031E-06
2.68667E-05	1.87792E-06
2.69333E-05	-1.10309E-06
0.000027	-4.16938E-06
2.70667E-05	-6.58682E-06
2.71333E-05	-7.84095E-06
0.0000272	-7.78502E-06
2.72667E-05	-6.62411E-06
2.73333E-05	-4.75934E-06
0.0000274	-2.58704E-06
2.74667E-05	-3.64391E-07
2.75333E-05	1.79328E-06
0.0000276	3.80045E-06
2.76667E-05	5.46235E-06
2.77333E-05	6.41657E-06
0.0000278	6.21924E-06
2.78667E-05	4.55638E-06
2.79333E-05	1.481E-06
0.000028	-2.45555E-06
2.80667E-05	-6.27349E-06
2.81333E-05	-8.84108E-06
0.0000282	-9.26284E-06
2.82667E-05	-7.22314E-06
2.83333E-05	-3.14022E-06
0.0000284	1.93688E-06
2.84667E-05	6.65023E-06
2.85333E-05	9.75248E-06
0.0000286	1.04782E-05
2.86667E-05	8.75483E-06
2.87333E-05	5.20535E-06
0.0000288	9.59163E-07
2.88667E-05	-2.67411E-06
2.89333E-05	-4.58749E-06
0.000029	-4.22193E-06
2.90667E-05	-1.77145E-06
2.91333E-05	1.83838E-06
0.0000292	5.22824E-06
2.92667E-05	7.03454E-06
2.93333E-05	6.41161E-06
0.0000294	3.36577E-06
2.94667E-05	-1.22988E-06
2.95333E-05	-5.96046E-06
0.0000296	-9.40233E-06
2.96667E-05	-1.06358E-05
2.97333E-05	-9.52335E-06
0.0000298	-6.65554E-06
2.98667E-05	-3.02373E-06
2.99333E-05	4.03325E-07
0.00003	3.00286E-06
3.00667E-05	4.60081E-06
3.01333E-05	5.35608E-06
0.0000302	5.52978E-06
3.02667E-05	5.27682E-06
3.03333E-05	4.55922E-06
0.0000304	3.20367E-06
3.04667E-05	1.05593E-06
3.05333E-05	-1.84958E-06
0.0000306	-5.18068E-06
3.06667E-05	-8.30562E-06
3.07333E-05	-1.04118E-05
0.0000308	-1.07268E-05
3.08667E-05	-8.7927E-06
3.09333E-05	-4.70946E-06
0.000031	7.57411E-07
3.10667E-05	6.29568E-06
3.11333E-05	1.04138E-05
0.0000312	1.1967E-05
3.12667E-05	1.06471E-05
3.13333E-05	7.20587E-06
0.0000314	3.25608E-06
3.14667E-05	6.68566E-07
3.15333E-05	7.76879E-07
0.0000316	3.72374E-06
3.16667E-05	8.25845E-06
3.17333E-05	1.21219E-05
0.0000318	1.29056E-05
3.18667E-05	9.05375E-06
3.19333E-05	5.95887E-07
0.000032	-1.07108E-05
3.20667E-05	-2.19133E-05
3.21333E-05	-2.98751E-05
0.0000322	-3.23717E-05
3.22667E-05	-2.88348E-05
3.23333E-05	-2.04571E-05
0.0000324	-9.64125E-06
3.24667E-05	9.49475E-07
3.25333E-05	9.32548E-06
0.0000326	1.47106E-05
3.26667E-05	1.7507E-05
3.27333E-05	1.87728E-05
0.0000328	1.95098E-05
3.28667E-05	2.01103E-05
3.29333E-05	2.0204E-05
0.000033	1.89314E-05
3.30667E-05	1.54731E-05
3.31333E-05	9.56146E-06
0.0000332	1.7387E-06
3.32667E-05	-6.73925E-06
3.33333E-05	-1.42898E-05
0.0000334	-1.95034E-05
3.34667E-05	-2.15533E-05
3.35333E-05	-2.03736E-05
0.0000336	-1.65753E-05
3.36667E-05	-1.11727E-05
3.37333E-05	-5.25057E-06
0.0000338	2.98412E-07
3.38667E-05	4.89229E-06
3.39333E-05	8.23416E-06
0.000034	1.02057E-05
3.40667E-05	1.07682E-05
3.41333E-05	9.94047E-06
0.0000342	7.864E-06
3.42667E-05	4.90357E-06
3.43333E-05	1.68862E-06
0.0000344	-9.85951E-07
3.44667E-05	-2.41219E-06
3.45333E-05	-2.28892E-06
0.0000346	-9.47806E-07
3.46667E-05	6.74081E-07
3.47333E-05	1.37662E-06
0.0000348	2.53988E-07
3.48667E-05	-2.77658E-06
3.49333E-05	-6.75511E-06
0.000035	-9.93809E-06
3.50667E-05	-1.04844E-05
3.51333E-05	-7.29207E-06
0.0000352	-6.03239E-07
3.52667E-05	7.92356E-06
3.53333E-05	1.57414E-05
0.0000354	2.03341E-05
3.54667E-05	2.01394E-05
3.55333E-05	1.50967E-05
0.0000356	6.61771E-06
3.56667E-05	-2.96539E-06
3.57333E-05	-1.12123E-05
0.0000358	-1.63185E-05
3.58667E-05	-1.75414E-05
3.59333E-05	-1.52237E-05
0.000036	-1.04981E-05
3.60667E-05	-4.84338E-06
3.61333E-05	3.37786E-07
0.0000362	4.01388E-06
3.62667E-05	5.6674E-06
3.63333E-05	5.30974E-06
0.0000364	3.40438E-06
3.64667E-05	7.22145E-07
3.65333E-05	-1.85694E-06
0.0000366	-3.57052E-06
3.66667E-05	-3.97982E-06
3.67333E-05	-3.08715E-06
0.0000368	-1.30978E-06
3.68667E-05	6.964E-07
3.69333E-05	2.3032E-06
0.000037	3.15698E-06
3.70667E-05	3.29512E-06
3.71333E-05	3.07716E-06
0.0000372	2.96305E-06
3.72667E-05	3.24718E-06
3.73333E-05	3.87991E-06
0.0000374	4.46473E-06
3.74667E-05	4.43167E-06
3.75333E-05	3.30204E-06
0.0000376	9.19909E-07
3.76667E-05	-2.45024E-06
3.77333E-05	-6.19071E-06
0.0000378	-9.51812E-06
3.78667E-05	-1.17048E-05
3.79333E-05	-1.22532E-05
0.000038	-1.09823E-05
3.80667E-05	-8.0312E-06
3.81333E-05	-3.80679E-06
0.0000382	1.09593E-06
3.82667E-05	5.99054E-06
3.83333E-05	1.02078E-05
0.0000384	1.32051E-05
3.84667E-05	1.46515E-05
3.85333E-05	1.44561E-05
0.0000386	1.27282E-05
3.86667E-05	9.68889E-06
3.87333E-05	5.5879E-06
0.0000388	6.80712E-07
3.88667E-05	-4.70945E-06
3.89333E-05	-1.00802E-05
0.000039	-1.4673E-05
3.90667E-05	-1.75234E-05
3.91333E-05	-1.76845E-05
0.0000392	-1.45779E-05
3.92667E-05	-8.34176E-06
3.93333E-05	-3.28225E-09
0.0000394	8.65121E-06
3.94667E-05	1.55237E-05
3.95333E-05	1.88418E-05
0.0000396	1.77569E-05
3.96667E-05	1.26658E-05
3.97333E-05	5.11364E-06
0.0000398	-2.70206E-06
3.98667E-05	-8.64688E-06
3.99333E-05	-1.13206E-05
0.00004	-1.04448E-05
4.00667E-05	-6.84889E-06
4.01333E-05	-2.09267E-06
0.0000402	2.10494E-06
4.02667E-05	4.41462E-06
4.03333E-05	4.24512E-06
0.0000404	1.81229E-06
4.04667E-05	-2.04177E-06
4.05333E-05	-6.17507E-06
0.0000406	-9.4928E-06
4.06667E-05	-1.12163E-05
4.07333E-05	-1.10249E-05
0.0000408	-9.06712E-06
4.08667E-05	-5.86727E-06
4.09333E-05	-2.16214E-06
0.000041	1.29434E-06
4.10667E-05	3.9204E-06
4.11333E-05	5.44734E-06
0.0000412	5.97241E-06
4.12667E-05	5.89994E-06
4.13333E-05	5.78072E-06
0.0000414	6.09902E-06
4.14667E-05	7.08359E-06
4.15333E-05	8.61541E-06
0.0000416	1.0267E-05
4.16667E-05	1.14524E-05
4.17333E-05	1.16219E-05
0.0000418	1.04244E-05
4.18667E-05	7.78797E-06
4.19333E-05	3.91648E-06
0.000042	-7.62407E-07
4.20667E-05	-5.66E-06
4.21333E-05	-1.00855E-05
0.0000422	-1.33194E-05
4.22667E-05	-1.4728E-05
4.23333E-05	-1.39238E-05
0.0000424	-1.093E-05
4.24667E-05	-6.27341E-06
4.25333E-05	-9.35672E-07
0.0000426	3.86376E-06
4.26667E-05	7.00391E-06
4.27333E-05	7.80974E-06
0.0000428	6.28179E-06
4.28667E-05	3.11293E-06
4.29333E-05	-5.27611E-07
0.000043	-3.37554E-06
4.30667E-05	-4.48776E-06
4.31333E-05	-3.54865E-06
0.0000432	-9.61244E-07
4.32667E-05	2.30328E-06
4.33333E-05	5.03947E-06
0.0000434	6.20749E-06
4.34667E-05	5.26829E-06
4.35333E-05	2.3555E-06
0.0000436	-1.75667E-06
4.36667E-05	-5.86957E-06
4.37333E-05	-8.69616E-06
0.0000438	-9.22944E-06
4.38667E-05	-7.05046E-06
4.39333E-05	-2.4933E-06
0.000044	3.38943E-06
4.40667E-05	9.07169E-06
4.41333E-05	1.29604E-05
0.0000442	1.38559E-05
4.42667E-05	1.13264E-05
4.43333E-05	5.86889E-06
0.0000444	-1.20694E-06
4.44667E-05	-8.14783E-06
4.45333E-05	-1.32651E-05
0.0000446	-1.54206E-05
4.46667E-05	-1.43378E-05
4.47333E-05	-1.06421E-05
0.0000448	-5.62822E-06
4.48667E-05	-8.3657E-07
4.49333E-05	2.42325E-06
0.000045	3.45174E-06
4.50667E-05	2.33016E-06
4.51333E-05	-1.60911E-07
0.0000452	-2.83879E-06
4.52667E-05	-4.52908E-06
4.53333E-05	-4.4531E-06
0.0000454	-2.46619E-06
4.54667E-05	9.2747E-07
4.55333E-05	4.77933E-06
0.0000456	8.03757E-06
4.56667E-05	9.89384E-06
4.57333E-05	1.00082E-05
0.0000458	8.54057E-06
4.58667E-05	6.00358E-06
4.59333E-05	3.02461E-06
0.000046	1.36013E-07
4.60667E-05	-2.32113E-06
4.61333E-05	-4.16581E-06
0.0000462	-5.2782E-06
4.62667E-05	-5.52536E-06
4.63333E-05	-4.77893E-06
0.0000464	-3.02544E-06
4.64667E-05	-5.01737E-07
4.65333E-05	2.24244E-06
0.0000466	4.42532E-06
4.66667E-05	5.25776E-06
4.67333E-05	4.23516E-06
0.0000468	1.37558E-06
4.68667E-05	-2.70534E-06
4.69333E-05	-6.93115E-06
0.000047	-1.00778E-05
4.70667E-05	-1.11578E-05
4.71333E-05	-9.74067E-06
0.0000472	-6.09632E-06
4.72667E-05	-1.10963E-06
4.73333E-05	4.00297E-06
0.0000474	8.07437E-06
4.74667E-05	1.03276E-05
4.75333E-05	1.05549E-05
0.0000476	9.0771E-06
4.76667E-05	6.51734E-06
4.77333E-05	3.50434E-06
0.0000478	4.48928E-07
4.78667E-05	-2.50089E-06
4.79333E-05	-5.31805E-06
0.000048	-7.86479E-06
4.80667E-05	-9.72641E-06
4.81333E-05	-1.02395E-05
0.0000482	-8.74162E-06
4.82667E-05	-4.94252E-06
4.83333E-05	7.68237E-07
0.0000484	7.25362E-06
4.84667E-05	1.28786E-05
4.85333E-05	1.60083E-05
0.0000486	1.55678E-05
4.86667E-05	1.14396E-05
4.87333E-05	4.54056E-06
0.0000488	-3.45049E-06
4.88667E-05	-1.0604E-05
4.89333E-05	-1.5298E-05
0.000049	-1.66322E-05
4.90667E-05	-1.45839E-05
4.91333E-05	-9.9014E-06
0.0000492	-3.82476E-06
4.92667E-05	2.24611E-06
4.93333E-05	7.03518E-06
0.0000494	9.58925E-06
4.94667E-05	9.40714E-06
4.95333E-05	6.531E-06
0.0000496	1.60393E-06
4.96667E-05	-4.14767E-06
4.97333E-05	-9.0741E-06
0.0000498	-1.1446E-05
4.98667E-05	-9.94501E-06
4.99333E-05	-4.16983E-06
0.00005	5.03948E-06
5.00667E-05	1.56358E-05
5.01333E-05	2.483E-05
0.0000502	2.98924E-05
5.02667E-05	2.90393E-05
5.03333E-05	2.20839E-05
0.0000504	1.05849E-05
5.04667E-05	-2.59671E-06
5.05333E-05	-1.41976E-05
0.0000506	-2.15863E-05
5.06667E-05	-2.35554E-05
5.07333E-05	-2.05902E-05
0.0000508	-1.45442E-05
5.08667E-05	-7.88425E-06
5.09333E-05	-2.81608E-06
0.000051	-6.11305E-07
5.10667E-05	-1.33897E-06
5.11333E-05	-4.02333E-06
0.0000512	-7.09744E-06
5.12667E-05	-8.95516E-06
5.13333E-05	-8.42696E-06
0.0000514	-5.07975E-06
5.14667E-05	6.87325E-07
5.15333E-05	7.73839E-06
0.0000516	1.44621E-05
5.16667E-05	1.91607E-05
5.17333E-05	2.04996E-05
0.0000518	1.79063E-05
5.18667E-05	1.17906E-05
5.19333E-05	3.48455E-06
0.000052	-5.10765E-06
5.20667E-05	-1.20489E-05
5.21333E-05	-1.59128E-05
0.0000522	-1.61396E-05
5.22667E-05	-1.30926E-05
5.23333E-05	-7.82483E-06
0.0000524	-1.68063E-06
5.24667E-05	4.09733E-06
5.25333E-05	8.62264E-06
0.0000526	1.1436E-05
5.26667E-05	1.2439E-05
5.27333E-05	1.1782E-05
0.0000528	9.78255E-06
5.28667E-05	6.89252E-06
5.29333E-05	3.67793E-06
0.000053	7.54068E-07
5.30667E-05	-1.35171E-06
5.31333E-05	-2.3794E-06
0.0000532	-2.47637E-06
5.32667E-05	-2.2056E-06
5.33333E-05	-2.3726E-06
0.0000534	-3.7023E-06
5.34667E-05	-6.47919E-06
5.35333E-05	-1.03054E-05
0.0000536	-1.41061E-05
5.36667E-05	-1.64223E-05
5.37333E-05	-1.59113E-05
0.0000538	-1.1879E-05
5.38667E-05	-4.63315E-06
5.39333E-05	4.49422E-06
0.000054	1.34868E-05
5.40667E-05	2.02368E-05
5.41333E-05	2.31831E-05
0.0000542	2.17694E-05
5.42667E-05	1.65719E-05
5.43333E-05	9.06772E-06
0.0000544	1.14811E-06
5.44667E-05	-5.44736E-06
5.45333E-05	-9.58928E-06
0.0000546	-1.09848E-05
5.46667E-05	-1.01363E-05
5.47333E-05	-8.08155E-06
0.0000548	-6.01491E-06
5.48667E-05	-4.90338E-06
5.49333E-05	-5.19368E-06
0.000055	-6.67732E-06
5.50667E-05	-8.54668E-06
5.51333E-05	-9.63757E-06
0.0000552	-8.81165E-06
5.52667E-05	-5.38642E-06
5.53333E-05	5.1572E-07
0.0000554	7.83321E-06
5.54667E-05	1.47369E-05
5.55333E-05	1.91078E-05
0.0000556	1.92054E-05
5.56667E-05	1.43161E-05
5.57333E-05	5.14125E-06
0.0000558	-6.24965E-06
5.58667E-05	-1.69352E-05
5.59333E-05	-2.39849E-05
0.000056	-2.53547E-05
5.60667E-05	-2.05264E-05
5.61333E-05	-1.0665E-05
0.0000562	1.75756E-06
5.62667E-05	1.37313E-05
5.63333E-05	2.25918E-05
0.0000564	2.67158E-05
5.64667E-05	2.58154E-05
5.65333E-05	2.07806E-05
0.0000566	1.31922E-05
5.66667E-05	4.7286E-06
5.67333E-05	-3.29927E-06
0.0000568	-1.01383E-05
5.68667E-05	-1.54964E-05
5.69333E-05	-1.92699E-05
0.000057	-2.12686E-05
5.70667E-05	-2.10951E-05
5.71333E-05	-1.82493E-05
0.0000572	-1.24181E-05
5.72667E-05	-3.8196E-06
5.73333E-05	6.56306E-06
0.0000574	1.69901E-05
5.74667E-05	2.52625E-05
5.75333E-05	2.92497E-05
0.0000576	2.75001E-05
5.76667E-05	1.97459E-05
5.77333E-05	7.13154E-06
0.0000578	-7.93089E-06
5.78667E-05	-2.22681E-05
5.79333E-05	-3.26944E-05
0.000058	-3.68066E-05
5.80667E-05	-3.3606E-05
5.81333E-05	-2.3772E-05
0.0000582	-9.50777E-06
5.82667E-05	6.00692E-06
5.83333E-05	1.9406E-05
0.0000584	2.79602E-05
5.84667E-05	3.02126E-05
5.85333E-05	2.62648E-05
0.0000586	1.76467E-05
5.86667E-05	6.82329E-06
5.87333E-05	-3.51416E-06
0.0000588	-1.11652E-05
5.88667E-05	-1.49449E-05
5.89333E-05	-1.48737E-05
0.000059	-1.19979E-05
5.90667E-05	-7.91621E-06
5.91333E-05	-4.18222E-06
0.0000592	-1.78638E-06
5.92667E-05	-8.89693E-07
5.93333E-05	-8.88275E-07
0.0000594	-7.67837E-07
5.94667E-05	3.98907E-07
5.95333E-05	3.0091E-06
0.0000596	6.71359E-06
5.96667E-05	1.05097E-05
5.97333E-05	1.3104E-05
0.0000598	1.3402E-05
5.98667E-05	1.09356E-05
5.99333E-05	6.06827E-06
0.00006	-9.67226E-08
6.00667E-05	-6.06457E-06
6.01333E-05	-1.0424E-05
0.0000602	-1.22793E-05
6.02667E-05	-1.14953E-05
6.03333E-05	-8.68296E-06
0.0000604	-4.95024E-06
6.04667E-05	-1.51439E-06
6.05333E-05	6.86357E-07
0.0000606	1.2582E-06
6.06667E-05	4.19973E-07
6.07333E-05	-1.13072E-06
0.0000608	-2.49451E-06
6.08667E-05	-2.89115E-06
6.09333E-05	-1.91891E-06
0.000061	3.26291E-07
6.10667E-05	3.30094E-06
6.11333E-05	6.20571E-06
0.0000612	8.24664E-06
6.12667E-05	8.8748E-06
6.13333E-05	7.92753E-06
0.0000614	5.63429E-06
6.14667E-05	2.50077E-06
6.15333E-05	-8.73438E-07
0.0000616	-3.97188E-06
6.16667E-05	-6.47265E-06
6.17333E-05	-8.26646E-06
0.0000618	-9.39203E-06
6.18667E-05	-9.92824E-06
6.19333E-05	-9.89409E-06
0.000062	-9.19993E-06
6.20667E-05	-7.67227E-06
6.21333E-05	-5.14693E-06
0.0000622	-1.59827E-06
6.22667E-05	2.7457E-06
6.23333E-05	7.35645E-06
0.0000624	1.14633E-05
6.24667E-05	1.42195E-05
6.25333E-05	1.49361E-05
0.0000626	1.33065E-05
6.26667E-05	9.5376E-06
6.27333E-05	4.32841E-06
0.0000628	-1.30896E-06
6.28667E-05	-6.32928E-06
6.29333E-05	-9.93545E-06
0.000063	-1.17592E-05
6.30667E-05	-1.18795E-05
6.31333E-05	-1.0683E-05
0.0000632	-8.63453E-06
6.32667E-05	-6.06173E-06
6.33333E-05	-3.04556E-06
0.0000634	5.35395E-07
6.34667E-05	4.82824E-06
6.35333E-05	9.77472E-06
0.0000636	1.49317E-05
6.36667E-05	1.94358E-05
6.37333E-05	2.2155E-05
0.0000638	2.20004E-05
6.38667E-05	1.83063E-05
6.39333E-05	1.11501E-05
0.000064	1.48724E-06
6.40667E-05	-8.96882E-06
6.41333E-05	-1.81165E-05
0.0000642	-2.39906E-05
6.42667E-05	-2.52894E-05
6.43333E-05	-2.17427E-05
0.0000644	-1.42014E-05
6.44667E-05	-4.4166E-06
6.45333E-05	5.42564E-06
0.0000646	1.3272E-05
6.46667E-05	1.77023E-05
6.47333E-05	1.82218E-05
0.0000648	1.52786E-05
6.48667E-05	1.00282E-05
6.49333E-05	3.94383E-06
0.000065	-1.59667E-06
6.50667E-05	-5.62705E-06
6.51333E-05	-7.74006E-06
0.0000652	-8.05709E-06
6.52667E-05	-7.06426E-06
6.53333E-05	-5.38942E-06
0.0000654	-3.59542E-06
6.54667E-05	-2.04484E-06
6.55333E-05	-8.59092E-07
0.0000656	3.6765E-08
6.56667E-05	8.15561E-07
6.57333E-05	1.63856E-06
0.0000658	2.57376E-06
6.58667E-05	3.56498E-06
6.59333E-05	4.45291E-06
0.000066	5.02943E-06
6.60667E-05	5.09704E-06
6.61333E-05	4.50959E-06
0.0000662	3.18663E-06
6.62667E-05	1.11209E-06
6.63333E-05	-1.66215E-06
0.0000664	-4.99254E-06
6.64667E-05	-8.60352E-06
6.65333E-05	-1.20556E-05
0.0000666	-1.47579E-05
6.66667E-05	-1.60512E-05
6.67333E-05	-1.53591E-05
0.0000668	-1.23695E-05
6.68667E-05	-7.18207E-06
6.69333E-05	-3.59935E-07
0.000067	7.14836E-06
6.70667E-05	1.42052E-05
6.71333E-05	1.97408E-05
0.0000672	2.29914E-05
6.72667E-05	2.36444E-05
6.73333E-05	2.18552E-05
0.0000674	1.81407E-05
6.74667E-05	1.31996E-05
6.75333E-05	7.72398E-06
0.0000676	2.25998E-06
6.76667E-05	-2.84846E-06
6.77333E-05	-7.43369E-06
0.0000678	-1.14224E-05
6.78667E-05	-1.47388E-05
6.79333E-05	-1.72329E-05
0.000068	-1.86615E-05
6.80667E-05	-1.87299E-05
6.81333E-05	-1.71819E-05
0.0000682	-1.39098E-05
6.82667E-05	-9.05057E-06
6.83333E-05	-3.03276E-06
0.0000684	3.44261E-06
6.84667E-05	9.49255E-06
6.85333E-05	1.41974E-05
0.0000686	1.6773E-05
6.86667E-05	1.67336E-05
6.87333E-05	1.40134E-05
0.0000688	9.01679E-06
6.88667E-05	2.58116E-06
6.89333E-05	-4.15156E-06
0.000069	-9.94166E-06
6.90667E-05	-1.37028E-05
6.91333E-05	-1.47455E-05
0.0000692	-1.29501E-05
6.92667E-05	-8.81332E-06
6.93333E-05	-3.33759E-06
0.0000694	2.22171E-06
6.94667E-05	6.6886E-06
6.95333E-05	9.28154E-06
0.0000696	9.8106E-06
6.96667E-05	8.68971E-06
6.97333E-05	6.75816E-06
0.0000698	4.97164E-06
6.98667E-05	4.06919E-06
6.99333E-05	4.32911E-06
0.00007	5.49248E-06
7.00667E-05	6.87196E-06
7.01333E-05	7.60056E-06
0.0000702	6.93284E-06
7.02667E-05	4.50131E-06
7.03333E-05	4.52625E-07
0.0000704	-4.5704E-06
7.04667E-05	-9.5894E-06
7.05333E-05	-1.3544E-05
0.0000706	-1.55664E-05
7.06667E-05	-1.52027E-05
7.07333E-05	-1.25201E-05
0.0000708	-8.07345E-06
7.08667E-05	-2.74475E-06
7.09333E-05	2.49434E-06
0.000071	6.82014E-06
7.10667E-05	9.72261E-06
7.11333E-05	1.10537E-05
0.0000712	1.09583E-05
7.12667E-05	9.73234E-06
7.13333E-05	7.67624E-06
0.0000714	5.00737E-06
7.14667E-05	1.86249E-06
7.15333E-05	-1.6258E-06
0.0000716	-5.23179E-06
7.16667E-05	-8.58337E-06
7.17333E-05	-1.11971E-05
0.0000718	-1.26017E-05
7.18667E-05	-1.25035E-05
7.19333E-05	-1.09183E-05
0.000072	-8.20456E-06
7.20667E-05	-4.96923E-06
7.21333E-05	-1.87567E-06
0.0000722	5.71027E-07
7.22667E-05	2.17294E-06
7.23333E-05	3.05936E-06
0.0000724	3.57014E-06
7.24667E-05	4.0541E-06
7.25333E-05	4.67193E-06
0.0000726	5.29172E-06
7.26667E-05	5.52598E-06
7.27333E-05	4.89896E-06
0.0000728	3.07777E-06
7.28667E-05	7.29628E-08
7.29333E-05	-3.67545E-06
0.000073	-7.36735E-06
7.30667E-05	-1.00495E-05
7.31333E-05	-1.08909E-05
0.0000732	-9.43235E-06
7.32667E-05	-5.72587E-06
7.33333E-05	-3.18973E-07
0.0000734	5.90441E-06
7.34667E-05	1.1967E-05
7.35333E-05	1.70393E-05
0.0000736	2.05989E-05
7.36667E-05	2.24669E-05
7.37333E-05	2.2725E-05
0.0000738	2.15675E-05
7.38667E-05	1.91618E-05
7.39333E-05	1.55803E-05
0.000074	1.08354E-05
7.40667E-05	4.9966E-06
7.41333E-05	-1.67249E-06
0.0000742	-8.63214E-06
7.42667E-05	-1.51002E-05
7.43333E-05	-2.02134E-05
0.0000744	-2.32718E-05
7.44667E-05	-2.39795E-05
7.45333E-05	-2.25813E-05
0.0000746	-1.98296E-05
7.46667E-05	-1.67719E-05
7.47333E-05	-1.4422E-05
0.0000748	-1.34224E-05
7.48667E-05	-1.38173E-05
7.49333E-05	-1.50164E-05
0.000075	-1.59662E-05
7.50667E-05	-1.54739E-05
7.51333E-05	-1.25781E-05
0.0000752	-6.8521E-06
7.52667E-05	1.44814E-06
7.53333E-05	1.14231E-05
0.0000754	2.17299E-05
7.54667E-05	3.08739E-05
7.55333E-05	3.75075E-05
0.0000756	4.06642E-05
7.56667E-05	3.98898E-05
7.57333E-05	3.52655E-05
0.0000758	2.73465E-05
7.58667E-05	1.70492E-05
7.59333E-05	5.51711E-06
0.000076	-6.01511E-06
7.60667E-05	-1.63538E-05
7.61333E-05	-2.44703E-05
0.0000762	-2.96122E-05
7.62667E-05	-3.13916E-05
7.63333E-05	-2.98336E-05
0.0000764	-2.53726E-05
7.64667E-05	-1.8791E-05
7.65333E-05	-1.11054E-05
0.0000766	-3.41934E-06
7.66667E-05	3.23512E-06
7.67333E-05	8.04088E-06
0.0000768	1.05049E-05
7.68667E-05	1.05184E-05
7.69333E-05	8.36221E-06
0.000077	4.65696E-06
7.70667E-05	2.66174E-07
7.71333E-05	-3.83674E-06
0.0000772	-6.72032E-06
7.72667E-05	-7.64655E-06
7.73333E-05	-6.20143E-06
0.0000774	-2.38455E-06
7.74667E-05	3.36038E-06
7.75333E-05	1.01877E-05
0.0000776	1.69698E-05
7.76667E-05	2.24873E-05
7.77333E-05	2.56622E-05
0.0000778	2.57897E-05
7.78667E-05	2.27117E-05
7.79333E-05	1.68776E-05
0.000078	9.26142E-06
7.80667E-05	1.14298E-06
7.81333E-05	-6.19429E-06
0.0000782	-1.17624E-05
7.82667E-05	-1.50737E-05
7.83333E-05	-1.61876E-05
0.0000784	-1.55921E-05
7.84667E-05	-1.39702E-05
7.85333E-05	-1.19456E-05
0.0000786	-9.90375E-06
7.86667E-05	-7.94803E-06
7.87333E-05	-5.99008E-06
0.0000788	-3.91646E-06
7.88667E-05	-1.74447E-06
7.89333E-05	3.0793E-07
0.000079	1.86815E-06
7.90667E-05	2.54538E-06
7.91333E-05	2.09171E-06
0.0000792	5.15084E-07
7.92667E-05	-1.90217E-06
7.93333E-05	-4.68054E-06
0.0000794	-7.2766E-06
7.94667E-05	-9.21423E-06
7.95333E-05	-1.01662E-05
0.0000796	-9.96984E-06
7.96667E-05	-8.59367E-06
7.97333E-05	-6.09387E-06
0.0000798	-2.59442E-06
7.98667E-05	1.69635E-06
7.99333E-05	6.44955E-06
0.00008	1.11953E-05
8.00667E-05	1.53516E-05
8.01333E-05	1.83151E-05
0.0000802	1.95922E-05
8.02667E-05	1.89282E-05
8.03333E-05	1.63827E-05
0.0000804	1.2322E-05
8.04667E-05	7.32826E-06
8.05333E-05	2.06114E-06
0.0000806	-2.87962E-06
8.06667E-05	-7.04569E-06
8.07333E-05	-1.01667E-05
0.0000808	-1.2122E-05
8.08667E-05	-1.28878E-05
8.09333E-05	-1.2492E-05
0.000081	-1.09952E-05
8.10667E-05	-8.49735E-06
8.11333E-05	-5.15234E-06
0.0000812	-1.17562E-06
8.12667E-05	3.1641E-06
8.13333E-05	7.56265E-06
0.0000814	1.16959E-05
8.14667E-05	1.52253E-05
8.15333E-05	1.77987E-05
0.0000816	1.90615E-05
8.16667E-05	1.86957E-05
8.17333E-05	1.64893E-05
0.0000818	1.24218E-05
8.18667E-05	6.73283E-06
8.19333E-05	-6.1697E-08
0.000082	-7.22345E-06
8.20667E-05	-1.39092E-05
8.21333E-05	-1.93176E-05
0.0000822	-2.28188E-05
8.22667E-05	-2.40317E-05
8.23333E-05	-2.28346E-05
0.0000824	-1.93294E-05
8.24667E-05	-1.3793E-05
8.25333E-05	-6.65072E-06
0.0000826	1.51705E-06
8.26667E-05	9.95319E-06
8.27333E-05	1.77274E-05
0.0000828	2.38058E-05
8.28667E-05	2.72021E-05
8.29333E-05	2.71903E-05
0.000083	2.35178E-05
8.30667E-05	1.65443E-05
8.31333E-05	7.24542E-06
0.0000832	-2.94312E-06
8.32667E-05	-1.24085E-05
8.33333E-05	-1.96997E-05
0.0000834	-2.38274E-05
8.34667E-05	-2.44468E-05
8.35333E-05	-2.18778E-05
0.0000836	-1.69693E-05
8.36667E-05	-1.08553E-05
8.37333E-05	-4.67497E-06
0.0000838	6.70018E-07
8.38667E-05	4.66572E-06
8.39333E-05	7.2191E-06
0.000084	8.58096E-06
8.40667E-05	9.19198E-06
8.41333E-05	9.50079E-06
0.0000842	9.80583E-06
8.42667E-05	1.01631E-05
8.43333E-05	1.03825E-05
0.0000844	1.01087E-05
8.44667E-05	8.96105E-06
8.45333E-05	6.68537E-06
0.0000846	3.27229E-06
8.46667E-05	-9.95928E-07
8.47333E-05	-5.58326E-06
0.0000848	-9.80964E-06
8.48667E-05	-1.29979E-05
8.49333E-05	-1.46146E-05
0.000085	-1.43682E-05
8.50667E-05	-1.22462E-05
8.51333E-05	-8.49592E-06
0.0000852	-3.57082E-06
8.52667E-05	1.93337E-06
8.53333E-05	7.33414E-06
0.0000854	1.191E-05
8.54667E-05	1.49548E-05
8.55333E-05	1.58572E-05
0.0000856	1.42128E-05
8.56667E-05	9.95363E-06
8.57333E-05	3.45708E-06
0.0000858	-4.41879E-06
8.58667E-05	-1.24156E-05
8.59333E-05	-1.90839E-05
0.000086	-2.3089E-05
8.60667E-05	-2.35396E-05
8.61333E-05	-2.02424E-05
0.0000862	-1.37959E-05
8.62667E-05	-5.47772E-06
8.63333E-05	3.05614E-06
0.0000864	1.01825E-05
8.64667E-05	1.47147E-05
8.65333E-05	1.618E-05
0.0000866	1.48907E-05
8.66667E-05	1.17921E-05
8.67333E-05	8.13996E-06
0.0000868	5.10922E-06
8.68667E-05	3.45398E-06
8.69333E-05	3.31534E-06
0.000087	4.22631E-06
8.70667E-05	5.30188E-06
8.71333E-05	5.54983E-06
0.0000872	4.20636E-06
8.72667E-05	9.98215E-07
8.73333E-05	-3.74335E-06
0.0000874	-9.14824E-06
8.74667E-05	-1.40343E-05
8.75333E-05	-1.72321E-05
0.0000876	-1.79165E-05
8.76667E-05	-1.58509E-05
8.77333E-05	-1.14712E-05
0.0000878	-5.78118E-06
8.78667E-05	-8.36563E-08
8.79333E-05	4.37916E-06
0.000088	6.77345E-06
8.80667E-05	6.90646E-06
8.81333E-05	5.27154E-06
0.0000882	2.88706E-06
8.82667E-05	9.72918E-07
8.83333E-05	5.59449E-07
0.0000884	2.14788E-06
8.84667E-05	5.52836E-06
8.85333E-05	9.81544E-06
0.0000886	1.36939E-05
8.86667E-05	1.58019E-05
8.87333E-05	1.51352E-05
0.0000888	1.13499E-05
8.88667E-05	4.87284E-06
8.89333E-05	-3.20693E-06
0.000089	-1.14268E-05
8.90667E-05	-1.83242E-05
8.91333E-05	-2.27808E-05
0.0000892	-2.42394E-05
8.92667E-05	-2.2746E-05
8.93333E-05	-1.88281E-05
0.0000894	-1.32745E-05
8.94667E-05	-6.90207E-06
8.95333E-05	-3.88039E-07
0.0000896	5.79093E-06
8.96667E-05	1.13212E-05
8.97333E-05	1.59614E-05
0.0000898	1.94599E-05
8.98667E-05	2.15287E-05
8.99333E-05	2.18917E-05
0.00009	2.03837E-05
9.00667E-05	1.70549E-05
9.01333E-05	1.22295E-05
0.0000902	6.48438E-06
9.02667E-05	5.48822E-07
9.03333E-05	-4.84664E-06
0.0000904	-9.12222E-06
9.04667E-05	-1.19553E-05
9.05333E-05	-1.33122E-05
0.0000906	-1.34039E-05
9.06667E-05	-1.25876E-05
9.07333E-05	-1.12512E-05
0.0000908	-9.71552E-06
9.08667E-05	-8.17909E-06
9.09333E-05	-6.71034E-06
0.000091	-5.27927E-06
9.10667E-05	-3.80872E-06
9.11333E-05	-2.22505E-06
0.0000912	-4.93665E-07
9.12667E-05	1.36581E-06
9.13333E-05	3.28022E-06
0.0000914	5.12985E-06
9.14667E-05	6.7531E-06
9.15333E-05	7.94741E-06
0.0000916	8.4746E-06
9.16667E-05	8.0853E-06
9.17333E-05	6.57503E-06
0.0000918	3.87216E-06
9.18667E-05	1.38252E-07
9.19333E-05	-4.1574E-06
0.000092	-8.23416E-06
9.20667E-05	-1.11005E-05
9.21333E-05	-1.1761E-05
0.0000922	-9.48991E-06
9.22667E-05	-4.09703E-06
9.23333E-05	3.90558E-06
0.0000924	1.33088E-05
9.24667E-05	2.24106E-05
9.25333E-05	2.93815E-05
0.0000926	3.26992E-05
9.26667E-05	3.15247E-05
9.27333E-05	2.59097E-05
0.0000928	1.67684E-05
9.28667E-05	5.62757E-06
9.29333E-05	-5.76671E-06
0.000093	-1.58574E-05
9.30667E-05	-2.35778E-05
9.31333E-05	-2.84661E-05
0.0000932	-3.05838E-05
9.32667E-05	-3.03003E-05
9.33333E-05	-2.8049E-05
0.0000934	-2.41576E-05
9.34667E-05	-1.88161E-05
9.35333E-05	-1.21796E-05
0.0000936	-4.54327E-06
9.36667E-05	3.509E-06
9.37333E-05	1.10687E-05
0.0000938	1.70246E-05
9.38667E-05	2.03209E-05
9.39333E-05	2.02725E-05
0.000094	1.68289E-05
9.40667E-05	1.06854E-05
9.41333E-05	3.18835E-06
0.0000942	-3.95647E-06
9.42667E-05	-9.09644E-06
9.43333E-05	-1.10512E-05
0.0000944	-9.41675E-06
9.44667E-05	-4.66591E-06
9.45333E-05	1.98459E-06
0.0000946	8.90206E-06
9.46667E-05	1.44658E-05
9.47333E-05	1.74725E-05
0.0000948	1.74042E-05
9.48667E-05	1.44911E-05
9.49333E-05	9.56032E-06
0.000095	3.73434E-06
9.50667E-05	-1.91767E-06
9.51333E-05	-6.65861E-06
0.0000952	-1.02061E-05
9.52667E-05	-1.26715E-05
9.53333E-05	-1.4357E-05
0.0000954	-1.55039E-05
9.54667E-05	-1.6104E-05
9.55333E-05	-1.58597E-05
0.0000956	-1.43147E-05
9.56667E-05	-1.11079E-05
9.57333E-05	-6.24211E-06
0.0000958	-2.4561E-07
9.58667E-05	5.8618E-06
9.59333E-05	1.08156E-05
0.000096	1.34958E-05
9.60667E-05	1.33251E-05
9.61333E-05	1.05222E-05
0.0000962	6.10174E-06
9.62667E-05	1.59314E-06
9.63333E-05	-1.44404E-06
0.0000964	-1.95184E-06
9.64667E-05	2.30669E-07
9.65333E-05	4.25446E-06
0.0000966	8.48527E-06
9.66667E-05	1.10071E-05
9.67333E-05	1.02481E-05
0.0000968	5.52569E-06
9.68667E-05	-2.66937E-06
9.69333E-05	-1.27508E-05
0.000097	-2.24568E-05
9.70667E-05	-2.94854E-05
9.71333E-05	-3.21453E-05
0.0000972	-2.98215E-05
9.72667E-05	-2.31153E-05
9.73333E-05	-1.36239E-05
0.0000974	-3.43949E-06
9.74667E-05	5.46517E-06
9.75333E-05	1.17721E-05
0.0000976	1.51135E-05
9.76667E-05	1.6053E-05
9.77333E-05	1.5781E-05
0.0000978	1.5642E-05
9.78667E-05	1.66528E-05
9.79333E-05	1.91644E-05
0.000098	2.2759E-05
9.80667E-05	2.63949E-05
9.81333E-05	2.87366E-05
0.0000982	2.85549E-05
9.82667E-05	2.50806E-05
9.83333E-05	1.82164E-05
0.0000984	8.56955E-06
9.84667E-05	-2.68534E-06
9.85333E-05	-1.40586E-05
0.0000986	-2.4042E-05
9.86667E-05	-3.13813E-05
9.87333E-05	-3.52744E-05
0.0000988	-3.54692E-05
9.88667E-05	-3.22569E-05
9.89333E-05	-2.63735E-05
0.000099	-1.88345E-05
9.90667E-05	-1.07361E-05
9.91333E-05	-3.05729E-06
0.0000992	3.49665E-06
9.92667E-05	8.5782E-06
9.93333E-05	1.21899E-05
0.0000994	1.45857E-05
9.94667E-05	1.61079E-05
9.95333E-05	1.70067E-05
0.0000996	1.73003E-05
9.96667E-05	1.67289E-05
9.97333E-05	1.48297E-05
0.0000998	1.11253E-05
9.98667E-05	5.37532E-06
9.99333E-05	-2.18969E-06
0.0001	-1.07402E-05
0.000100067	-1.88956E-05
0.000100133	-2.49694E-05
0.0001002	-2.73696E-05
0.000100267	-2.50543E-05
0.000100333	-1.7907E-05
0.0001004	-6.90253E-06
0.000100467	6.01475E-06
0.000100533	1.83357E-05
0.0001006	2.75813E-05
0.000100667	3.19242E-05
0.000100733	3.06583E-05
0.0001008	2.4369E-05
0.000100867	1.47521E-05
0.000100933	4.12893E-06
0.000101	-5.19355E-06
0.000101067	-1.15243E-05
0.000101133	-1.41711E-05
0.0001012	-1.34996E-05
0.000101267	-1.06681E-05
0.000101333	-7.14654E-06
0.0001014	-4.19147E-06
0.000101467	-2.45534E-06
0.000101533	-1.85475E-06
0.0001016	-1.72485E-06
0.000101667	-1.18625E-06
0.000101733	4.21633E-07
0.0001018	3.20479E-06
0.000101867	6.60073E-06
0.000101933	9.52834E-06
0.000102	1.07487E-05
0.000102067	9.31104E-06
0.000102133	4.9284E-06
0.0001022	-1.8456E-06
0.000102267	-9.70188E-06
0.000102333	-1.68987E-05
0.0001024	-2.17225E-05
0.000102467	-2.2948E-05
0.000102533	-2.01609E-05
0.0001026	-1.38577E-05
0.000102667	-5.30221E-06
0.000102733	3.80619E-06
0.0001028	1.17511E-05
0.000102867	1.71879E-05
0.000102933	1.94045E-05
0.000103	1.8403E-05
0.000103067	1.48038E-05
0.000103133	9.61917E-06
0.0001032	3.97343E-06
0.000103267	-1.15526E-06
0.000103333	-5.11065E-06
0.0001034	-7.62489E-06
0.000103467	-8.78051E-06
0.000103533	-8.8994E-06
0.0001036	-8.40206E-06
0.000103667	-7.67895E-06
0.000103733	-7.00312E-06
0.0001038	-6.49539E-06
0.000103867	-6.13736E-06
0.000103933	-5.81694E-06
0.000104	-5.38778E-06
0.000104067	-4.72663E-06
0.000104133	-3.77784E-06
0.0001042	-2.57887E-06
0.000104267	-1.26378E-06
0.000104333	-4.31261E-08
0.0001044	8.39415E-07
0.000104467	1.16929E-06
0.000104533	8.31394E-07
0.0001046	-1.29026E-07
0.000104667	-1.47585E-06
0.000104733	-2.79989E-06
0.0001048	-3.59194E-06
0.000104867	-3.36145E-06
0.000104933	-1.77385E-06
0.000105	1.23128E-06
0.000105067	5.37922E-06
0.000105133	1.0081E-05
0.0001052	1.45387E-05
0.000105267	1.79125E-05
0.000105333	1.95064E-05
0.0001054	1.89251E-05
0.000105467	1.61578E-05
0.000105533	1.15703E-05
0.0001056	5.81038E-06
0.000105667	-3.4329E-07
0.000105733	-6.14413E-06
0.0001058	-1.10071E-05
0.000105867	-1.45742E-05
0.000105933	-1.67087E-05
0.000106	-1.74337E-05
0.000106067	-1.68494E-05
0.000106133	-1.50669E-05
0.0001062	-1.21851E-05
0.000106267	-8.31853E-06
0.000106333	-3.65641E-06
0.0001064	1.47795E-06
0.000106467	6.60666E-06
0.000106533	1.11376E-05
0.0001066	1.44646E-05
0.000106667	1.60988E-05
0.000106733	1.57866E-05
0.0001068	1.35704E-05
0.000106867	9.76738E-06
0.000106933	4.87491E-06
0.000107	-5.60062E-07
0.000107067	-6.05387E-06
0.000107133	-1.12366E-05
0.0001072	-1.58236E-05
0.000107267	-1.95317E-05
0.000107333	-2.19918E-05
0.0001074	-2.27206E-05
0.000107467	-2.11922E-05
0.000107533	-1.70055E-05
0.0001076	-1.01E-05
0.000107667	-9.34842E-07
0.000107733	9.4508E-06
0.0001078	1.9549E-05
0.000107867	2.76595E-05
0.000107933	3.22676E-05
0.000108	3.24167E-05
0.000108067	2.79649E-05
0.000108133	1.96459E-05
0.0001082	8.9116E-06
0.000108267	-2.39761E-06
0.000108333	-1.24627E-05
0.0001084	-1.98609E-05
0.000108467	-2.38101E-05
0.000108533	-2.42304E-05
0.0001086	-2.16309E-05
0.000108667	-1.68787E-05
0.000108733	-1.09344E-05
0.0001088	-4.64011E-06
0.000108867	1.38955E-06
0.000108933	6.76189E-06
0.000109	1.12212E-05
0.000109067	1.45445E-05
0.000109133	1.64798E-05
0.0001092	1.67652E-05
0.000109267	1.52266E-05
0.000109333	1.19141E-05
0.0001094	7.21153E-06
0.000109467	1.85482E-06
0.000109533	-3.17444E-06
0.0001096	-6.8695E-06
0.000109667	-8.47304E-06
0.000109733	-7.71687E-06
0.0001098	-4.93836E-06
0.000109867	-1.02012E-06
0.000109933	2.84304E-06
0.00011	5.4855E-06
0.000110067	6.11452E-06
0.000110133	4.54509E-06
0.0001102	1.24837E-06
0.000110267	-2.80274E-06
0.000110333	-6.43955E-06
0.0001104	-8.65479E-06
0.000110467	-8.89637E-06
0.000110533	-7.20839E-06
0.0001106	-4.18388E-06
0.000110667	-7.56281E-07
0.000110733	2.09431E-06
0.0001108	3.62341E-06
0.000110867	3.50952E-06
0.000110933	1.90089E-06
0.000111	-6.75445E-07
0.000111067	-3.49834E-06
0.000111133	-5.86478E-06
0.0001112	-7.26523E-06
0.000111267	-7.47841E-06
0.000111333	-6.57302E-06
0.0001114	-4.83259E-06
0.000111467	-2.6396E-06
0.000111533	-3.59226E-07
0.0001116	1.74411E-06
0.000111667	3.54001E-06
0.000111733	5.01542E-06
0.0001118	6.22227E-06
0.000111867	7.21178E-06
0.000111933	7.97926E-06
0.000112	8.43819E-06
0.000112067	8.43361E-06
0.000112133	7.79323E-06
0.0001122	6.4026E-06
0.000112267	4.28089E-06
0.000112333	1.62947E-06
0.0001124	-1.17099E-06
0.000112467	-3.6261E-06
0.000112533	-5.24756E-06
0.0001126	-5.69727E-06
0.000112667	-4.91107E-06
0.000112733	-3.15595E-06
0.0001128	-9.90612E-07
0.000112867	8.71575E-07
0.000112933	1.76364E-06
0.000113	1.27022E-06
0.000113067	-6.3022E-07
0.000113133	-3.53726E-06
0.0001132	-6.72935E-06
0.000113267	-9.36557E-06
0.000113333	-1.07256E-05
0.0001134	-1.04116E-05
0.000113467	-8.44973E-06
0.000113533	-5.26287E-06
0.0001136	-1.53068E-06
0.000113667	2.0126E-06
0.000113733	4.77507E-06
0.0001138	6.44033E-06
0.000113867	7.00474E-06
0.000113933	6.7212E-06
0.000114	5.98035E-06
0.000114067	5.17375E-06
0.000114133	4.58069E-06
0.0001142	4.30481E-06
0.000114267	4.2673E-06
0.000114333	4.24733E-06
0.0001144	3.95269E-06
0.000114467	3.10278E-06
0.000114533	1.509E-06
0.0001146	-8.59426E-07
0.000114667	-3.83575E-06
0.000114733	-7.05367E-06
0.0001148	-9.99204E-06
0.000114867	-1.20675E-05
0.000114933	-1.27622E-05
0.000115	-1.17608E-05
0.000115067	-9.0567E-06
0.000115133	-4.99453E-06
0.0001152	-2.23926E-07
0.000115267	4.43069E-06
0.000115333	8.15456E-06
0.0001154	1.03307E-05
0.000115467	1.06771E-05
0.000115533	9.29229E-06
0.0001156	6.59832E-06
0.000115667	3.20221E-06
0.000115733	-2.7649E-07
0.0001158	-3.35496E-06
0.000115867	-5.7672E-06
0.000115933	-7.45547E-06
0.000116	-8.48694E-06
0.000116067	-8.9363E-06
0.000116133	-8.78688E-06
0.0001162	-7.89465E-06
0.000116267	-6.03459E-06
0.000116333	-3.01654E-06
0.0001164	1.17091E-06
0.000116467	6.24395E-06
0.000116533	1.15849E-05
0.0001166	1.63087E-05
0.000116667	1.94281E-05
0.000116733	2.00794E-05
0.0001168	1.77475E-05
0.000116867	1.24291E-05
0.000116933	4.68403E-06
0.000117	-4.43879E-06
0.000117067	-1.35878E-05
0.000117133	-2.13606E-05
0.0001172	-2.65631E-05
0.000117267	-2.84203E-05
0.000117333	-2.66982E-05
0.0001174	-2.17214E-05
0.000117467	-1.42928E-05
0.000117533	-5.53888E-06
0.0001176	3.2863E-06
0.000117667	1.10064E-05
0.000117733	1.67074E-05
0.0001178	1.98738E-05
0.000117867	2.04577E-05
0.000117933	1.88617E-05
0.000118	1.58342E-05
0.000118067	1.22894E-05
0.000118133	9.08356E-06
0.0001182	6.79921E-06
0.000118267	5.59506E-06
0.000118333	5.16937E-06
0.0001184	4.85907E-06
0.000118467	3.85782E-06
0.000118533	1.49716E-06
0.0001186	-2.49057E-06
0.000118667	-7.81142E-06
0.000118733	-1.361E-05
0.0001188	-1.86445E-05
0.000118867	-2.15966E-05
0.000118933	-2.14347E-05
0.000119	-1.77265E-05
0.000119067	-1.08103E-05
0.000119133	-1.77013E-06
0.0001192	7.78355E-06
0.000119267	1.6074E-05
0.000119333	2.15644E-05
0.0001194	2.33055E-05
0.000119467	2.11352E-05
0.000119533	1.56831E-05
0.0001196	8.18555E-06
0.000119667	1.64959E-07
0.000119733	-6.93536E-06
0.0001198	-1.20651E-05
0.000119867	-1.47506E-05
0.000119933	-1.51095E-05
0.00012	-1.37104E-05
0.000120067	-1.13327E-05
0.000120133	-8.71102E-06
0.0001202	-6.34606E-06
0.000120267	-4.43401E-06
0.000120333	-2.92305E-06
0.0001204	-1.65709E-06
0.000120467	-5.36043E-07
0.000120533	3.81076E-07
0.0001206	8.77598E-07
0.000120667	6.86308E-07
0.000120733	-3.44826E-07
0.0001208	-2.10499E-06
0.000120867	-4.16584E-06
0.000120933	-5.86026E-06
0.000121	-6.4802E-06
0.000121067	-5.52696E-06
0.000121133	-2.91773E-06
0.0001212	9.38108E-07
0.000121267	5.23497E-06
0.000121333	9.01562E-06
0.0001214	1.1481E-05
0.000121467	1.22526E-05
0.000121533	1.14865E-05
0.0001216	9.79274E-06
0.000121667	7.98642E-06
0.000121733	6.7603E-06
0.0001218	6.40447E-06
0.000121867	6.68131E-06
0.000121933	6.90924E-06
0.000122	6.23074E-06
0.000122067	3.96968E-06
0.000122133	-5.29266E-08
0.0001222	-5.36517E-06
0.000122267	-1.09174E-05
0.000122333	-1.53677E-05
0.0001224	-1.74913E-05
0.000122467	-1.65778E-05
0.000122533	-1.26851E-05
0.0001226	-6.66182E-06
0.000122667	7.19321E-08
0.000122733	5.92059E-06
0.0001228	9.56298E-06
0.000122867	1.03198E-05
0.000122933	8.3296E-06
0.000123	4.48621E-06
0.000123067	1.62323E-07
0.000123133	-3.1924E-06
0.0001232	-4.4587E-06
0.000123267	-3.1444E-06
0.000123333	5.07289E-07
0.0001234	5.61762E-06
0.000123467	1.09394E-05
0.000123533	1.52066E-05
0.0001236	1.74635E-05
0.000123667	1.72842E-05
0.000123733	1.48303E-05
0.0001238	1.07447E-05
0.000123867	5.92438E-06
0.000123933	1.25077E-06
0.000124	-2.64279E-06
0.000124067	-5.49981E-06
0.000124133	-7.43822E-06
0.0001242	-8.83054E-06
0.000124267	-1.01168E-05
0.000124333	-1.16182E-05
0.0001244	-1.34139E-05
0.000124467	-1.53201E-05
0.000124533	-1.69697E-05
0.0001246	-1.79601E-05
0.000124667	-1.80102E-05
0.000124733	-1.70674E-05
0.0001248	-1.53256E-05
0.000124867	-1.3144E-05
0.000124933	-1.08994E-05
0.000125	-8.82291E-06
0.000125067	-6.88595E-06
0.000125133	-4.78147E-06
0.0001252	-2.01659E-06
0.000125267	1.90572E-06
0.000125333	7.27121E-06
0.0001254	1.39754E-05
0.000125467	2.14444E-05
0.000125533	2.86904E-05
0.0001256	3.44973E-05
0.000125667	3.76912E-05
0.000125733	3.7424E-05
0.0001258	3.33934E-05
0.000125867	2.59399E-05
0.000125933	1.59947E-05
0.000126	4.89587E-06
0.000126067	-5.87826E-06
0.000126133	-1.49892E-05
0.0001262	-2.14657E-05
0.000126267	-2.48315E-05
0.000126333	-2.5117E-05
0.0001264	-2.27706E-05
0.000126467	-1.85062E-05
0.000126533	-1.31336E-05
0.0001266	-7.41534E-06
0.000126667	-1.97421E-06
0.000126733	2.74072E-06
0.0001268	6.44085E-06
0.000126867	8.95996E-06
0.000126933	1.02153E-05
0.000127	1.01854E-05
0.000127067	8.91177E-06
0.000127133	6.51801E-06
0.0001272	3.23225E-06
0.000127267	-6.03958E-07
0.000127333	-4.5537E-06
0.0001274	-8.13305E-06
0.000127467	-1.08818E-05
0.000127533	-1.244E-05
0.0001276	-1.26092E-05
0.000127667	-1.13827E-05
0.000127733	-8.93571E-06
0.0001278	-5.58038E-06
0.000127867	-1.70098E-06
0.000127933	2.31221E-06
0.000128	6.11182E-06
0.000128067	9.41548E-06
0.000128133	1.20023E-05
0.0001282	1.36947E-05
0.000128267	1.43421E-05
0.000128333	1.38206E-05
0.0001284	1.20559E-05
0.000128467	9.06587E-06
0.000128533	5.00811E-06
0.0001286	2.12956E-07
0.000128667	-4.81774E-06
0.000128733	-9.45754E-06
0.0001288	-1.30467E-05
0.000128867	-1.50132E-05
0.000128933	-1.49963E-05
0.000129	-1.29437E-05
0.000129067	-9.15248E-06
0.000129133	-4.24029E-06
0.0001292	9.54823E-07
0.000129267	5.52657E-06
0.000129333	8.67359E-06
0.0001294	9.85526E-06
0.000129467	8.89493E-06
0.000129533	6.00758E-06
0.0001296	1.74681E-06
0.000129667	-3.11434E-06
0.000129733	-7.7389E-06
0.0001298	-1.13803E-05
0.000129867	-1.35013E-05
0.000129933	-1.38345E-05
0.00013	-1.23807E-05
0.000130067	-9.35807E-06
0.000130133	-5.12764E-06
0.0001302	-1.22968E-07
0.000130267	5.19507E-06
0.000130333	1.03537E-05
0.0001304	1.48647E-05
0.000130467	1.82262E-05
0.000130533	1.99511E-05
0.0001306	1.96374E-05
0.000130667	1.70725E-05
0.000130733	1.23426E-05
0.0001308	5.90742E-06
0.000130867	-1.4032E-06
0.000130933	-8.49209E-06
0.000131	-1.41925E-05
0.000131067	-1.75198E-05
0.000131133	-1.79128E-05
0.0001312	-1.53929E-05
0.000131267	-1.0587E-05
0.000131333	-4.59452E-06
0.0001314	1.27239E-06
0.000131467	5.81009E-06
0.000131533	8.21534E-06
0.0001316	8.26558E-06
0.000131667	6.33576E-06
0.000131733	3.24915E-06
0.0001318	9.85696E-09
0.000131867	-2.49962E-06
0.000131933	-3.7626E-06
0.000132	-3.74104E-06
0.000132067	-2.82689E-06
0.000132133	-1.65361E-06
0.0001322	-8.35139E-07
0.000132267	-7.21865E-07
0.000132333	-1.25745E-06
0.0001324	-1.98663E-06
0.000132467	-2.21425E-06
0.000132533	-1.26514E-06
0.0001326	1.24052E-06
0.000132667	5.18931E-06
0.000132733	9.92556E-06
0.0001328	1.43769E-05
0.000132867	1.7326E-05
0.000132933	1.77529E-05
0.000133	1.51484E-05
0.000133067	9.70345E-06
0.000133133	2.31575E-06
0.0001332	-5.59675E-06
0.000133267	-1.24274E-05
0.000133333	-1.67707E-05
0.0001334	-1.77666E-05
0.000133467	-1.5309E-05
0.000133533	-1.00645E-05
0.0001336	-3.30077E-06
0.000133667	3.42982E-06
0.000133733	8.66578E-06
0.0001338	1.13764E-05
0.000133867	1.11815E-05
0.000133933	8.40164E-06
0.000134	3.93226E-06
0.000134067	-1.01674E-06
0.000134133	-5.24446E-06
0.0001342	-7.85856E-06
0.000134267	-8.47454E-06
0.000134333	-7.26754E-06
0.0001344	-4.87077E-06
0.000134467	-2.15649E-06
0.000134533	3.33656E-08
0.0001346	1.12871E-06
0.000134667	9.77327E-07
0.000134733	-1.41843E-07
0.0001348	-1.63534E-06
0.000134867	-2.80075E-06
0.000134933	-3.05506E-06
0.000135	-2.11572E-06
0.000135067	-8.15763E-08
0.000135133	2.6059E-06
0.0001352	5.30262E-06
0.000135267	7.35387E-06
0.000135333	8.27585E-06
0.0001354	7.87135E-06
0.000135467	6.24979E-06
0.000135533	3.7554E-06
0.0001356	8.37585E-07
0.000135667	-2.08614E-06
0.000135733	-4.72732E-06
0.0001358	-6.95623E-06
0.000135867	-8.76519E-06
0.000135933	-1.01927E-05
0.000136	-1.12483E-05
0.000136067	-1.18737E-05
0.000136133	-1.19555E-05
0.0001362	-1.13805E-05
0.000136267	-1.01013E-05
0.000136333	-8.17577E-06
0.0001364	-5.75687E-06
0.000136467	-3.03074E-06
0.000136533	-1.32366E-07
0.0001366	2.91805E-06
0.000136667	6.2164E-06
0.000136733	9.89579E-06
0.0001368	1.39858E-05
0.000136867	1.82625E-05
0.000136933	2.21579E-05
0.000137	2.47896E-05
0.000137067	2.51321E-05
0.000137133	2.23016E-05
0.0001372	1.58772E-05
0.000137267	6.15292E-06
0.000137333	-5.77248E-06
0.0001374	-1.81239E-05
0.000137467	-2.87833E-05
0.000137533	-3.57516E-05
0.0001376	-3.76196E-05
0.000137667	-3.39162E-05
0.000137733	-2.52393E-05
0.0001378	-1.31303E-05
0.000137867	2.70552E-07
0.000137933	1.26971E-05
0.000138	2.22337E-05
0.000138067	2.76788E-05
0.000138133	2.8718E-05
0.0001382	2.58828E-05
0.000138267	2.03283E-05
0.000138333	1.35037E-05
0.0001384	6.80578E-06
0.000138467	1.29593E-06
0.000138533	-2.46344E-06
0.0001386	-4.43591E-06
0.000138667	-5.01546E-06
0.000138733	-4.84806E-06
0.0001388	-4.62128E-06
0.000138867	-4.87234E-06
0.000138933	-5.85495E-06
0.000139	-7.48942E-06
0.000139067	-9.40216E-06
0.000139133	-1.10427E-05
0.0001392	-1.18499E-05
0.000139267	-1.14275E-05
0.000139333	-9.685E-06
0.0001394	-6.90297E-06
0.000139467	-3.69792E-06
0.000139533	-8.85029E-07
0.0001396	7.35534E-07
0.000139667	6.16915E-07
0.000139733	-1.33715E-06
0.0001398	-4.67933E-06
0.000139867	-8.47105E-06
0.000139933	-1.1483E-05
0.00014	-1.25034E-05
0.000140067	-1.06755E-05
0.000140133	-5.7698E-06
0.0001402	1.69419E-06
0.000140267	1.05234E-05
0.000140333	1.91159E-05
0.0001404	2.58485E-05
0.000140467	2.94821E-05
0.000140533	2.94675E-05
0.0001406	2.60629E-05
0.000140667	2.02273E-05
0.000140733	1.33235E-05
0.0001408	6.72066E-06
0.000140867	1.41938E-06
0.000140933	-2.18729E-06
0.000141	-4.34706E-06
0.000141067	-5.77227E-06
0.000141133	-7.31726E-06
0.0001412	-9.61848E-06
0.000141267	-1.28164E-05
0.000141333	-1.64502E-05
0.0001414	-1.95608E-05
0.000141467	-2.09702E-05
0.000141533	-1.96506E-05
0.0001416	-1.50718E-05
0.000141667	-7.42103E-06
0.000141733	2.36874E-06
0.0001418	1.27898E-05
0.000141867	2.20817E-05
0.000141933	2.86171E-05
0.000142	3.12509E-05
0.000142067	2.95497E-05
0.000142133	2.38555E-05
0.0001422	1.51794E-05
0.000142267	4.9673E-06
0.000142333	-5.20134E-06
0.0001424	-1.39091E-05
0.000142467	-2.01304E-05
0.000142533	-2.33582E-05
0.0001426	-2.36164E-05
0.000142667	-2.13719E-05
0.000142733	-1.7378E-05
0.0001428	-1.24905E-05
0.000142867	-7.49637E-06
0.000142933	-2.98815E-06
0.000143	6.97238E-07
0.000143067	3.47177E-06
0.000143133	5.43475E-06
0.0001432	6.78064E-06
0.000143267	7.70561E-06
0.000143333	8.33875E-06
0.0001434	8.71376E-06
0.000143467	8.78257E-06
0.000143533	8.45877E-06
0.0001436	7.6705E-06
0.000143667	6.40207E-06
0.000143733	4.71091E-06
0.0001438	2.71785E-06
0.000143867	5.79769E-07
0.000143933	-1.54053E-06
0.000144	-3.4941E-06
0.000144067	-5.15003E-06
0.000144133	-6.38887E-06
0.0001442	-7.09708E-06
0.000144267	-7.17489E-06
0.000144333	-6.56265E-06
0.0001444	-5.27937E-06
0.000144467	-3.45682E-06
0.000144533	-1.34899E-06
0.0001446	6.97512E-07
0.000144667	2.31229E-06
0.000144733	3.19233E-06
0.0001448	3.18621E-06
0.000144867	2.33993E-06
0.000144933	8.83943E-07
0.000145	-8.38367E-07
0.000145067	-2.47823E-06
0.000145133	-3.7865E-06
0.0001452	-4.67653E-06
0.000145267	-5.2194E-06
0.000145333	-5.57183E-06
0.0001454	-5.86476E-06
0.000145467	-6.09882E-06
0.000145533	-6.09421E-06
0.0001456	-5.52496E-06
0.000145667	-4.03561E-06
0.000145733	-1.405E-06
0.0001458	2.30224E-06
0.000145867	6.65886E-06
0.000145933	1.09158E-05
0.000146	1.41656E-05
0.000146067	1.559E-05
0.000146133	1.47201E-05
0.0001462	1.16247E-05
0.000146267	6.95666E-06
0.000146333	1.83019E-06
0.0001464	-2.45179E-06
0.000146467	-4.74823E-06
0.000146533	-4.4116E-06
0.0001466	-1.50267E-06
0.000146667	3.17906E-06
0.000146733	8.26646E-06
0.0001468	1.21578E-05
0.000146867	1.34267E-05
0.000146933	1.12024E-05
0.000147	5.42019E-06
0.000147067	-3.12237E-06
0.000147133	-1.29182E-05
0.0001472	-2.20749E-05
0.000147267	-2.87303E-05
0.000147333	-3.14607E-05
0.0001474	-2.95867E-05
0.000147467	-2.33114E-05
0.000147533	-1.36636E-05
0.0001476	-2.26702E-06
0.000147667	9.00615E-06
0.000147733	1.84167E-05
0.0001478	2.46893E-05
0.000147867	2.72228E-05
0.000147933	2.61428E-05
0.000148	2.21944E-05
0.000148067	1.65131E-05
0.000148133	1.03364E-05
0.0001482	4.72823E-06
0.000148267	3.82048E-07
0.000148333	-2.45877E-06
0.0001484	-3.95672E-06
0.000148467	-4.53896E-06
0.000148533	-4.70999E-06
0.0001486	-4.87677E-06
0.000148667	-5.23552E-06
0.000148733	-5.74621E-06
0.0001488	-6.19184E-06
0.000148867	-6.29297E-06
0.000148933	-5.83338E-06
0.000149	-4.75238E-06
0.000149067	-3.17422E-06
0.000149133	-1.36813E-06
0.0001492	3.42572E-07
0.000149267	1.68688E-06
0.000149333	2.52809E-06
0.0001494	2.89131E-06
0.000149467	2.92684E-06
0.000149533	2.82418E-06
0.0001496	2.71069E-06
0.000149667	2.5766E-06
0.000149733	2.26051E-06
0.0001498	1.50875E-06
0.000149867	9.43023E-08
0.000149933	-2.0439E-06
0.00015	-4.69376E-06


==> figs/clamp_on_data.csv <==
0;0
6.67E-08;0
1.33E-07;0
2.00E-07;0
2.67E-07;0
3.33E-07;0
4.00E-07;0
4.67E-07;-1.81E-141
5.33E-07;3.61E-135
6.00E-07;-1.29E-129
6.67E-07;-1.18E-126
7.33E-07;1.03E-122
8.00E-07;3.52E-120
8.67E-07;-1.99E-117
9.33E-07;-6.47E-115
1.00E-06;-2.86E-113
1.07E-06;5.87E-111
1.13E-06;7.06E-109
1.20E-06;2.25E-107
1.27E-06;-1.05E-105
1.33E-06;-1.46E-103
1.40E-06;-8.48E-102
1.47E-06;-3.28E-100
1.53E-06;-1.06E-98
1.60E-06;-2.90E-97
1.67E-06;-7.37E-96
1.73E-06;-1.69E-94
1.80E-06;-3.49E-93
1.87E-06;-6.34E-92
1.93E-06;-9.67E-91
2.00E-06;-1.20E-89
2.07E-06;-1.06E-88
2.13E-06;-4.10E-88
2.20E-06;6.42E-87
2.27E-06;1.55E-85
2.33E-06;1.71E-84
2.40E-06;9.76E-84
2.47E-06;-1.90E-83
2.53E-06;-9.00E-82
2.60E-06;-7.43E-81
2.67E-06;-6.55E-81
2.73E-06;4.24E-79
2.80E-06;3.72E-78
2.87E-06;3.89E-78
2.93E-06;-1.61E-76
3.00E-06;-1.15E-75
3.07E-06;6.09E-76
3.13E-06;4.59E-74
3.20E-06;1.69E-73
3.27E-06;-8.46E-73
3.33E-06;-7.78E-72
3.40E-06;1.60E-72
3.47E-06;2.07E-70
3.53E-06;4.11E-70
3.60E-06;-3.89E-69
3.67E-06;-1.53E-68
3.73E-06;5.25E-68
3.80E-06;3.49E-67
3.87E-06;-4.70E-67
3.93E-06;-5.97E-66
4.00E-06;1.45E-66
4.07E-06;8.29E-65
4.13E-06;3.79E-65
4.20E-06;-9.89E-64
4.27E-06;-9.12E-64
4.33E-06;1.07E-62
4.40E-06;1.24E-62
4.47E-06;-1.10E-61
4.53E-06;-1.18E-61
4.60E-06;1.10E-60
4.67E-06;6.20E-61
4.73E-06;-1.03E-59
4.80E-06;3.05E-60
4.87E-06;8.06E-59
4.93E-06;-1.14E-58
5.00E-06;-4.43E-58
5.07E-06;1.39E-57
5.13E-06;8.09E-58
5.20E-06;-9.79E-57
5.27E-06;1.15E-56
5.33E-06;3.37E-56
5.40E-06;-1.20E-55
5.47E-06;5.57E-56
5.53E-06;4.49E-55
5.60E-06;-1.12E-54
5.67E-06;3.42E-55
5.73E-06;3.79E-54
5.80E-06;-9.03E-54
5.87E-06;5.00E-54
5.93E-06;2.06E-53
6.00E-06;-6.02E-53
6.07E-06;6.35E-53
6.13E-06;4.48E-53
6.20E-06;-2.82E-52
6.27E-06;4.90E-52
6.33E-06;-3.14E-52
6.40E-06;-5.72E-52
6.47E-06;2.05E-51
6.53E-06;-3.16E-51
6.60E-06;2.19E-51
6.67E-06;2.25E-51
6.73E-06;-9.78E-51
6.80E-06;1.68E-50
6.87E-06;-1.70E-50
6.93E-06;3.92E-51
7.00E-06;2.37E-50
7.07E-06;-5.75E-50
7.13E-06;7.78E-50
7.20E-06;-5.90E-50
7.27E-06;-1.33E-50
7.33E-06;1.26E-49
7.40E-06;-2.18E-49
7.47E-06;1.71E-49
7.53E-06;1.64E-49
7.60E-06;-9.32E-49
7.67E-06;2.20E-48
7.73E-06;-3.85E-48
7.80E-06;5.52E-48
7.87E-06;-6.56E-48
7.93E-06;5.91E-48
8.00E-06;-2.35E-48
8.07E-06;-5.74E-48
8.13E-06;1.97E-47
8.20E-06;-4.10E-47
8.27E-06;7.03E-47
8.33E-06;-1.07E-46
8.40E-06;1.50E-46
8.47E-06;-1.93E-46
8.53E-06;2.26E-46
8.60E-06;-2.31E-46
8.67E-06;1.77E-46
8.73E-06;-9.51E-48
8.80E-06;-3.62E-46
8.87E-06;1.08E-45
8.93E-06;-2.38E-45
9.00E-06;4.62E-45
9.07E-06;-8.35E-45
9.13E-06;1.44E-44
9.20E-06;-2.37E-44
9.27E-06;3.79E-44
9.33E-06;-5.83E-44
9.40E-06;8.63E-44
9.47E-06;-1.22E-43
9.53E-06;1.61E-43
9.60E-06;-1.91E-43
9.67E-06;1.87E-43
9.73E-06;-9.28E-44
9.80E-06;-1.90E-43
9.87E-06;8.33E-43
9.93E-06;-2.09E-42
1.00E-05;4.35E-42
1.01E-05;-8.05E-42
1.01E-05;1.36E-41
1.02E-05;-2.09E-41
1.03E-05;2.88E-41
1.03E-05;-3.32E-41
1.04E-05;2.54E-41
1.05E-05;1.23E-41
1.05E-05;-1.09E-40
1.06E-05;3.09E-40
1.07E-05;-6.63E-40
1.07E-05;1.21E-39
1.08E-05;-1.92E-39
1.09E-05;2.59E-39
1.09E-05;-2.67E-39
1.10E-05;1.02E-39
1.11E-05;4.29E-39
1.11E-05;-1.59E-38
1.12E-05;3.65E-38
1.13E-05;-6.66E-38
1.13E-05;1.00E-37
1.14E-05;-1.19E-37
1.15E-05;8.08E-38
1.15E-05;7.93E-38
1.16E-05;-4.46E-37
1.17E-05;1.08E-36
1.17E-05;-1.93E-36
1.18E-05;2.68E-36
1.19E-05;-2.58E-36
1.19E-05;2.87E-37
1.20E-05;5.81E-36
1.21E-05;-1.68E-35
1.21E-05;3.13E-35
1.22E-05;-4.26E-35
1.23E-05;3.58E-35
1.23E-05;1.13E-35
1.24E-05;-1.20E-34
1.25E-05;2.88E-34
1.25E-05;-4.54E-34
1.26E-05;4.60E-34
1.27E-05;-5.44E-35
1.27E-05;-1.00E-33
1.28E-05;2.68E-33
1.29E-05;-4.23E-33
1.29E-05;3.89E-33
1.30E-05;8.67E-34
1.31E-05;-1.18E-32
1.31E-05;2.64E-32
1.32E-05;-3.44E-32
1.33E-05;1.64E-32
1.33E-05;4.68E-32
1.34E-05;-1.51E-31
1.35E-05;2.34E-31
1.35E-05;-1.64E-31
1.36E-05;-2.10E-31
1.37E-05;8.89E-31
1.37E-05;-1.48E-30
1.38E-05;1.07E-30
1.39E-05;1.33E-30
1.39E-05;-5.63E-30
1.40E-05;8.94E-30
1.41E-05;-5.21E-30
1.41E-05;-1.13E-29
1.42E-05;3.70E-29
1.43E-05;-5.00E-29
1.43E-05;1.20E-29
1.44E-05;9.99E-29
1.45E-05;-2.35E-28
1.45E-05;2.30E-28
1.46E-05;1.17E-28
1.47E-05;-8.00E-28
1.47E-05;1.29E-27
1.48E-05;-5.77E-28
1.49E-05;-2.03E-27
1.49E-05;5.30E-27
1.50E-05;-5.14E-27
1.51E-05;-3.07E-27
1.51E-05;1.80E-26
1.52E-05;-2.57E-26
1.53E-05;4.13E-27
1.53E-05;5.31E-26
1.54E-05;-1.04E-25
1.55E-05;5.86E-26
1.55E-05;1.39E-25
1.56E-05;-3.73E-25
1.57E-05;3.12E-25
1.57E-05;3.26E-25
1.58E-05;-1.24E-24
1.59E-05;1.29E-24
1.59E-05;7.00E-25
1.60E-05;-3.98E-24
1.61E-05;4.69E-24
1.61E-05;1.50E-24
1.62E-05;-1.25E-23
1.63E-05;1.55E-23
1.63E-05;3.93E-24
1.64E-05;-3.90E-23
1.65E-05;4.77E-23
1.65E-05;1.48E-23
1.66E-05;-1.21E-22
1.67E-05;1.35E-22
1.67E-05;6.82E-23
1.68E-05;-3.70E-22
1.69E-05;3.44E-22
1.69E-05;3.10E-22
1.70E-05;-1.09E-21
1.71E-05;7.29E-22
1.71E-05;1.29E-21
1.72E-05;-2.99E-21
1.73E-05;9.73E-22
1.73E-05;4.76E-21
1.74E-05;-7.28E-21
1.75E-05;-1.20E-21
1.75E-05;1.54E-20
1.76E-05;-1.40E-20
1.77E-05;-1.50E-20
1.77E-05;4.18E-20
1.78E-05;-1.28E-20
1.79E-05;-6.68E-20
1.79E-05;8.68E-20
1.80E-05;4.65E-20
1.81E-05;-2.05E-19
1.81E-05;8.97E-20
1.82E-05;3.10E-19
1.83E-05;-4.23E-19
1.83E-05;-2.48E-19
1.84E-05;9.97E-19
1.85E-05;-2.85E-19
1.85E-05;-1.70E-18
1.86E-05;1.78E-18
1.87E-05;2.01E-18
1.87E-05;-4.88E-18
1.88E-05;-5.43E-19
1.89E-05;9.91E-18
1.89E-05;-5.58E-18
1.90E-05;-1.58E-17
1.91E-05;2.13E-17
1.91E-05;1.73E-17
1.92E-05;-5.26E-17
1.93E-05;-1.04E-18
1.93E-05;1.03E-16
1.94E-05;-5.99E-17
1.95E-05;-1.65E-16
1.95E-05;2.10E-16
1.96E-05;1.97E-16
1.97E-05;-5.07E-16
1.97E-05;-1.04E-16
1.98E-05;1.01E-15
1.99E-05;-3.07E-16
1.99E-05;-1.73E-15
2.00E-05;1.37E-15
2.01E-05;2.55E-15
2.01E-05;-3.58E-15
2.02E-05;-3.16E-15
2.03E-05;7.65E-15
2.03E-05;2.81E-15
2.04E-05;-1.45E-14
2.05E-05;-1.94E-16
2.05E-05;2.53E-14
2.06E-05;-6.83E-15
2.07E-05;-4.15E-14
2.07E-05;2.15E-14
2.08E-05;6.53E-14
2.09E-05;-4.83E-14
2.09E-05;-9.98E-14
2.10E-05;9.35E-14
2.11E-05;1.51E-13
2.11E-05;-1.64E-13
2.12E-05;-2.29E-13
2.13E-05;2.66E-13
2.13E-05;3.50E-13
2.14E-05;-4.01E-13
2.15E-05;-5.40E-13
2.15E-05;5.63E-13
2.16E-05;8.38E-13
2.17E-05;-7.24E-13
2.17E-05;-1.33E-12
2.18E-05;6.76E-13
2.19E-05;1.82E-12
2.19E-05;-4.22E-13
2.20E-05;-2.03E-12
2.21E-05;3.55E-13
2.21E-05;1.72E-12
2.22E-05;-3.30E-12
2.23E-05;-9.54E-12
2.23E-05;-7.31E-12
2.24E-05;1.12E-11
2.25E-05;7.12E-11
2.25E-05;2.16E-10
2.26E-05;3.45E-10
2.27E-05;-3.27E-10
2.27E-05;-4.47E-09
2.28E-05;-1.86E-08
2.29E-05;-5.51E-08
2.29E-05;-1.29E-07
2.30E-05;-2.40E-07
2.31E-05;-3.08E-07
2.31E-05;-4.13E-08
2.32E-05;1.30E-06
2.33E-05;5.18E-06
2.33E-05;1.38E-05
2.34E-05;2.95E-05
2.35E-05;5.20E-05
2.35E-05;7.39E-05
2.36E-05;7.31E-05
2.37E-05;6.45E-06
2.37E-05;-1.90E-04
2.38E-05;-5.84E-04
2.39E-05;-0.001208575
2.39E-05;-0.002007328
2.40E-05;-0.00277608
2.41E-05;-0.003148469
2.41E-05;-0.002655218
2.42E-05;-8.74E-04
2.43E-05;0.002361461
2.43E-05;0.006782005
2.44E-05;0.011626555
2.45E-05;0.015787024
2.45E-05;0.018129795
2.46E-05;0.017878349
2.47E-05;0.014886813
2.47E-05;0.009669744
2.48E-05;0.003171364
2.49E-05;-0.003602388
2.49E-05;-0.009881592
2.50E-05;-0.015183574
2.51E-05;-0.019085378
2.51E-05;-0.020876471
2.52E-05;-0.019383367
2.53E-05;-0.013234939
2.53E-05;-0.001627123
2.54E-05;0.014681355
2.55E-05;0.03268756
2.55E-05;0.047349756
2.56E-05;0.052933849
2.57E-05;0.045173123
2.57E-05;0.023363742
2.58E-05;-0.008658668
2.59E-05;-0.043327553
2.59E-05;-0.07178644
2.60E-05;-0.086971191
2.61E-05;-0.085969636
2.61E-05;-0.070629779
2.62E-05;-0.046259166
2.63E-05;-0.019200545
2.63E-05;0.005458927
2.64E-05;0.02500681
2.65E-05;0.038769395
2.65E-05;0.046864214
2.66E-05;0.04901756
2.67E-05;0.044259044
2.67E-05;0.031686631
2.68E-05;0.011806082
2.69E-05;-0.012425662
2.69E-05;-0.035603684
2.70E-05;-0.051148167
2.71E-05;-0.053438591
2.71E-05;-0.039971445
2.72E-05;-0.012666677
2.73E-05;0.022218721
2.73E-05;0.055602611
2.74E-05;0.078078827
2.75E-05;0.082699035
2.75E-05;0.067266897
2.76E-05;0.035477416
2.77E-05;-0.003563737
2.77E-05;-0.03757247
2.78E-05;-0.054730205
2.79E-05;-0.047818993
2.79E-05;-0.017460959
2.80E-05;0.026966039
2.81E-05;0.069578525
2.81E-05;0.093076582
2.82E-05;0.085061073
2.83E-05;0.043176112
2.83E-05;-0.023118054
2.84E-05;-0.095115841
2.85E-05;-0.150991533
2.85E-05;-0.17321724
2.86E-05;-0.1544849
2.87E-05;-0.099983929
2.87E-05;-0.025371145
2.88E-05;0.048634328
2.89E-05;0.102979703
2.89E-05;0.126029233
2.90E-05;0.116556207
2.91E-05;0.083204524
2.91E-05;0.040779349
2.92E-05;0.004701256
2.93E-05;-0.014460798
2.93E-05;-0.014449657
2.94E-05;-0.001493661
2.95E-05;0.012867328
2.95E-05;0.017017721
2.96E-05;0.004356048
2.97E-05;-0.023934909
2.97E-05;-0.059556585
2.98E-05;-0.090719455
2.99E-05;-0.106893053
2.99E-05;-0.102468747
3.00E-05;-0.07787485
3.01E-05;-0.038117943
3.01E-05;0.009996517
3.02E-05;0.060255682
3.03E-05;0.107884624
3.03E-05;0.148814642
3.04E-05;0.178351335
3.05E-05;0.19055214
3.05E-05;0.179159382
3.06E-05;0.139995851
3.07E-05;0.073836414
3.07E-05;-0.011656576
3.08E-05;-0.102138244
3.09E-05;-0.179403962
3.09E-05;-0.226306571
3.10E-05;-0.232309228
3.11E-05;-0.197666593
3.11E-05;-0.134340791
3.12E-05;-0.062707335
3.13E-05;-0.004665269
3.13E-05;0.024546633
3.14E-05;0.022547082
3.15E-05;0.001104278
3.15E-05;-0.018568502
3.16E-05;-0.014974476
3.17E-05;0.023811187
3.17E-05;0.093982878
3.18E-05;0.176467065
3.19E-05;0.243991175
3.19E-05;0.271684765
3.20E-05;0.246557999
3.21E-05;0.171865593
3.21E-05;0.064904394
3.22E-05;-0.050112811
3.23E-05;-0.150451287
3.23E-05;-0.220829303
3.24E-05;-0.255086713
3.25E-05;-0.254123477
3.25E-05;-0.222429025
3.26E-05;-0.165663677
3.27E-05;-0.090442171
3.27E-05;-0.005637388
3.28E-05;0.076647716
3.29E-05;0.142132295
3.29E-05;0.177782101
3.30E-05;0.176296726
3.31E-05;0.139389529
3.31E-05;0.077926696
3.32E-05;0.008467749
3.33E-05;-0.052426385
3.33E-05;-0.093580061
3.34E-05;-0.111868584
3.35E-05;-0.111113337
3.35E-05;-0.098079592
3.36E-05;-0.077891787
3.37E-05;-0.051406219
3.37E-05;-0.015945904
3.38E-05;0.031091708
3.39E-05;0.087881548
3.39E-05;0.145710993
3.40E-05;0.190144454
3.41E-05;0.205695281
3.41E-05;0.182056859
3.42E-05;0.119075148
3.43E-05;0.028163047
3.43E-05;-0.070566339
3.44E-05;-0.154307859
3.45E-05;-0.20436345
3.45E-05;-0.211265383
3.46E-05;-0.176664724
3.47E-05;-0.111808067
3.47E-05;-0.033604783
3.48E-05;0.040150061
3.49E-05;0.094951595
3.49E-05;0.122257754
3.50E-05;0.120385959
3.51E-05;0.093819226
3.51E-05;0.051359631
3.52E-05;0.003650718
3.53E-05;-0.039370664
3.53E-05;-0.070542368
3.54E-05;-0.086600434
3.55E-05;-0.08811423
3.55E-05;-0.078335895
3.56E-05;-0.061429921
3.57E-05;-0.040779135
3.57E-05;-0.018033432
3.58E-05;0.006740463
3.59E-05;0.033930019
3.59E-05;0.062839465
3.60E-05;0.090535283
3.61E-05;0.111745111
3.61E-05;0.12004563
3.62E-05;0.11000835
3.63E-05;0.079508261
3.63E-05;0.031256284
3.64E-05;-0.027135782
3.65E-05;-0.084707436
3.65E-05;-0.129866934
3.66E-05;-0.153407503
3.67E-05;-0.150882996
3.67E-05;-0.123665197
3.68E-05;-0.078444857
3.69E-05;-0.025398755
3.69E-05;0.024436926
3.70E-05;0.061884732
3.71E-05;0.081740362
3.71E-05;0.083732535
3.72E-05;0.072056815
3.73E-05;0.053604857
3.73E-05;0.035437237
3.74E-05;0.022360795
3.75E-05;0.015511535
3.75E-05;0.012529192
3.76E-05;0.009293105
3.77E-05;0.002507099
3.77E-05;-0.008038635
3.78E-05;-0.018676416
3.79E-05;-0.023113483
3.79E-05;-0.015374779
3.80E-05;0.00680323
3.81E-05;0.039756263
3.81E-05;0.07411771
3.82E-05;0.097711547
3.83E-05;0.100086444
3.83E-05;0.076801771
3.84E-05;0.03156902
3.85E-05;-0.024738067
3.85E-05;-0.077812493
3.86E-05;-0.114781696
3.87E-05;-0.128197827
3.87E-05;-0.117662918
3.88E-05;-0.088771885
3.89E-05;-0.050251398
3.89E-05;-0.010805388
3.90E-05;0.022997098
3.91E-05;0.047248532
3.91E-05;0.060019607
3.92E-05;0.060393189
3.93E-05;0.048071854
3.93E-05;0.023849653
3.94E-05;-0.009452456
3.95E-05;-0.046385707
3.95E-05;-0.079303238
3.96E-05;-0.099987507
3.97E-05;-0.101999178
3.97E-05;-0.082852166
3.98E-05;-0.045129732
3.99E-05;0.003941164
3.99E-05;0.054343247
4.00E-05;0.095927732
4.01E-05;0.121010365
4.01E-05;0.126122293
4.02E-05;0.112477773
4.03E-05;0.085164762
4.03E-05;0.051462096
4.04E-05;0.018885403
4.05E-05;-0.006472353
4.05E-05;-0.020974956
4.06E-05;-0.023814323
4.07E-05;-0.016882487
4.07E-05;-0.004317604
4.08E-05;0.008233471
4.09E-05;0.014726435
4.09E-05;0.010253783
4.10E-05;-0.007208215
4.11E-05;-0.035403987
4.11E-05;-0.067520065
4.12E-05;-0.093596328
4.13E-05;-0.103584977
4.13E-05;-0.09118706
4.14E-05;-0.056975109
4.15E-05;-0.009283055
4.15E-05;0.037922485
4.16E-05;0.069732592
4.17E-05;0.075858707
4.17E-05;0.05479393
4.18E-05;0.014727364
4.19E-05;-0.029330917
4.19E-05;-0.061116387
4.20E-05;-0.069110885
4.21E-05;-0.050566274
4.21E-05;-0.01206623
4.22E-05;0.033345579
4.23E-05;0.071075164
4.23E-05;0.089918021
4.24E-05;0.085312244
4.25E-05;0.060082074
4.25E-05;0.022846881
4.26E-05;-0.015069914
4.27E-05;-0.043160374
4.27E-05;-0.054707111
4.28E-05;-0.048477622
4.29E-05;-0.028714359
4.29E-05;-0.003419629
4.30E-05;0.018536705
4.31E-05;0.030476256
4.31E-05;0.029969031
4.32E-05;0.01908369
4.33E-05;0.002842847
4.33E-05;-0.013250725
4.34E-05;-0.025339218
4.35E-05;-0.032022286
4.35E-05;-0.033747793
4.36E-05;-0.031526652
4.37E-05;-0.026027933
4.37E-05;-0.017682265
4.38E-05;-0.007573472
4.39E-05;0.00176902
4.39E-05;0.006576544
4.40E-05;0.00328043
4.41E-05;-0.009473991
4.41E-05;-0.029410719
4.42E-05;-0.050761004
4.43E-05;-0.066083536
4.43E-05;-0.068977757
4.44E-05;-0.056431467
4.45E-05;-0.02977948
4.45E-05;0.006002708
4.46E-05;0.044154418
4.47E-05;0.078211076
4.47E-05;0.103505967
4.48E-05;0.117744656
4.49E-05;0.120769281
4.49E-05;0.113855334
4.50E-05;0.098867313
4.51E-05;0.077488945
4.51E-05;0.050699909
4.52E-05;0.018693252
4.53E-05;-0.018612117
4.53E-05;-0.06052584
4.54E-05;-0.104415224
4.55E-05;-0.145068011
4.55E-05;-0.175169518
4.56E-05;-0.187012473
4.57E-05;-0.174933908
4.57E-05;-0.137544435
4.58E-05;-0.078838594
4.59E-05;-0.00774411
4.59E-05;0.063719194
4.60E-05;0.123048951
4.61E-05;0.159923186
4.61E-05;0.168367281
4.62E-05;0.148099799
4.63E-05;0.104855142
4.63E-05;0.049527351
4.64E-05;-0.003921281
4.65E-05;-0.04156916
4.65E-05;-0.053059371
4.66E-05;-0.034621313
4.67E-05;0.009371871
4.67E-05;0.066946277
4.68E-05;0.121241498
4.69E-05;0.154818325
4.69E-05;0.154492505
4.70E-05;0.115395225
4.71E-05;0.043058243
4.71E-05;-0.047265193
4.72E-05;-0.134136336
4.73E-05;-0.195590418
4.73E-05;-0.21542989
4.74E-05;-0.188271093
4.75E-05;-0.121659987
4.75E-05;-0.034354116
4.76E-05;0.048918718
4.77E-05;0.104736241
4.77E-05;0.118033658
4.78E-05;0.086656499
4.79E-05;0.02189717
4.79E-05;-0.055187963
4.80E-05;-0.120469594
4.81E-05;-0.154200109
4.81E-05;-0.146742149
4.82E-05;-0.100739694
4.83E-05;-0.029213376
4.83E-05;0.049430905
4.84E-05;0.117451561
4.85E-05;0.162642075
4.85E-05;0.180497518
4.86E-05;0.173403985
4.87E-05;0.147788195
4.87E-05;0.110813246
4.88E-05;0.068082481
4.89E-05;0.02308557
4.89E-05;-0.021797984
4.90E-05;-0.063609866
4.91E-05;-0.097536087
4.91E-05;-0.116899997
4.92E-05;-0.114730719
4.93E-05;-0.086551744
4.93E-05;-0.033440339
4.94E-05;0.035943819
4.95E-05;0.105601515
4.95E-05;0.155363194
4.96E-05;0.166587863
4.97E-05;0.128794277
4.97E-05;0.04479877
4.98E-05;-0.067994179
4.99E-05;-0.181381807
4.99E-05;-0.264546123
5.00E-05;-0.294054804
5.01E-05;-0.262064984
5.01E-05;-0.179506562
5.02E-05;-0.072786738
5.03E-05;0.025023874
5.03E-05;0.085453368
5.04E-05;0.094340839
5.05E-05;0.056565888
5.05E-05;-0.005826679
5.06E-05;-0.061441357
5.07E-05;-0.080603461
5.07E-05;-0.045961042
5.08E-05;0.040948501
5.09E-05;0.159455404
5.09E-05;0.27606077
5.10E-05;0.355325485
5.11E-05;0.371695778
5.11E-05;0.318109963
5.12E-05;0.208195559
5.13E-05;0.071147867
5.13E-05;-0.058831074
5.14E-05;-0.154432544
5.15E-05;-0.203785165
5.15E-05;-0.212352274
5.16E-05;-0.197743198
5.17E-05;-0.180099002
5.17E-05;-0.172542049
5.18E-05;-0.175926711
5.19E-05;-0.179900897
5.19E-05;-0.169225027
5.20E-05;-0.13192842
5.21E-05;-0.065343673
5.21E-05;0.022493096
5.22E-05;0.11606082
5.23E-05;0.197947314
5.23E-05;0.253832394
5.24E-05;0.274842631
5.25E-05;0.257222582
5.25E-05;0.200964149
5.26E-05;0.109406525
5.27E-05;-0.009314593
5.27E-05;-0.139990613
5.28E-05;-0.259645985
5.29E-05;-0.340682181
5.29E-05;-0.358282733
5.30E-05;-0.299871011
5.31E-05;-0.17246309
5.31E-05;-0.003791587
5.32E-05;0.164666517
5.33E-05;0.290956502
5.33E-05;0.347180075
5.34E-05;0.329123742
5.35E-05;0.256553053
5.35E-05;0.163748629
5.36E-05;0.084289821
5.37E-05;0.036840929
5.37E-05;0.018350478
5.38E-05;0.007732167
5.39E-05;-0.021765248
5.39E-05;-0.087326806
5.40E-05;-0.185662692
5.41E-05;-0.291633068
5.41E-05;-0.367230309
5.42E-05;-0.37707804
5.43E-05;-0.303721149
5.43E-05;-0.15618581
5.44E-05;0.03168349
5.45E-05;0.212223198
5.45E-05;0.339689343
5.46E-05;0.384614201
5.47E-05;0.341757054
5.47E-05;0.229597357
5.48E-05;0.082616
5.49E-05;-0.060062652
5.49E-05;-0.165584925
5.50E-05;-0.214778611
5.51E-05;-0.204803616
5.51E-05;-0.147434
5.52E-05;-0.064290276
5.53E-05;0.01945253
5.53E-05;0.081523913
5.54E-05;0.1079987
5.55E-05;0.09660624
5.55E-05;0.056943312
5.56E-05;0.007181612
5.57E-05;-0.032151421
5.57E-05;-0.04554358
5.58E-05;-0.028460154
5.59E-05;0.010521935
5.59E-05;0.052600172
5.60E-05;0.075899496
5.61E-05;0.064307225
5.61E-05;0.014526473
5.62E-05;-0.06155127
5.63E-05;-0.140252355
5.63E-05;-0.194084261
5.64E-05;-0.201252004
5.65E-05;-0.153192247
5.65E-05;-0.057497329
5.66E-05;0.064502721
5.67E-05;0.184265054
5.67E-05;0.274139503
5.68E-05;0.314381456
5.69E-05;0.297217736
5.69E-05;0.227396416
5.70E-05;0.119780413
5.71E-05;-0.004827558
5.71E-05;-0.124385916
5.72E-05;-0.219855145
5.73E-05;-0.278325561
5.73E-05;-0.294640892
5.74E-05;-0.271337821
5.75E-05;-0.217013427
5.75E-05;-0.143593301
5.76E-05;-0.063321343
5.77E-05;0.01360123
5.77E-05;0.080061478
5.78E-05;0.131685597
5.79E-05;0.165662198
5.79E-05;0.179680877
5.80E-05;0.171799841
5.81E-05;0.141468651
5.81E-05;0.091177407
5.82E-05;0.027699988
5.83E-05;-0.038070411
5.83E-05;-0.093099866
5.84E-05;-0.125551753
5.85E-05;-0.128318799
5.85E-05;-0.101389781
5.86E-05;-0.052101377
5.87E-05;0.006848743
5.87E-05;0.060917492
5.88E-05;0.097553747
5.89E-05;0.109183522
5.89E-05;0.09463302
5.90E-05;0.058889378
5.91E-05;0.01158134
5.91E-05;-0.035274302
5.92E-05;-0.069793054
5.93E-05;-0.082699906
5.93E-05;-0.069492185
5.94E-05;-0.031904854
5.95E-05;0.021841681
5.95E-05;0.078454271
5.96E-05;0.122678058
5.97E-05;0.141467434
5.97E-05;0.127960673
5.98E-05;0.083812187
5.99E-05;0.018878031
5.99E-05;-0.051759726
6.00E-05;-0.112371483
6.01E-05;-0.151041985
6.01E-05;-0.162412532
6.02E-05;-0.147926713
6.03E-05;-0.113925715
6.03E-05;-0.068774691
6.04E-05;-0.020375539
6.05E-05;0.025092975
6.05E-05;0.063199456
6.06E-05;0.090697354
6.07E-05;0.105169286
6.07E-05;0.105291018
6.08E-05;0.091531736
6.09E-05;0.066691037
6.09E-05;0.035693765
6.10E-05;0.004486278
6.11E-05;-0.021577007
6.11E-05;-0.039138356
6.12E-05;-0.047396797
6.13E-05;-0.047632067
6.13E-05;-0.042038888
6.14E-05;-0.032554277
6.15E-05;-0.020305546
6.15E-05;-0.005910501
6.16E-05;0.009649902
6.17E-05;0.024211194
6.17E-05;0.034277726
6.18E-05;0.035823331
6.19E-05;0.025811226
6.19E-05;0.003793954
6.20E-05;-0.027159664
6.21E-05;-0.060733355
6.21E-05;-0.088869512
6.22E-05;-0.104047345
6.23E-05;-0.101537513
6.23E-05;-0.080828553
6.24E-05;-0.045732466
6.25E-05;-0.003171456
6.25E-05;0.03886981
6.26E-05;0.073475397
6.27E-05;0.096303255
6.27E-05;0.106071566
6.28E-05;0.104065002
6.29E-05;0.093059316
6.29E-05;0.07619385
6.30E-05;0.056209102
6.31E-05;0.035192871
6.31E-05;0.01470371
6.32E-05;-0.004002985
6.33E-05;-0.019886823
6.33E-05;-0.032249832
6.34E-05;-0.040976152
6.35E-05;-0.046683982
6.35E-05;-0.050620305
6.36E-05;-0.054258519
6.37E-05;-0.058709602
6.37E-05;-0.064154255
6.38E-05;-0.069509512
6.39E-05;-0.072468829
6.39E-05;-0.069948495
6.40E-05;-0.058870714
6.41E-05;-0.037139188
6.41E-05;-0.004606256
6.42E-05;0.036212684
6.43E-05;0.079939675
6.43E-05;0.118864435
6.44E-05;0.144276767
6.45E-05;0.148433887
6.45E-05;0.126730541
6.46E-05;0.079459963
6.47E-05;0.012555434
6.47E-05;-0.063057919
6.48E-05;-0.133481892
6.49E-05;-0.184784913
6.49E-05;-0.206124664
6.50E-05;-0.192251432
6.51E-05;-0.144768384
6.51E-05;-0.071858135
6.52E-05;0.013429965
6.53E-05;0.095919743
6.53E-05;0.161448765
6.54E-05;0.199712149
6.55E-05;0.206179615
6.55E-05;0.182654593
6.56E-05;0.136374108
6.57E-05;0.077918688
6.57E-05;0.018536006
6.58E-05;-0.032367039
6.59E-05;-0.068901432
6.59E-05;-0.089202862
6.60E-05;-0.094844635
6.61E-05;-0.089572024
6.61E-05;-0.077885077
6.62E-05;-0.063876882
6.63E-05;-0.050480721
6.63E-05;-0.039067918
6.64E-05;-0.02929029
6.65E-05;-0.019168029
6.65E-05;-0.005566276
6.66E-05;0.014788648
6.67E-05;0.043805315
6.67E-05;0.080432031
6.68E-05;0.119646558
6.69E-05;0.152710747
6.69E-05;0.168994377
6.70E-05;0.159042901
6.71E-05;0.117946857
6.71E-05;0.047783263
6.72E-05;-0.041874067
6.73E-05;-0.135722362
6.73E-05;-0.216282962
6.74E-05;-0.268115002
6.75E-05;-0.281379998
6.75E-05;-0.253771466
6.76E-05;-0.190462623
6.77E-05;-0.102394907
6.77E-05;-0.003642509
6.78E-05;0.091339752
6.79E-05;0.170003812
6.79E-05;0.223275948
6.80E-05;0.246405237
6.81E-05;0.239199613
6.81E-05;0.205724008
6.82E-05;0.153479976
6.83E-05;0.092084597
6.83E-05;0.031562229
6.84E-05;-0.019488926
6.85E-05;-0.055472602
6.85E-05;-0.074717223
6.86E-05;-0.079470083
6.87E-05;-0.074927497
6.87E-05;-0.067532123
6.88E-05;-0.062993762
6.89E-05;-0.064582276
6.89E-05;-0.072178762
6.90E-05;-0.082367081
6.91E-05;-0.089555846
6.91E-05;-0.087825604
6.92E-05;-0.072975283
6.93E-05;-0.044162363
6.93E-05;-0.004618911
6.94E-05;0.038824375
6.95E-05;0.077336919
6.95E-05;0.102394532
6.96E-05;0.108148151
6.97E-05;0.093166092
6.97E-05;0.061025062
6.98E-05;0.019553962
6.99E-05;-0.021091098
6.99E-05;-0.051025929
7.00E-05;-0.063249786
7.01E-05;-0.055607053
7.01E-05;-0.031584954
7.02E-05;3.28E-04
7.03E-05;0.028687168
7.03E-05;0.042168718
7.04E-05;0.032988003
7.05E-05;-2.75E-04
7.05E-05;-0.051382867
7.06E-05;-0.10735253
7.07E-05;-0.151630904
7.07E-05;-0.168843668
7.08E-05;-0.149740519
7.09E-05;-0.094690167
7.09E-05;-0.014377916
7.10E-05;0.072771324
7.11E-05;0.145799178
7.11E-05;0.187414956
7.12E-05;0.189137617
7.13E-05;0.153652453
7.13E-05;0.093611677
7.14E-05;0.027363571
7.15E-05;-0.026870438
7.15E-05;-0.056381923
7.16E-05;-0.057207895
7.17E-05;-0.034347865
7.17E-05;7.96E-04
7.18E-05;0.034617283
7.19E-05;0.055591832
7.19E-05;0.057300139
7.20E-05;0.039473864
7.21E-05;0.007132283
7.21E-05;-0.031518165
7.22E-05;-0.067532082
7.23E-05;-0.093279565
7.23E-05;-0.103733053
7.24E-05;-0.096969657
7.25E-05;-0.074072641
7.25E-05;-0.038633471
7.26E-05;0.004012613
7.27E-05;0.047734805
7.27E-05;0.086623267
7.28E-05;0.115888312
7.29E-05;0.132431101
7.29E-05;0.134956088
7.30E-05;0.123671776
7.31E-05;0.099799117
7.31E-05;0.065178582
7.32E-05;0.022182213
7.33E-05;-0.026061898
7.33E-05;-0.075334502
7.34E-05;-0.120194512
7.35E-05;-0.154327543
7.35E-05;-0.171479031
7.36E-05;-0.166846185
7.37E-05;-0.138596079
7.37E-05;-0.089059783
7.38E-05;-0.025148754
7.39E-05;0.042325194
7.39E-05;0.100497602
7.40E-05;0.137200565
7.41E-05;0.144008607
7.41E-05;0.118744082
7.42E-05;0.06660687
7.43E-05;-6.22E-04
7.43E-05;-0.067304285
7.44E-05;-0.117956093
7.45E-05;-0.14142124
7.45E-05;-0.133895493
7.46E-05;-0.099808247
7.47E-05;-0.050217639
7.47E-05;7.89E-04
7.48E-05;0.040517658
7.49E-05;0.061443758
7.49E-05;0.063102059
7.50E-05;0.051498966
7.51E-05;0.036336655
7.51E-05;0.027092689
7.52E-05;0.029389224
7.53E-05;0.042954332
7.53E-05;0.061876104
7.54E-05;0.077015525
7.55E-05;0.079657731
7.55E-05;0.065053746
7.56E-05;0.034563082
7.57E-05;-0.004372755
7.57E-05;-0.040425344
7.58E-05;-0.061997814
7.59E-05;-0.061065752
7.59E-05;-0.036001372
7.60E-05;0.007504686
7.61E-05;0.057694389
7.61E-05;0.099800521
7.62E-05;0.120039358
7.63E-05;0.109441769
7.63E-05;0.066494258
7.64E-05;-0.002115072
7.65E-05;-0.082864234
7.65E-05;-0.158565134
7.66E-05;-0.212559563
7.67E-05;-0.232886857
7.67E-05;-0.215332867
7.68E-05;-0.164522559
7.69E-05;-0.092694996
7.69E-05;-0.016433538
7.70E-05;0.047795561
7.71E-05;0.088049514
7.71E-05;0.099979558
7.72E-05;0.087641038
7.73E-05;0.061784666
7.73E-05;0.03615222
7.74E-05;0.022940219
7.75E-05;0.028869273
7.75E-05;0.0530997
7.76E-05;0.08763663
7.77E-05;0.120049501
7.77E-05;0.137600717
7.78E-05;0.131442006
7.79E-05;0.099549366
7.79E-05;0.04749833
7.80E-05;-0.013127572
7.81E-05;-0.068159707
7.81E-05;-0.105009246
7.82E-05;-0.116273358
7.83E-05;-0.101681586
7.83E-05;-0.067819768
7.84E-05;-0.02579916
7.85E-05;0.012302033
7.85E-05;0.037005895
7.86E-05;0.043835669
7.87E-05;0.033840262
7.87E-05;0.012246303
7.88E-05;-0.014054428
7.89E-05;-0.039080489
7.89E-05;-0.059362779
7.90E-05;-0.074041592
7.91E-05;-0.083643834
7.91E-05;-0.088337768
7.92E-05;-0.086685447
7.93E-05;-0.075643664
7.93E-05;-0.051925747
7.94E-05;-0.014124071
7.95E-05;0.035449037
7.95E-05;0.090195711
7.96E-05;0.140410092
7.97E-05;0.175888677
7.97E-05;0.189000714
7.98E-05;0.177001791
7.99E-05;0.142674621
7.99E-05;0.093084932
8.00E-05;0.037041498
8.01E-05;-0.017633137
8.01E-05;-0.065897412
8.02E-05;-0.105717624
8.03E-05;-0.136857849
8.03E-05;-0.159034244
8.04E-05;-0.170512534
8.05E-05;-0.167977316
8.05E-05;-0.147851605
8.06E-05;-0.108499811
8.07E-05;-0.052255352
8.07E-05;0.01378923
8.08E-05;0.078806965
8.09E-05;0.130880272
8.09E-05;0.160363844
8.10E-05;0.162726564
8.11E-05;0.139805994
8.11E-05;0.099027254
8.12E-05;0.050914294
8.13E-05;0.005853865
8.13E-05;-0.028713095
8.14E-05;-0.049751784
8.15E-05;-0.058420991
8.15E-05;-0.058522727
8.16E-05;-0.054404769
8.17E-05;-0.049183247
8.17E-05;-0.043873546
8.18E-05;-0.037550915
8.19E-05;-0.028236873
8.19E-05;-0.014012005
8.20E-05;0.006076067
8.21E-05;0.031499646
8.21E-05;0.060086397
8.22E-05;0.088067435
8.23E-05;0.110292039
8.23E-05;0.120733581
8.24E-05;0.113500496
8.25E-05;0.084443431
8.25E-05;0.033115601
8.26E-05;-0.035547767
8.27E-05;-0.110692346
8.27E-05;-0.176854688
8.28E-05;-0.217274137
8.29E-05;-0.218555566
8.29E-05;-0.175318272
8.30E-05;-0.093170334
8.31E-05;0.011320455
8.31E-05;0.114092002
8.32E-05;0.18974284
8.33E-05;0.218627102
8.33E-05;0.192693483
8.34E-05;0.118170261
8.35E-05;0.014182067
8.35E-05;-0.092349116
8.36E-05;-0.173988554
8.37E-05;-0.21010358
8.37E-05;-0.19211373
8.38E-05;-0.125290775
8.39E-05;-0.026794958
8.39E-05;0.079284053
8.40E-05;0.168358029
8.41E-05;0.221450737
8.41E-05;0.229438885
8.42E-05;0.194500299
8.43E-05;0.128621047
8.43E-05;0.049776863
8.44E-05;-0.023077567
8.45E-05;-0.074848709
8.45E-05;-0.097746772
8.46E-05;-0.092535718
8.47E-05;-0.067420592
8.47E-05;-0.035047774
8.48E-05;-0.008587002
8.49E-05;0.001949467
8.49E-05;-0.007841518
8.50E-05;-0.036076516
8.51E-05;-0.075643876
8.51E-05;-0.116470387
8.52E-05;-0.148199591
8.53E-05;-0.162527358
8.53E-05;-0.154709883
8.54E-05;-0.124122572
8.55E-05;-0.074041397
8.55E-05;-0.010940841
8.56E-05;0.056453726
8.57E-05;0.11826605
8.57E-05;0.164749724
8.58E-05;0.187776428
8.59E-05;0.182423969
8.59E-05;0.148361908
8.60E-05;0.09058564
8.61E-05;0.019077813
8.61E-05;-0.052804666
8.62E-05;-0.111036772
8.63E-05;-0.144143646
8.63E-05;-0.146077167
8.64E-05;-0.117883476
8.65E-05;-0.067566833
8.65E-05;-0.008068792
8.66E-05;0.046144156
8.67E-05;0.082919669
8.67E-05;0.095543438
8.68E-05;0.084196046
8.69E-05;0.055299508
8.69E-05;0.019002173
8.70E-05;-0.014333224
8.71E-05;-0.037430985
8.71E-05;-0.048068378
8.72E-05;-0.049064067
8.73E-05;-0.046375728
8.73E-05;-0.046090656
8.74E-05;-0.051506275
8.75E-05;-0.061453346
8.75E-05;-0.070523074
8.76E-05;-0.071118736
8.77E-05;-0.056535021
8.77E-05;-0.023876418
8.78E-05;0.024302241
8.79E-05;0.080247016
8.79E-05;0.133040832
8.80E-05;0.171671389
8.81E-05;0.188055956
8.81E-05;0.179049548
8.82E-05;0.146905118
8.83E-05;0.098242302
8.83E-05;0.042052357
8.84E-05;-0.01251651
8.85E-05;-0.05794634
8.85E-05;-0.089360242
8.86E-05;-0.104754022
8.87E-05;-0.104689975
8.87E-05;-0.091758693
8.88E-05;-0.070020791
8.89E-05;-0.044476514
8.89E-05;-0.020481394
8.90E-05;-0.003007512
8.91E-05;0.004252163
8.91E-05;-2.20E-04
8.92E-05;-0.015158403
8.93E-05;-0.0364939
8.93E-05;-0.05809682
8.94E-05;-0.073203607
8.95E-05;-0.076187305
8.95E-05;-0.064154028
8.96E-05;-0.03785331
8.97E-05;-0.00158645
8.97E-05;0.037874399
8.98E-05;0.073016369
8.99E-05;0.097417405
8.99E-05;0.107131958
9.00E-05;0.101283143
9.01E-05;0.081818457
9.01E-05;0.052677038
9.02E-05;0.018762343
9.03E-05;-0.014918811
9.03E-05;-0.0437762
9.04E-05;-0.063871518
9.05E-05;-0.072086081
9.05E-05;-0.066445476
9.06E-05;-0.046678418
9.07E-05;-0.014854076
9.07E-05;0.024247543
9.08E-05;0.063420957
9.09E-05;0.094194733
9.09E-05;0.108755553
9.10E-05;0.102153974
9.11E-05;0.074066039
9.11E-05;0.029402976
9.12E-05;-0.022622418
9.13E-05;-0.070840677
9.13E-05;-0.105210085
9.14E-05;-0.119638333
9.15E-05;-0.113571655
9.15E-05;-0.09178253
9.16E-05;-0.062433532
9.17E-05;-0.034115031
9.17E-05;-0.012930187
9.18E-05;-6.65E-04
9.19E-05;0.005338736
9.19E-05;0.010628917
9.20E-05;0.021033246
9.21E-05;0.039978747
9.21E-05;0.066705285
9.22E-05;0.09598447
9.23E-05;0.119421726
9.23E-05;0.127896008
9.24E-05;0.114365414
9.25E-05;0.076203974
9.25E-05;0.016417644
9.26E-05;-0.056568216
9.27E-05;-0.130486497
9.27E-05;-0.191782032
9.28E-05;-0.228546405
9.29E-05;-0.233160133
9.29E-05;-0.20402876
9.30E-05;-0.145982798
9.31E-05;-0.069215233
9.31E-05;0.013017003
9.32E-05;0.08735556
9.33E-05;0.143191089
9.33E-05;0.174637108
9.34E-05;0.181121959
9.35E-05;0.166542131
9.35E-05;0.137387548
9.36E-05;0.10057104
9.37E-05;0.061724474
9.37E-05;0.024456355
9.38E-05;-0.009386225
9.39E-05;-0.038836663
9.39E-05;-0.062911876
9.40E-05;-0.080212655
9.41E-05;-0.089201964
9.41E-05;-0.088941839
9.42E-05;-0.079810948
9.43E-05;-0.063737481
9.43E-05;-0.043754209
9.44E-05;-0.023060771
9.45E-05;-0.004058431
9.45E-05;0.012152107
9.46E-05;0.025564788
9.47E-05;0.03649908
9.47E-05;0.0447337
9.48E-05;0.04908528
9.49E-05;0.047751381
9.49E-05;0.039321146
9.50E-05;0.023963444
9.51E-05;0.004141536
9.51E-05;-0.01562713
9.52E-05;-0.030012528
9.53E-05;-0.034672123
9.53E-05;-0.027860596
9.54E-05;-0.011139755
9.55E-05;0.011148807
9.55E-05;0.033442766
9.56E-05;0.050893586
9.57E-05;0.060863388
9.57E-05;0.063384041
9.58E-05;0.060460358
9.59E-05;0.054616139
9.59E-05;0.047406286
9.60E-05;0.038598659
9.61E-05;0.026392162
9.61E-05;0.008544977
9.62E-05;-0.016130242
9.63E-05;-0.04660402
9.63E-05;-0.079339476
9.64E-05;-0.109016566
9.65E-05;-0.129979058
9.65E-05;-0.137822268
9.66E-05;-0.130519381
9.67E-05;-0.108720988
9.67E-05;-0.075230475
9.68E-05;-0.033992525
9.69E-05;0.010918098
9.69E-05;0.055900502
9.70E-05;0.09787661
9.71E-05;0.133942683
9.71E-05;0.160989163
9.72E-05;0.175669874
9.73E-05;0.174919342
9.73E-05;0.156920483
9.74E-05;0.122150601
9.75E-05;0.074006416
9.75E-05;0.018604272
9.76E-05;-0.036364107
9.77E-05;-0.083463791
9.77E-05;-0.117471444
9.78E-05;-0.136773252
9.79E-05;-0.14367241
9.79E-05;-0.143429434
9.80E-05;-0.142308246
9.81E-05;-0.14526141
9.81E-05;-0.154031385
9.82E-05;-0.166312637
9.83E-05;-0.17625791
9.83E-05;-0.176170425
9.84E-05;-0.158844958
9.85E-05;-0.119845988
9.85E-05;-0.059070677
9.86E-05;0.018800563
9.87E-05;0.105026591
9.87E-05;0.188452224
9.88E-05;0.257644511
9.89E-05;0.303034796
9.89E-05;0.318652792
9.90E-05;0.303173324
9.91E-05;0.26013397
9.91E-05;0.19731524
9.92E-05;0.125377352
9.93E-05;0.055954047
9.93E-05;-5.00E-04
9.94E-05;-0.036728158
9.95E-05;-0.050144437
9.95E-05;-0.043395362
9.96E-05;-0.023800492
9.97E-05;-0.001694205
9.97E-05;0.012029539
9.98E-05;0.00863703
9.99E-05;-0.016114637
9.99E-05;-0.060647947
1.00E-04;-0.11762864
1.00E-04;-0.175482341
1.00E-04;-0.221044881
1.00E-04;-0.24271963
1.00E-04;-0.233357971
1.00E-04;-0.192128163
1.00E-04;-0.124876356
1.00E-04;-0.042871231
1.01E-04;0.039765462
1.01E-04;0.109285251
1.01E-04;0.155365681
1.01E-04;0.173203438
1.01E-04;0.164123695
1.01E-04;0.134603142
1.01E-04;0.094053434
1.01E-04;0.05206918
1.01E-04;0.015985626
1.01E-04;-0.010532107
1.01E-04;-0.027509639
1.01E-04;-0.037416801
1.01E-04;-0.043226842
1.01E-04;-0.046596003
1.01E-04;-0.046924438
1.02E-04;-0.041711328
1.02E-04;-0.028089252
1.02E-04;-0.004917701
1.02E-04;0.025474309
1.02E-04;0.056747084
1.02E-04;0.079656193
1.02E-04;0.084633809
1.02E-04;0.06507481
1.02E-04;0.020205323
1.02E-04;-0.043552289
1.02E-04;-0.113359212
1.02E-04;-0.172846384
1.02E-04;-0.206353069
1.02E-04;-0.203291275
1.02E-04;-0.161320548
1.03E-04;-0.087350807
1.03E-04;0.003962116
1.03E-04;0.093818043
1.03E-04;0.163950484
1.03E-04;0.20106834
1.03E-04;0.199853409
1.03E-04;0.163768895
1.03E-04;0.103577217
1.03E-04;0.034123913
1.03E-04;-0.029619952
1.03E-04;-0.076126843
1.03E-04;-0.099570875
1.03E-04;-0.100307759
1.03E-04;-0.083660006
1.03E-04;-0.057571273
1.04E-04;-0.029962058
1.04E-04;-0.006609934
1.04E-04;0.009886271
1.04E-04;0.019914054
1.04E-04;0.025711915
1.04E-04;0.0298632
1.04E-04;0.034056078
1.04E-04;0.03856607
1.04E-04;0.042573439
1.04E-04;0.045057939
1.04E-04;0.045764195
1.04E-04;0.045707952
1.04E-04;0.046906069
1.04E-04;0.051377109
1.04E-04;0.059819666
1.05E-04;0.070575153
1.05E-04;0.079428042
1.05E-04;0.080492978
1.05E-04;0.068010626
1.05E-04;0.038483392
1.05E-04;-0.007604216
1.05E-04;-0.065139925
1.05E-04;-0.125129818
1.05E-04;-0.17668447
1.05E-04;-0.209674826
1.05E-04;-0.217262915
1.05E-04;-0.197557126
1.05E-04;-0.153924339
1.05E-04;-0.093922627
1.05E-04;-0.027232404
1.06E-04;0.036746342
1.06E-04;0.090904668
1.06E-04;0.131484669
1.06E-04;0.157967324
1.06E-04;0.171964245
1.06E-04;0.175611759
1.06E-04;0.170115396
1.06E-04;0.155016497
1.06E-04;0.128477768
1.06E-04;0.088498823
1.06E-04;0.034610499
1.06E-04;-0.030616666
1.06E-04;-0.100899886
1.06E-04;-0.166800861
1.06E-04;-0.217500602
1.07E-04;-0.243346167
1.07E-04;-0.238426235
1.07E-04;-0.202372065
1.07E-04;-0.140792008
1.07E-04;-0.064159982
1.07E-04;0.014541197
1.07E-04;0.082746436
1.07E-04;0.130976616
1.07E-04;0.154539215
1.07E-04;0.153893666
1.07E-04;0.133734697
1.07E-04;0.101221678
1.07E-04;0.06396446
1.07E-04;0.028349411
1.07E-04;-0.001423364
1.08E-04;-0.023508922
1.08E-04;-0.037964317
1.08E-04;-0.045980777
1.08E-04;-0.049107305
1.08E-04;-0.048666335
1.08E-04;-0.045427594
1.08E-04;-0.039507622
1.08E-04;-0.030431928
1.08E-04;-0.017324612
1.08E-04;7.71E-04
1.08E-04;0.024433029
1.08E-04;0.053300698
1.08E-04;0.085549122
1.08E-04;0.117596027
1.08E-04;0.144253371
1.09E-04;0.159440289
1.09E-04;0.157400417
1.09E-04;0.134171406
1.09E-04;0.088916503
1.09E-04;0.024706741
1.09E-04;-0.051532324
1.09E-04;-0.129976955
1.09E-04;-0.19957465
1.09E-04;-0.250045461
1.09E-04;-0.273754086
1.09E-04;-0.267047261
1.09E-04;-0.230803769
1.09E-04;-0.170142338
1.09E-04;-0.09340386
1.09E-04;-0.010647307
1.10E-04;0.068052559
1.10E-04;0.134211369
1.10E-04;0.182178403
1.10E-04;0.2098008
1.10E-04;0.218367812
1.10E-04;0.211818281
1.10E-04;0.195354578
1.10E-04;0.173783584
1.10E-04;0.150036077
1.10E-04;0.124336793
1.10E-04;0.094359456
1.10E-04;0.056420779
1.10E-04;0.00740951
1.10E-04;-0.053156657
1.10E-04;-0.121680799
1.11E-04;-0.190257193
1.11E-04;-0.247910477
1.11E-04;-0.283068998
1.11E-04;-0.286591381
1.11E-04;-0.254435686
1.11E-04;-0.189132846
1.11E-04;-0.099592612
1.11E-04;7.09E-04
1.11E-04;0.096608525
1.11E-04;0.174345496
1.11E-04;0.224029385
1.11E-04;0.240905359
1.11E-04;0.225310092
1.11E-04;0.181620416
1.11E-04;0.116762653
1.12E-04;0.038849074
1.12E-04;-0.043709662
1.12E-04;-0.122595487
1.12E-04;-0.18973667
1.12E-04;-0.23759293
1.12E-04;-0.259835325
1.12E-04;-0.252422531
1.12E-04;-0.214778717
1.12E-04;-0.150599414
1.12E-04;-0.067828956
1.12E-04;0.022407058
1.12E-04;0.107779181
1.12E-04;0.177162562
1.12E-04;0.222814824
1.12E-04;0.241704942
1.13E-04;0.23563571
1.13E-04;0.210176117
1.13E-04;0.172782226
1.13E-04;0.130698888
1.13E-04;0.089252422
1.13E-04;0.050970647
1.13E-04;0.015678583
1.13E-04;-0.01857314
1.13E-04;-0.054108214
1.13E-04;-0.092196478
1.13E-04;-0.132000089
1.13E-04;-0.170163262
1.13E-04;-0.201145348
1.13E-04;-0.218231854
1.13E-04;-0.215026616
1.14E-04;-0.187133183
1.14E-04;-0.133676872
1.14E-04;-0.058310391
1.14E-04;0.030613117
1.14E-04;0.120887993
1.14E-04;0.198321724
1.14E-04;0.249358724
1.14E-04;0.263960291
1.14E-04;0.238075662
1.14E-04;0.175037972
1.14E-04;0.085406225
1.14E-04;-0.014859863
1.14E-04;-0.107571919
1.14E-04;-0.176114199
1.14E-04;-0.208945553
1.15E-04;-0.20192046
1.15E-04;-0.158845304
1.15E-04;-0.09017657
1.15E-04;-0.010269108
1.15E-04;0.066026094
1.15E-04;0.126481941
1.15E-04;0.163545309
1.15E-04;0.174909873
1.15E-04;0.162681013
1.15E-04;0.131630247
1.15E-04;0.087261912
1.15E-04;0.034389125
1.15E-04;-0.02335368
1.15E-04;-0.083037728
1.15E-04;-0.141375059
1.16E-04;-0.193675591
1.16E-04;-0.23344813
1.16E-04;-0.253035853
1.16E-04;-0.245283557
1.16E-04;-0.205812492
1.16E-04;-0.135179278
1.16E-04;-0.040122835
1.16E-04;0.066689643
1.16E-04;0.168594642
1.16E-04;0.24819809
1.16E-04;0.291195107
1.16E-04;0.289738094
1.16E-04;0.244420766
1.16E-04;0.164309795
1.16E-04;0.064985926
1.17E-04;-0.034896102
1.17E-04;-0.117633138
1.17E-04;-0.170070988
1.17E-04;-0.185935335
1.17E-04;-0.166445505
1.17E-04;-0.119248294
1.17E-04;-0.056116686
1.17E-04;0.00988512
1.17E-04;0.06704853
1.17E-04;0.106919564
1.17E-04;0.125176507
1.17E-04;0.121521141
1.17E-04;0.098859544
1.17E-04;0.06216734
1.17E-04;0.017414421
1.18E-04;-0.029213213
1.18E-04;-0.071750026
1.18E-04;-0.10468084
1.18E-04;-0.123193559
1.18E-04;-0.123652972
1.18E-04;-0.104345575
1.18E-04;-0.066331112
1.18E-04;-0.014056231
1.18E-04;0.04467574
1.18E-04;0.099663368
1.18E-04;0.14019412
1.18E-04;0.15749874
1.18E-04;0.147113382
1.18E-04;0.110383613
1.18E-04;0.054516205
1.19E-04;-0.009011992
1.19E-04;-0.067339514
1.19E-04;-0.109592898
1.19E-04;-0.129713737
1.19E-04;-0.127828607
1.19E-04;-0.109697787
1.19E-04;-0.084403809
1.19E-04;-0.061040424
1.19E-04;-0.045518056
1.19E-04;-0.038585635
1.19E-04;-0.035769022
1.19E-04;-0.029283511
1.19E-04;-0.011288676
1.19E-04;0.022627514
1.19E-04;0.070967024
1.20E-04;0.125780591
1.20E-04;0.174374788
1.20E-04;0.202833391
1.20E-04;0.200287211
1.20E-04;0.162575906
1.20E-04;0.094087629
1.20E-04;0.007113872
1.20E-04;-0.081171891
1.20E-04;-0.153237941
1.20E-04;-0.195862562
1.20E-04;-0.203530828
1.20E-04;-0.179534143
1.20E-04;-0.134478857
1.20E-04;-0.082710841
1.20E-04;-0.037813482
1.21E-04;-0.008595057
1.21E-04;0.003203036
1.21E-04;0.002818184
1.21E-04;9.81E-05
1.21E-04;0.005665036
1.21E-04;0.02686177
1.21E-04;0.064773106
1.21E-04;0.113272064
1.21E-04;0.160406251
1.21E-04;0.191742663
1.21E-04;0.194696493
1.21E-04;0.162578392
1.21E-04;0.097159952
1.21E-04;0.0089634
1.21E-04;-0.084888658
1.22E-04;-0.164743951
1.22E-04;-0.213347891
1.22E-04;-0.220302345
1.22E-04;-0.184829044
1.22E-04;-0.116065123
1.22E-04;-0.030775145
1.22E-04;0.050909295
1.22E-04;0.110575144
1.22E-04;0.136059516
1.22E-04;0.124221326
1.22E-04;0.081262978
1.22E-04;0.020617691
1.22E-04;-0.040902879
1.22E-04;-0.087554008
1.22E-04;-0.108461271
1.23E-04;-0.099828927
1.23E-04;-0.065134706
1.23E-04;-0.01351472
1.23E-04;0.042984732
1.23E-04;0.0923886
1.23E-04;0.125209256
1.23E-04;0.135827546
1.23E-04;0.122787756
1.23E-04;0.088297604
1.23E-04;0.037374865
1.23E-04;-0.022987344
1.23E-04;-0.084481577
1.23E-04;-0.13806575
1.23E-04;-0.174695614
1.23E-04;-0.186413824
1.24E-04;-0.1678039
1.24E-04;-0.11754536
1.24E-04;-0.039595158
1.24E-04;0.056529445
1.24E-04;0.156716781
1.24E-04;0.244482531
1.24E-04;0.304048961
1.24E-04;0.323568257
1.24E-04;0.297668068
1.24E-04;0.228652454
1.24E-04;0.12604572
1.24E-04;0.004633064
1.24E-04;-0.118460116
1.24E-04;-0.226882815
1.24E-04;-0.3076292
1.25E-04;-0.352565872
1.25E-04;-0.35877353
1.25E-04;-0.327911966
1.25E-04;-0.265044327
1.25E-04;-0.177400832
1.25E-04;-0.073435814
1.25E-04;0.037702691
1.25E-04;0.146407151
1.25E-04;0.242816769
1.25E-04;0.317274619
1.25E-04;0.361191028
1.25E-04;0.368264144
1.25E-04;0.335803505
1.25E-04;0.265780566
1.25E-04;0.165232421
1.26E-04;0.045778219
1.26E-04;-0.077773317
1.26E-04;-0.189515424
1.26E-04;-0.274844225
1.26E-04;-0.322706382
1.26E-04;-0.327275824
1.26E-04;-0.288772694
1.26E-04;-0.213329328
1.26E-04;-0.111977813
1.26E-04;0.001020452
1.26E-04;0.110214957
1.26E-04;0.201068102
1.26E-04;0.261842815
1.26E-04;0.28505367
1.26E-04;0.268329366
1.27E-04;0.214602419
1.27E-04;0.131621651
1.27E-04;0.03085047
1.27E-04;-0.0741068
1.27E-04;-0.169352564
1.27E-04;-0.242572833
1.27E-04;-0.284686411
1.27E-04;-0.291031715
1.27E-04;-0.261913245
1.27E-04;-0.202420967
1.27E-04;-0.12154626
1.27E-04;-0.030730903
1.27E-04;0.057914161
1.27E-04;0.133423693
1.27E-04;0.187519729
1.28E-04;0.215620402
1.28E-04;0.217162964
1.28E-04;0.195219128
1.28E-04;0.155529082
1.28E-04;0.10518969
1.28E-04;0.051295194
1.28E-04;-1.84E-04
1.28E-04;-0.045075309
1.28E-04;-0.081144989
1.28E-04;-0.107757865
1.28E-04;-0.12522401
1.28E-04;-0.134068588
1.28E-04;-0.134466823
1.28E-04;-0.126028031
1.28E-04;-0.108006627
1.29E-04;-0.079888861
1.29E-04;-0.042180054
1.29E-04;0.002869398
1.29E-04;0.050884141
1.29E-04;0.09555938
1.29E-04;0.129527951
1.29E-04;0.145806684
1.29E-04;0.139532415
1.29E-04;0.109550448
1.29E-04;0.059371374
1.29E-04;-0.002886558
1.29E-04;-0.06572915
1.29E-04;-0.116529984
1.29E-04;-0.144317427
1.29E-04;-0.142422174
1.30E-04;-0.110272514
1.30E-04;-0.053801668
1.30E-04;0.015717562
1.30E-04;0.084171561
1.30E-04;0.137818796
1.30E-04;0.166390255
1.30E-04;0.165279064
1.30E-04;0.136275701
1.30E-04;0.086727082
1.30E-04;0.027427788
1.30E-04;-0.030108686
1.30E-04;-0.076233398
1.30E-04;-0.104943675
1.30E-04;-0.114506073
1.30E-04;-0.106939304
1.31E-04;-0.08670511
1.31E-04;-0.059129808
1.31E-04;-0.029065337
1.31E-04;-1.17E-04
1.31E-04;0.025492775
1.31E-04;0.046599837
1.31E-04;0.062600256
1.31E-04;0.073076957
1.31E-04;0.077705459
1.31E-04;0.076428586
1.31E-04;0.06974547
1.31E-04;0.058906142
1.31E-04;0.04584954
1.31E-04;0.032841382
1.31E-04;0.021901645
1.32E-04;0.014205455
1.32E-04;0.009663166
1.32E-04;0.006833241
1.32E-04;0.003226266
1.32E-04;-0.00405019
1.32E-04;-0.017440388
1.32E-04;-0.038069017
1.32E-04;-0.065050749
1.32E-04;-0.095167657
1.32E-04;-0.123058002
1.32E-04;-0.141985076
1.32E-04;-0.145139438
1.32E-04;-0.12728437
1.32E-04;-0.086408884
1.32E-04;-0.024951988
1.33E-04;0.049827678
1.33E-04;0.126625703
1.33E-04;0.192017096
1.33E-04;0.233205218
1.33E-04;0.240961264
1.33E-04;0.211974393
1.33E-04;0.14991379
1.33E-04;0.064826529
1.33E-04;-0.029038111
1.33E-04;-0.116405732
1.33E-04;-0.184274033
1.33E-04;-0.224413678
1.33E-04;-0.234422938
1.33E-04;-0.217177361
1.33E-04;-0.179037093
1.34E-04;-0.127564642
1.34E-04;-0.06959724
1.34E-04;-0.010298342
1.34E-04;0.046640307
1.34E-04;0.097976865
1.34E-04;0.139764053
1.34E-04;0.166809764
1.34E-04;0.173244285
1.34E-04;0.154201362
1.34E-04;0.108096765
1.34E-04;0.038630099
1.34E-04;-0.044398884
1.34E-04;-0.126062236
1.34E-04;-0.189093718
1.34E-04;-0.217899593
1.35E-04;-0.202715868
1.35E-04;-0.142692381
1.35E-04;-0.046918523
1.35E-04;0.067027925
1.35E-04;0.176735489
1.35E-04;0.25990578
1.35E-04;0.299327868
1.35E-04;0.286625377
1.35E-04;0.223879578
1.35E-04;0.12283679
1.35E-04;0.002035422
1.35E-04;-0.117308833
1.35E-04;-0.215601788
1.35E-04;-0.278374751
1.35E-04;-0.298344237
1.36E-04;-0.275817732
1.36E-04;-0.217662366
1.36E-04;-0.13532141
1.36E-04;-0.042460188
1.36E-04;0.047270089
1.36E-04;0.122041569
1.36E-04;0.173119097
1.36E-04;0.195610527
1.36E-04;0.18876192
1.36E-04;0.155837761
1.36E-04;0.103582711
1.36E-04;0.041249978
1.36E-04;-0.0207636
1.36E-04;-0.072532755
1.36E-04;-0.106211717
1.37E-04;-0.117312889
1.37E-04;-0.105367407
1.37E-04;-0.073804541
1.37E-04;-0.029089101
1.37E-04;0.020654118
1.37E-04;0.067172387
1.37E-04;0.103412532
1.37E-04;0.124391521
1.37E-04;0.127539128
1.37E-04;0.112616371
1.37E-04;0.081417803
1.37E-04;0.037453333
1.37E-04;-0.014298835
1.37E-04;-0.06762634
1.37E-04;-0.1154672
1.38E-04;-0.150616373
1.38E-04;-0.166811088
1.38E-04;-0.160058304
1.38E-04;-0.129874908
1.38E-04;-0.080013094
1.38E-04;-0.018300151
1.38E-04;0.044557883
1.38E-04;0.097048104
1.38E-04;0.129332747
1.38E-04;0.135499638
1.38E-04;0.114963658
1.38E-04;0.072618858
1.38E-04;0.01770161
1.38E-04;-0.038318446
1.38E-04;-0.084243265
1.39E-04;-0.111410136
1.39E-04;-0.115207836
1.39E-04;-0.095605985
1.39E-04;-0.056749118
1.39E-04;-0.005887902
1.39E-04;0.048003977
1.39E-04;0.095628212
1.39E-04;0.128609361
1.39E-04;0.140549098
1.39E-04;0.127898373
1.39E-04;0.090627077
1.39E-04;0.032580201
1.39E-04;-0.038658971
1.39E-04;-0.112567341
1.39E-04;-0.177184664
1.40E-04;-0.221151251
1.40E-04;-0.235891912
1.40E-04;-0.217426051
1.40E-04;-0.16730577
1.40E-04;-0.092388992
1.40E-04;-0.003462517
1.40E-04;0.086932868
1.40E-04;0.166905099
1.40E-04;0.227227078
1.40E-04;0.262511658
1.40E-04;0.271384974
1.40E-04;0.255818441
1.40E-04;0.220007418
1.40E-04;0.169246469
1.40E-04;0.109133055
1.41E-04;0.04520449
1.41E-04;-0.017123094
1.41E-04;-0.07258297
1.41E-04;-0.116306948
1.41E-04;-0.144393444
1.41E-04;-0.154672124
1.41E-04;-0.147366733
1.41E-04;-0.125312774
1.41E-04;-0.093507733
1.41E-04;-0.05801669
1.41E-04;-0.024524885
1.41E-04;0.002993342
1.41E-04;0.023018406
1.41E-04;0.036364169
1.41E-04;0.045227905
1.42E-04;0.051774843
1.42E-04;0.056817788
1.42E-04;0.059142275
1.42E-04;0.055800213
1.42E-04;0.043327553
1.42E-04;0.019472912
1.42E-04;-0.015208332
1.42E-04;-0.05653926
1.42E-04;-0.097094604
1.42E-04;-0.127768772
1.42E-04;-0.140130152
1.42E-04;-0.12885957
1.42E-04;-0.093508282
1.42E-04;-0.03900641
1.42E-04;0.025274209
1.43E-04;0.087651869
1.43E-04;0.136858885
1.43E-04;0.164590855
1.43E-04;0.16719544
1.43E-04;0.146095673
1.43E-04;0.106934828
1.43E-04;0.057791782
1.43E-04;0.007053849
1.43E-04;-0.038432004
1.43E-04;-0.07446161
1.43E-04;-0.099641468
1.43E-04;-0.114745831
1.43E-04;-0.121619616
1.43E-04;-0.122081091
1.43E-04;-0.117212225
1.44E-04;-0.107236873
1.44E-04;-0.091947416
1.44E-04;-0.07143547
1.44E-04;-0.046778105
1.44E-04;-0.020357134
1.44E-04;0.004368088
1.44E-04;0.023611978
1.44E-04;0.034319596
1.44E-04;0.035189702
1.44E-04;0.027315084
1.44E-04;0.014192333
1.44E-04;0.001035264
1.44E-04;-0.006470884
1.44E-04;-0.003669677
1.44E-04;0.011701587
1.45E-04;0.038656155
1.45E-04;0.072868884
1.45E-04;0.107435199
1.45E-04;0.134348648
1.45E-04;0.146386843
1.45E-04;0.138970717
1.45E-04;0.111531923
1.45E-04;0.068002894
1.45E-04;0.016222303
1.45E-04;-0.033696018
1.45E-04;-0.0717083
1.45E-04;-0.090351218
1.45E-04;-0.086761941
1.45E-04;-0.063610949
1.45E-04;-0.028597514
1.46E-04;0.007474564
1.46E-04;0.033601558
1.46E-04;0.04170069
1.46E-04;0.029050415
1.46E-04;-7.16E-04
1.46E-04;-0.038443157
1.46E-04;-0.071973686
1.46E-04;-0.089675171
1.46E-04;-0.083974419
1.46E-04;-0.053834294
1.46E-04;-0.005406823
1.46E-04;0.049381268
1.46E-04;0.095928053
1.46E-04;0.120863093
1.46E-04;0.115649115
1.47E-04;0.078879641
1.47E-04;0.016688373
1.47E-04;-0.058754331
1.47E-04;-0.132146032
1.47E-04;-0.188513084
1.47E-04;-0.216328966
1.47E-04;-0.209604471
1.47E-04;-0.16863216
1.47E-04;-0.099461756
1.47E-04;-0.012452201
1.47E-04;0.079640994
1.47E-04;0.163647397
1.47E-04;0.227773411
1.47E-04;0.263085089
1.47E-04;0.264632155
1.48E-04;0.232152093
1.48E-04;0.170243924
1.48E-04;0.087880163
1.48E-04;-0.002818042
1.48E-04;-0.088463619
1.48E-04;-0.156668703
1.48E-04;-0.198245869
1.48E-04;-0.208838204
1.48E-04;-0.18957096
1.48E-04;-0.146545909
1.48E-04;-0.089312821
1.48E-04;-0.02872011
1.48E-04;0.025298201
1.48E-04;0.065465183
1.48E-04;0.088076744
1.49E-04;0.093004162
1.49E-04;0.082957146
1.49E-04;0.062355862
1.49E-04;0.036190516
1.49E-04;0.009154348
1.49E-04;-0.014836755
1.49E-04;-0.032796411
1.49E-04;-0.042655804
1.49E-04;-0.043261775
1.49E-04;-0.034479592
1.49E-04;-0.017374879
1.49E-04;0.005654474
1.49E-04;0.0309638
1.49E-04;0.054083343
1.49E-04;0.070479588
1.50E-04;0.076518886
1.50E-04;0.070387722
1.50E-04;0.052693983
1.50E-04;0.026533329
1.50E-04;-0.003051841
1.50E-04;-0.030123338
1.50E-04;-0.049157544
1.50E-04;-0.056286743


==> figs/disp_resultant_.dat <==
0	0
6.67E-08	0
1.33E-07	0
2.00E-07	0
2.67E-07	0
3.33E-07	0
4.00E-07	0
4.67E-07	-4.2133E-142
5.33E-07	8.3973E-136
6.00E-07	-3.01E-130
6.67E-07	-2.7434E-127
7.33E-07	2.3916E-123
8.00E-07	8.2069E-121
8.67E-07	-4.6322E-118
9.33E-07	-1.5059E-115
1.00E-06	-6.667E-114
1.07E-06	1.3662E-111
1.13E-06	1.6434E-109
1.20E-06	5.2406E-108
1.27E-06	-2.4411E-106
1.33E-06	-3.4037E-104
1.40E-06	-1.9758E-102
1.47E-06	-7.629E-101
1.53E-06	-2.4793E-99
1.60E-06	-6.75244E-98
1.67E-06	-1.71759E-96
1.73E-06	-3.92964E-95
1.80E-06	-8.13466E-94
1.87E-06	-1.47683E-92
1.93E-06	-2.25306E-91
2.00E-06	-2.79731E-90
2.07E-06	-2.46313E-89
2.13E-06	-9.54271E-89
2.20E-06	1.49617E-87
2.27E-06	3.61546E-86
2.33E-06	3.9787E-85
2.40E-06	2.27347E-84
2.47E-06	-4.43228E-84
2.53E-06	-2.09618E-82
2.60E-06	-1.72974E-81
2.67E-06	-1.5268E-81
2.73E-06	9.88392E-80
2.80E-06	8.65886E-79
2.87E-06	9.0579E-79
2.93E-06	-3.75646E-77
3.00E-06	-2.67361E-76
3.07E-06	1.41901E-76
3.13E-06	1.07006E-74
3.20E-06	3.94026E-74
3.27E-06	-1.96985E-73
3.33E-06	-1.81226E-72
3.40E-06	3.73834E-73
3.47E-06	4.82101E-71
3.53E-06	9.58145E-71
3.60E-06	-9.05017E-70
3.67E-06	-3.563E-69
3.73E-06	1.22376E-68
3.80E-06	8.12051E-68
3.87E-06	-1.09577E-67
3.93E-06	-1.39013E-66
4.00E-06	3.36796E-67
4.07E-06	1.93162E-65
4.13E-06	8.8228E-66
4.20E-06	-2.30467E-64
4.27E-06	-2.12475E-64
4.33E-06	2.48709E-63
4.40E-06	2.89517E-63
4.47E-06	-2.55832E-62
4.53E-06	-2.75008E-62
4.60E-06	2.56277E-61
4.67E-06	1.44399E-61
4.73E-06	-2.39452E-60
4.80E-06	7.11244E-61
4.87E-06	1.87833E-59
4.93E-06	-2.65994E-59
5.00E-06	-1.03186E-58
5.07E-06	3.24197E-58
5.13E-06	1.88433E-58
5.20E-06	-2.28063E-57
5.27E-06	2.68409E-57
5.33E-06	7.85026E-57
5.40E-06	-2.7893E-56
5.47E-06	1.2985E-56
5.53E-06	1.04498E-55
5.60E-06	-2.60586E-55
5.67E-06	7.97174E-56
5.73E-06	8.82005E-55
5.80E-06	-2.10306E-54
5.87E-06	1.16469E-54
5.93E-06	4.80442E-54
6.00E-06	-1.40166E-53
6.07E-06	1.48028E-53
6.13E-06	1.04375E-53
6.20E-06	-6.57585E-53
6.27E-06	1.14179E-52
6.33E-06	-7.31035E-53
6.40E-06	-1.33124E-52
6.47E-06	4.77582E-52
6.53E-06	-7.35384E-52
6.60E-06	5.10169E-52
6.67E-06	5.24268E-52
6.73E-06	-2.27727E-51
6.80E-06	3.92225E-51
6.87E-06	-3.96717E-51
6.93E-06	9.12318E-52
7.00E-06	5.52804E-51
7.07E-06	-1.34022E-50
7.13E-06	1.81122E-50
7.20E-06	-1.37527E-50
7.27E-06	-3.09413E-51
7.33E-06	2.94095E-50
7.40E-06	-5.07245E-50
7.47E-06	3.98834E-50
7.53E-06	3.81703E-50
7.60E-06	-2.16978E-49
7.67E-06	5.11305E-49
7.73E-06	-8.95663E-49
7.80E-06	1.28543E-48
7.87E-06	-1.52771E-48
7.93E-06	1.3757E-48
8.00E-06	-5.48063E-49
8.07E-06	-1.33666E-48
8.13E-06	4.59018E-48
8.20E-06	-9.55694E-48
8.27E-06	1.63784E-47
8.33E-06	-2.49787E-47
8.40E-06	3.48921E-47
8.47E-06	-4.48813E-47
8.53E-06	5.26323E-47
8.60E-06	-5.39155E-47
8.67E-06	4.12123E-47
8.73E-06	-2.21583E-48
8.80E-06	-8.42326E-47
8.87E-06	2.51707E-46
8.93E-06	-5.54442E-46
9.00E-06	1.0768E-45
9.07E-06	-1.94469E-45
9.13E-06	3.34472E-45
9.20E-06	-5.52733E-45
9.27E-06	8.82233E-45
9.33E-06	-1.35823E-44
9.40E-06	2.011E-44
9.47E-06	-2.83467E-44
9.53E-06	3.74477E-44
9.60E-06	-4.4591E-44
9.67E-06	4.36526E-44
9.73E-06	-2.16089E-44
9.80E-06	-4.41646E-44
9.87E-06	1.93928E-43
9.93E-06	-4.87825E-43
1.00E-05	1.01387E-42
1.01E-05	-1.8758E-42
1.01E-05	3.16486E-42
1.02E-05	-4.87087E-42
1.03E-05	6.70312E-42
1.03E-05	-7.74083E-42
1.04E-05	5.91382E-42
1.05E-05	2.87453E-42
1.05E-05	-2.5389E-41
1.06E-05	7.192E-41
1.07E-05	-1.54331E-40
1.07E-05	2.82005E-40
1.08E-05	-4.4779E-40
1.09E-05	6.04432E-40
1.09E-05	-6.22168E-40
1.10E-05	2.37481E-40
1.11E-05	1.00002E-39
1.11E-05	-3.70332E-39
1.12E-05	8.50206E-39
1.13E-05	-1.5504E-38
1.13E-05	2.33591E-38
1.14E-05	-2.76138E-38
1.15E-05	1.88151E-38
1.15E-05	1.84675E-38
1.16E-05	-1.03929E-37
1.17E-05	2.51762E-37
1.17E-05	-4.50147E-37
1.18E-05	6.25358E-37
1.19E-05	-5.99945E-37
1.19E-05	6.68223E-38
1.20E-05	1.35441E-36
1.21E-05	-3.92102E-36
1.21E-05	7.29883E-36
1.22E-05	-9.92347E-36
1.23E-05	8.34941E-36
1.23E-05	2.63931E-36
1.24E-05	-2.7957E-35
1.25E-05	6.71524E-35
1.25E-05	-1.05814E-34
1.26E-05	1.07244E-34
1.27E-05	-1.26818E-35
1.27E-05	-2.33769E-34
1.28E-05	6.23606E-34
1.29E-05	-9.85201E-34
1.29E-05	9.06929E-34
1.30E-05	2.01851E-34
1.31E-05	-2.74537E-33
1.31E-05	6.15792E-33
1.32E-05	-8.0115E-33
1.33E-05	3.8178E-33
1.33E-05	1.08978E-32
1.34E-05	-3.51045E-32
1.35E-05	5.45546E-32
1.35E-05	-3.82674E-32
1.36E-05	-4.88116E-32
1.37E-05	2.07008E-31
1.37E-05	-3.44153E-31
1.38E-05	2.49946E-31
1.39E-05	3.09942E-31
1.39E-05	-1.31137E-30
1.40E-05	2.08268E-30
1.41E-05	-1.21457E-30
1.41E-05	-2.6217E-30
1.42E-05	8.62658E-30
1.43E-05	-1.16382E-29
1.43E-05	2.78558E-30
1.44E-05	2.32604E-29
1.45E-05	-5.46807E-29
1.45E-05	5.35844E-29
1.46E-05	2.71514E-29
1.47E-05	-1.86313E-28
1.47E-05	3.01455E-28
1.48E-05	-1.3443E-28
1.49E-05	-4.73445E-28
1.49E-05	1.23364E-27
1.50E-05	-1.19731E-27
1.51E-05	-7.1539E-28
1.51E-05	4.19032E-27
1.52E-05	-5.991E-27
1.53E-05	9.62558E-28
1.53E-05	1.23641E-26
1.54E-05	-2.41989E-26
1.55E-05	1.36542E-26
1.55E-05	3.23618E-26
1.56E-05	-8.6797E-26
1.57E-05	7.27844E-26
1.57E-05	7.58691E-26
1.58E-05	-2.8975E-25
1.59E-05	3.01286E-25
1.59E-05	1.6305E-25
1.60E-05	-9.28053E-25
1.61E-05	1.09263E-24
1.61E-05	3.49207E-25
1.62E-05	-2.91372E-24
1.63E-05	3.62048E-24
1.63E-05	9.15007E-25
1.64E-05	-9.08795E-24
1.65E-05	1.11203E-23
1.65E-05	3.45695E-24
1.66E-05	-2.81888E-23
1.67E-05	3.15112E-23
1.67E-05	1.58915E-23
1.68E-05	-8.61207E-23
1.69E-05	8.0157E-23
1.69E-05	7.2254E-23
1.70E-05	-2.53741E-22
1.71E-05	1.69923E-22
1.71E-05	3.00167E-22
1.72E-05	-6.97329E-22
1.73E-05	2.2657E-22
1.73E-05	1.10913E-21
1.74E-05	-1.69579E-21
1.75E-05	-2.79481E-22
1.75E-05	3.5806E-21
1.76E-05	-3.2549E-21
1.77E-05	-3.48522E-21
1.77E-05	9.72995E-21
1.78E-05	-2.98174E-21
1.79E-05	-1.55497E-20
1.79E-05	2.02097E-20
1.80E-05	1.08358E-20
1.81E-05	-4.76717E-20
1.81E-05	2.08876E-20
1.82E-05	7.21802E-20
1.83E-05	-9.86182E-20
1.83E-05	-5.77402E-20
1.84E-05	2.32163E-19
1.85E-05	-6.64997E-20
1.85E-05	-3.95122E-19
1.86E-05	4.15727E-19
1.87E-05	4.67064E-19
1.87E-05	-1.13557E-18
1.88E-05	-1.26454E-19
1.89E-05	2.3081E-18
1.89E-05	-1.30058E-18
1.90E-05	-3.67219E-18
1.91E-05	4.95107E-18
1.91E-05	4.02647E-18
1.92E-05	-1.22568E-17
1.93E-05	-2.4251E-19
1.93E-05	2.40505E-17
1.94E-05	-1.39586E-17
1.95E-05	-3.83226E-17
1.95E-05	4.8881E-17
1.96E-05	4.5992E-17
1.97E-05	-1.18195E-16
1.97E-05	-2.43354E-17
1.98E-05	2.34946E-16
1.99E-05	-7.15983E-17
1.99E-05	-4.02028E-16
2.00E-05	3.18538E-16
2.01E-05	5.94958E-16
2.01E-05	-8.33706E-16
2.02E-05	-7.35363E-16
2.03E-05	1.78102E-15
2.03E-05	6.54176E-16
2.04E-05	-3.37526E-15
2.05E-05	-4.50911E-17
2.05E-05	5.88854E-15
2.06E-05	-1.58985E-15
2.07E-05	-9.66882E-15
2.07E-05	5.00351E-15
2.08E-05	1.52015E-14
2.09E-05	-1.12584E-14
2.09E-05	-2.32391E-14
2.10E-05	2.17741E-14
2.11E-05	3.51133E-14
2.11E-05	-3.82159E-14
2.12E-05	-5.32324E-14
2.13E-05	6.2016E-14
2.13E-05	8.15683E-14
2.14E-05	-9.34331E-14
2.15E-05	-1.25709E-13
2.15E-05	1.31199E-13
2.16E-05	1.95106E-13
2.17E-05	-1.68735E-13
2.17E-05	-3.09721E-13
2.18E-05	1.57376E-13
2.19E-05	4.23752E-13
2.19E-05	-9.83547E-14
2.20E-05	-4.7381E-13
2.21E-05	8.26693E-14
2.21E-05	4.01328E-13
2.22E-05	-7.68892E-13
2.23E-05	-2.22152E-12
2.23E-05	-1.70289E-12
2.24E-05	2.6078E-12
2.25E-05	1.6576E-11
2.25E-05	5.02867E-11
2.26E-05	8.0416E-11
2.27E-05	-7.62002E-11
2.27E-05	-1.04102E-09
2.28E-05	-4.33711E-09
2.29E-05	-1.28234E-08
2.29E-05	-3.00677E-08
2.30E-05	-5.57976E-08
2.31E-05	-7.17104E-08
2.31E-05	-9.61E-09
2.32E-05	3.02973E-07
2.33E-05	1.20599E-06
2.33E-05	3.21936E-06
2.34E-05	6.86937E-06
2.35E-05	1.21201E-05
2.35E-05	1.72197E-05
2.36E-05	1.70302E-05
2.37E-05	1.50328E-06
2.37E-05	-4.42031E-05
2.38E-05	-0.000135925
2.39E-05	-0.000281516
2.39E-05	-0.000467571
2.40E-05	-0.000646638
2.41E-05	-0.000733379
2.41E-05	-0.000618486
2.42E-05	-0.000203648
2.43E-05	0.00055006
2.43E-05	0.001579747
2.44E-05	0.002708198
2.45E-05	0.003677305
2.45E-05	0.004223011
2.46E-05	0.004164442
2.47E-05	0.003467617
2.47E-05	0.002252394
2.48E-05	0.000738712
2.49E-05	-0.000839112
2.49E-05	-0.00230174
2.50E-05	-0.003536742
2.51E-05	-0.004445597
2.51E-05	-0.0048628
2.52E-05	-0.004515009
2.53E-05	-0.003082842
2.53E-05	-0.000379009
2.54E-05	0.003419759
2.55E-05	0.007613982
2.55E-05	0.011029278
2.56E-05	0.012329993
2.57E-05	0.010522271
2.57E-05	0.005442166
2.58E-05	-0.002016882
2.59E-05	-0.010092378
2.59E-05	-0.016721367
2.60E-05	-0.020258383
2.61E-05	-0.020025089
2.61E-05	-0.016451943
2.62E-05	-0.010775245
2.63E-05	-0.004472423
2.63E-05	0.001271559
2.64E-05	0.005824889
2.65E-05	0.009030637
2.65E-05	0.01091618
2.66E-05	0.011417764
2.67E-05	0.010309352
2.67E-05	0.007380834
2.68E-05	0.002750016
2.69E-05	-0.002894336
2.69E-05	-0.008293241
2.70E-05	-0.01191405
2.71E-05	-0.012447564
2.71E-05	-0.009310633
2.72E-05	-0.002950476
2.73E-05	0.005175453
2.73E-05	0.012951633
2.74E-05	0.018187066
2.75E-05	0.019263261
2.75E-05	0.01566862
2.76E-05	0.008263829
2.77E-05	-0.000830109
2.77E-05	-0.008751835
2.78E-05	-0.012748422
2.79E-05	-0.011138579
2.79E-05	-0.004067218
2.80E-05	0.006281256
2.81E-05	0.016207072
2.81E-05	0.021680525
2.82E-05	0.019813455
2.83E-05	0.010057103
2.83E-05	-0.005384937
2.84E-05	-0.022155533
2.85E-05	-0.035170776
2.85E-05	-0.040347857
2.86E-05	-0.035984493
2.87E-05	-0.023289467
2.87E-05	-0.005909754
2.88E-05	0.011328497
2.89E-05	0.023987279
2.89E-05	0.029356255
2.90E-05	0.027149683
2.91E-05	0.019381005
2.91E-05	0.00949882
2.92E-05	0.001095074
2.93E-05	-0.003368384
2.93E-05	-0.003365789
2.94E-05	-0.000347922
2.95E-05	0.002997214
2.95E-05	0.003963974
2.96E-05	0.001014663
2.97E-05	-0.005575209
2.97E-05	-0.013872641
2.98E-05	-0.021131474
2.99E-05	-0.024898824
2.99E-05	-0.023868261
3.00E-05	-0.018139553
3.01E-05	-0.008878893
3.01E-05	0.00232851
3.02E-05	0.014035483
3.03E-05	0.025129793
3.03E-05	0.034663708
3.04E-05	0.041543752
3.05E-05	0.044385712
3.05E-05	0.041731972
3.06E-05	0.032609529
3.07E-05	0.017198871
3.07E-05	-0.002715191
3.08E-05	-0.023791277
3.09E-05	-0.041788943
3.09E-05	-0.052714067
3.10E-05	-0.054112278
3.11E-05	-0.046042896
3.11E-05	-0.031292284
3.12E-05	-0.014606552
3.13E-05	-0.001086691
3.13E-05	0.005717699
3.14E-05	0.005251939
3.15E-05	0.000257222
3.15E-05	-0.0043252
3.16E-05	-0.003488036
3.17E-05	0.00554639
3.17E-05	0.02189163
3.18E-05	0.041104845
3.19E-05	0.056833379
3.19E-05	0.063284105
3.20E-05	0.057431275
3.21E-05	0.040033015
3.21E-05	0.015118317
3.22E-05	-0.011672883
3.23E-05	-0.035044935
3.23E-05	-0.051438235
3.24E-05	-0.059417886
3.25E-05	-0.059193517
3.25E-05	-0.051810862
3.26E-05	-0.038588389
3.27E-05	-0.021066886
3.27E-05	-0.001313129
3.28E-05	0.017853714
3.29E-05	0.033107175
3.29E-05	0.04141116
3.30E-05	0.041065168
3.31E-05	0.032468297
3.31E-05	0.018151629
3.32E-05	0.001972411
3.33E-05	-0.012211788
3.33E-05	-0.021797801
3.34E-05	-0.026057785
3.35E-05	-0.025881864
3.35E-05	-0.022845886
3.36E-05	-0.018143498
3.37E-05	-0.011974159
3.37E-05	-0.003714313
3.38E-05	0.007242257
3.39E-05	0.020470434
3.39E-05	0.033940769
3.40E-05	0.044290748
3.41E-05	0.047913035
3.41E-05	0.042406888
3.42E-05	0.027736425
3.43E-05	0.006560078
3.43E-05	-0.016437166
3.44E-05	-0.035943255
3.45E-05	-0.047602809
3.45E-05	-0.049210491
3.46E-05	-0.041150887
3.47E-05	-0.026043689
3.47E-05	-0.007827633
3.48E-05	0.009352238
3.49E-05	0.022117275
3.49E-05	0.028477756
3.50E-05	0.028041755
3.51E-05	0.02185351
3.51E-05	0.011963307
3.52E-05	0.00085037
3.53E-05	-0.009170692
3.53E-05	-0.016431583
3.54E-05	-0.020172022
3.55E-05	-0.020524633
3.55E-05	-0.018246945
3.56E-05	-0.014309001
3.57E-05	-0.00949877
3.57E-05	-0.004200565
3.58E-05	0.00157007
3.59E-05	0.007903391
3.59E-05	0.014637329
3.60E-05	0.021088574
3.61E-05	0.026029024
3.61E-05	0.027962482
3.62E-05	0.025624477
3.63E-05	0.018520027
3.63E-05	0.007280592
3.64E-05	-0.006320795
3.65E-05	-0.019731082
3.65E-05	-0.030250179
3.66E-05	-0.035733533
3.67E-05	-0.035145494
3.67E-05	-0.028805595
3.68E-05	-0.018272326
3.69E-05	-0.005916186
3.69E-05	0.005692145
3.70E-05	0.014414941
3.71E-05	0.019039955
3.71E-05	0.019503996
3.72E-05	0.016784346
3.73E-05	0.012486292
3.73E-05	0.00825447
3.74E-05	0.005208547
3.75E-05	0.003613135
3.75E-05	0.002918451
3.76E-05	0.002164663
3.77E-05	0.000583984
3.77E-05	-0.001872456
3.78E-05	-0.004350337
3.79E-05	-0.005383872
3.79E-05	-0.00358128
3.80E-05	0.001584691
3.81E-05	0.00926051
3.81E-05	0.017264395
3.82E-05	0.022760157
3.83E-05	0.023313346
3.83E-05	0.017889598
3.84E-05	0.007353438
3.85E-05	-0.00576229
3.85E-05	-0.018125028
3.86E-05	-0.026736342
3.87E-05	-0.02986139
3.87E-05	-0.027407471
3.88E-05	-0.020677822
3.89E-05	-0.011705164
3.89E-05	-0.002516922
3.90E-05	0.005356763
3.91E-05	0.0110057
3.91E-05	0.013980494
3.92E-05	0.014067513
3.93E-05	0.011197478
3.93E-05	0.00555535
3.94E-05	-0.002201781
3.95E-05	-0.01080472
3.95E-05	-0.01847227
3.96E-05	-0.023290301
3.97E-05	-0.023758884
3.97E-05	-0.01929893
3.98E-05	-0.010512164
3.99E-05	0.000918024
3.99E-05	0.012658287
4.00E-05	0.022344649
4.01E-05	0.028187199
4.01E-05	0.029377932
4.02E-05	0.026199685
4.03E-05	0.019837607
4.03E-05	0.011987174
4.04E-05	0.004399017
4.05E-05	-0.001507619
4.05E-05	-0.004885741
4.06E-05	-0.005547121
4.07E-05	-0.003932473
4.07E-05	-0.001005708
4.08E-05	0.00191784
4.09E-05	0.003430259
4.09E-05	0.002388435
4.10E-05	-0.001679025
4.11E-05	-0.008246725
4.11E-05	-0.015727591
4.12E-05	-0.02180159
4.13E-05	-0.024128267
4.13E-05	-0.021240394
4.14E-05	-0.013271332
4.15E-05	-0.002162322
4.15E-05	0.008833364
4.16E-05	0.01624296
4.17E-05	0.017669929
4.17E-05	0.012763266
4.18E-05	0.003430476
4.19E-05	-0.006832112
4.19E-05	-0.014235969
4.20E-05	-0.016098144
4.21E-05	-0.011778509
4.21E-05	-0.002810612
4.22E-05	0.007767256
4.23E-05	0.016555688
4.23E-05	0.020944794
4.24E-05	0.019871961
4.25E-05	0.013995044
4.25E-05	0.005321772
4.26E-05	-0.003510267
4.27E-05	-0.010053437
4.27E-05	-0.012743043
4.28E-05	-0.011291995
4.29E-05	-0.006688496
4.29E-05	-0.000796541
4.30E-05	0.004317794
4.31E-05	0.007098898
4.31E-05	0.006980749
4.32E-05	0.004445204
4.33E-05	0.00066219
4.33E-05	-0.003086519
4.34E-05	-0.005902318
4.35E-05	-0.007459019
4.35E-05	-0.007860945
4.36E-05	-0.00734357
4.37E-05	-0.006062741
4.37E-05	-0.004118767
4.38E-05	-0.001764105
4.39E-05	0.000412062
4.39E-05	0.001531888
4.40E-05	0.000764117
4.41E-05	-0.002206797
4.41E-05	-0.006850701
4.42E-05	-0.011823868
4.43E-05	-0.015392977
4.43E-05	-0.016067134
4.44E-05	-0.013144701
4.45E-05	-0.006936597
4.45E-05	0.001398223
4.46E-05	0.010284982
4.47E-05	0.018217871
4.47E-05	0.024109863
4.48E-05	0.027426511
4.49E-05	0.028131043
4.49E-05	0.026520563
4.50E-05	0.023029372
4.51E-05	0.018049663
4.51E-05	0.011809637
4.52E-05	0.004354259
4.53E-05	-0.00433536
4.53E-05	-0.014098412
4.54E-05	-0.024321658
4.55E-05	-0.033790998
4.55E-05	-0.040802605
4.56E-05	-0.04356121
4.57E-05	-0.040747724
4.57E-05	-0.032038515
4.58E-05	-0.01836404
4.59E-05	-0.001803852
4.59E-05	0.014842246
4.60E-05	0.028662052
4.61E-05	0.037251245
4.61E-05	0.039218146
4.62E-05	0.034497198
4.63E-05	0.024424129
4.63E-05	0.01153651
4.64E-05	-0.000913392
4.65E-05	-0.009682792
4.65E-05	-0.012359231
4.66E-05	-0.008064415
4.67E-05	0.00218301
4.67E-05	0.015593937
4.68E-05	0.028241038
4.69E-05	0.036062159
4.69E-05	0.035986265
4.70E-05	0.026879253
4.71E-05	0.010029647
4.71E-05	-0.011009581
4.72E-05	-0.031244659
4.73E-05	-0.045559288
4.73E-05	-0.050180538
4.74E-05	-0.043854382
4.75E-05	-0.028338517
4.75E-05	-0.008002177
4.76E-05	0.01139474
4.77E-05	0.024396434
4.77E-05	0.027493829
4.78E-05	0.020185081
4.79E-05	0.005100554
4.79E-05	-0.012855048
4.80E-05	-0.028061237
4.81E-05	-0.035918157
4.81E-05	-0.034180958
4.82E-05	-0.023465509
4.83E-05	-0.006804733
4.83E-05	0.011514045
4.84E-05	0.02735824
4.85E-05	0.037884561
4.85E-05	0.042043667
4.86E-05	0.040391356
4.87E-05	0.034424616
4.87E-05	0.025811963
4.88E-05	0.015858596
4.89E-05	0.00537737
4.89E-05	-0.00507745
4.90E-05	-0.01481678
4.91E-05	-0.022719286
4.91E-05	-0.027229763
4.92E-05	-0.026724468
4.93E-05	-0.02016068
4.93E-05	-0.007789329
4.94E-05	0.008372469
4.95E-05	0.024597983
4.95E-05	0.036189076
4.96E-05	0.038803662
4.97E-05	0.030000323
4.97E-05	0.010435072
4.98E-05	-0.015838028
4.99E-05	-0.042249647
4.99E-05	-0.061621286
5.00E-05	-0.068494805
5.01E-05	-0.061043349
5.01E-05	-0.041812842
5.02E-05	-0.016954368
5.03E-05	0.005828864
5.03E-05	0.019904833
5.04E-05	0.02197501
5.05E-05	0.013176012
5.05E-05	-0.001357221
5.06E-05	-0.014311665
5.07E-05	-0.018775134
5.07E-05	-0.010705802
5.08E-05	0.009538221
5.09E-05	0.037142283
5.09E-05	0.064303417
5.10E-05	0.082766714
5.11E-05	0.086579881
5.11E-05	0.074098024
5.12E-05	0.04849543
5.13E-05	0.016572623
5.13E-05	-0.013703646
5.14E-05	-0.035972298
5.15E-05	-0.047468108
5.15E-05	-0.049463663
5.16E-05	-0.04606074
5.17E-05	-0.04195084
5.17E-05	-0.040190583
5.18E-05	-0.04097898
5.19E-05	-0.041904695
5.19E-05	-0.039417942
5.20E-05	-0.030730365
5.21E-05	-0.01522064
5.21E-05	0.005239364
5.22E-05	0.027034291
5.23E-05	0.046108285
5.23E-05	0.059125715
5.24E-05	0.064019673
5.25E-05	0.059915398
5.25E-05	0.046811003
5.26E-05	0.025484293
5.27E-05	-0.002169668
5.27E-05	-0.032608309
5.28E-05	-0.060479887
5.29E-05	-0.079355819
5.29E-05	-0.083455552
5.30E-05	-0.069849587
5.31E-05	-0.040172191
5.31E-05	-0.000883182
5.32E-05	0.038356119
5.33E-05	0.067773111
5.33E-05	0.080869387
5.34E-05	0.076663487
5.35E-05	0.059759443
5.35E-05	0.038142313
5.36E-05	0.019633806
5.37E-05	0.008581435
5.37E-05	0.004274415
5.38E-05	0.00180107
5.39E-05	-0.005069825
5.39E-05	-0.020341217
5.40E-05	-0.043246802
5.41E-05	-0.067930705
5.41E-05	-0.08553973
5.42E-05	-0.087833583
5.43E-05	-0.070746407
5.43E-05	-0.03638069
5.44E-05	0.007380102
5.45E-05	0.049433597
5.45E-05	0.079124555
5.46E-05	0.089588997
5.47E-05	0.079606191
5.47E-05	0.053480596
5.48E-05	0.019243919
5.49E-05	-0.01399052
5.49E-05	-0.038570046
5.50E-05	-0.050028835
5.51E-05	-0.047705338
5.51E-05	-0.034342112
5.52E-05	-0.014975269
5.53E-05	0.004531119
5.53E-05	0.018989537
5.54E-05	0.025156365
5.55E-05	0.022502695
5.55E-05	0.013263926
5.56E-05	0.001672828
5.57E-05	-0.007489098
5.57E-05	-0.010608562
5.58E-05	-0.006629284
5.59E-05	0.002450896
5.59E-05	0.012252269
5.60E-05	0.01767943
5.61E-05	0.014979218
5.61E-05	0.003383682
5.62E-05	-0.014337267
5.63E-05	-0.032669277
5.63E-05	-0.045208456
5.64E-05	-0.046878054
5.65E-05	-0.035683393
5.65E-05	-0.013392974
5.66E-05	0.015024755
5.67E-05	0.042921248
5.67E-05	0.063855892
5.68E-05	0.073229535
5.69E-05	0.069231554
5.69E-05	0.052967926
5.70E-05	0.027900704
5.71E-05	-0.001124493
5.71E-05	-0.028973474
5.72E-05	-0.051211322
5.73E-05	-0.06483096
5.73E-05	-0.068631324
5.74E-05	-0.063203291
5.75E-05	-0.050549395
5.75E-05	-0.03344749
5.76E-05	-0.014749574
5.77E-05	0.003168163
5.77E-05	0.018648889
5.78E-05	0.030673804
5.79E-05	0.038588045
5.79E-05	0.041853445
5.80E-05	0.040017699
5.81E-05	0.032952591
5.81E-05	0.021238146
5.82E-05	0.006452217
5.83E-05	-0.008867821
5.83E-05	-0.021685948
5.84E-05	-0.029245035
5.85E-05	-0.029889568
5.85E-05	-0.023616936
5.86E-05	-0.012136083
5.87E-05	0.001595292
5.87E-05	0.01418964
5.88E-05	0.0227234
5.89E-05	0.025432348
5.89E-05	0.022043069
5.90E-05	0.013717227
5.91E-05	0.002697666
5.91E-05	-0.008216518
5.92E-05	-0.016257043
5.93E-05	-0.019263463
5.93E-05	-0.016186961
5.94E-05	-0.007431665
5.95E-05	0.005087629
5.95E-05	0.018274519
5.96E-05	0.028575659
5.97E-05	0.032952308
5.97E-05	0.029806149
5.98E-05	0.019522549
5.99E-05	0.0043973
5.99E-05	-0.012056502
6.00E-05	-0.026174926
6.01E-05	-0.035182528
6.01E-05	-0.037831093
6.02E-05	-0.034456881
6.03E-05	-0.026536957
6.03E-05	-0.016019834
6.04E-05	-0.004746117
6.05E-05	0.00584496
6.05E-05	0.014721183
6.06E-05	0.021126326
6.07E-05	0.024497304
6.07E-05	0.024525659
6.08E-05	0.02132068
6.09E-05	0.015534484
6.09E-05	0.008314224
6.10E-05	0.001044998
6.11E-05	-0.005025978
6.11E-05	-0.00911658
6.12E-05	-0.011040236
6.13E-05	-0.011095038
6.13E-05	-0.009792207
6.14E-05	-0.007582936
6.15E-05	-0.004729814
6.15E-05	-0.001376746
6.16E-05	0.002247772
6.17E-05	0.005639564
6.17E-05	0.007984383
6.18E-05	0.008344404
6.19E-05	0.006012263
6.19E-05	0.000883734
6.20E-05	-0.006326358
6.21E-05	-0.014146748
6.21E-05	-0.020700563
6.22E-05	-0.024235967
6.23E-05	-0.023651347
6.23E-05	-0.018827565
6.24E-05	-0.01065256
6.25E-05	-0.000738734
6.25E-05	0.009054027
6.26E-05	0.017114779
6.27E-05	0.02243212
6.27E-05	0.024707473
6.28E-05	0.02424008
6.29E-05	0.021676503
6.29E-05	0.017747994
6.30E-05	0.013092905
6.31E-05	0.00819755
6.31E-05	0.003424966
6.32E-05	-0.000932424
6.33E-05	-0.00463228
6.33E-05	-0.007512021
6.34E-05	-0.009544661
6.35E-05	-0.010874198
6.35E-05	-0.011791094
6.36E-05	-0.012638551
6.37E-05	-0.013675351
6.37E-05	-0.014943586
6.38E-05	-0.016190997
6.39E-05	-0.016880317
6.39E-05	-0.01629325
6.40E-05	-0.013712879
6.41E-05	-0.008650909
6.41E-05	-0.001072945
6.42E-05	0.008435097
6.43E-05	0.018620517
6.43E-05	0.027687343
6.44E-05	0.033606691
6.45E-05	0.034575018
6.45E-05	0.029519612
6.46E-05	0.018508777
6.47E-05	0.002924564
6.47E-05	-0.014688214
6.48E-05	-0.031092219
6.49E-05	-0.043042339
6.49E-05	-0.048013052
6.50E-05	-0.044781531
6.51E-05	-0.033721205
6.51E-05	-0.016738067
6.52E-05	0.00312827
6.53E-05	0.022342788
6.53E-05	0.037606601
6.54E-05	0.046519372
6.55E-05	0.048025852
6.55E-05	0.04254612
6.56E-05	0.031765908
6.57E-05	0.018149764
6.57E-05	0.004317631
6.58E-05	-0.007539323
6.59E-05	-0.016049356
6.59E-05	-0.020778211
6.60E-05	-0.022092361
6.61E-05	-0.0208642
6.61E-05	-0.018141935
6.62E-05	-0.014878977
6.63E-05	-0.011758581
6.63E-05	-0.009100172
6.64E-05	-0.006822649
6.65E-05	-0.004464849
6.65E-05	-0.001296565
6.66E-05	0.003444751
6.67E-05	0.010203664
6.67E-05	0.018735203
6.68E-05	0.027869525
6.69E-05	0.035571236
6.69E-05	0.039364216
6.70E-05	0.037046198
6.71E-05	0.02747361
6.71E-05	0.011130256
6.72E-05	-0.009753815
6.73E-05	-0.031614096
6.73E-05	-0.050379246
6.74E-05	-0.062452593
6.75E-05	-0.065542436
6.75E-05	-0.059111523
6.76E-05	-0.04436486
6.77E-05	-0.023851062
6.77E-05	-0.000848457
6.78E-05	0.021275961
6.79E-05	0.039599346
6.79E-05	0.052008137
6.80E-05	0.057395691
6.81E-05	0.05571727
6.81E-05	0.047919727
6.82E-05	0.035750414
6.83E-05	0.021449459
6.83E-05	0.007351857
6.84E-05	-0.004539597
6.85E-05	-0.01292135
6.85E-05	-0.01740404
6.86E-05	-0.018511134
6.87E-05	-0.01745302
6.87E-05	-0.0157304
6.88E-05	-0.01467327
6.89E-05	-0.015043286
6.89E-05	-0.016812751
6.90E-05	-0.019185938
6.91E-05	-0.020860432
6.91E-05	-0.020457403
6.92E-05	-0.016998287
6.93E-05	-0.010286832
6.93E-05	-0.001075893
6.94E-05	0.009043443
6.95E-05	0.018014252
6.95E-05	0.023850974
6.96E-05	0.025191177
6.97E-05	0.021701374
6.97E-05	0.014214696
6.98E-05	0.004554746
6.99E-05	-0.004912794
6.99E-05	-0.011885577
7.00E-05	-0.014732906
7.01E-05	-0.012952668
7.01E-05	-0.00735715
7.02E-05	7.64478E-05
7.03E-05	0.006682163
7.03E-05	0.009822448
7.04E-05	0.007683965
7.05E-05	-6.40121E-05
7.05E-05	-0.01196872
7.06E-05	-0.025005851
7.07E-05	-0.035319706
7.07E-05	-0.039329112
7.08E-05	-0.034879375
7.09E-05	-0.02205638
7.09E-05	-0.003349078
7.10E-05	0.016950778
7.11E-05	0.03396131
7.11E-05	0.043654961
7.12E-05	0.044056224
7.13E-05	0.03579059
7.13E-05	0.021805165
7.14E-05	0.006373854
7.15E-05	-0.006258988
7.15E-05	-0.01313316
7.16E-05	-0.013325556
7.17E-05	-0.008000721
7.17E-05	0.000185424
7.18E-05	0.008063477
7.19E-05	0.012949123
7.19E-05	0.013347042
7.20E-05	0.00919473
7.21E-05	0.001661338
7.21E-05	-0.007341593
7.22E-05	-0.01573039
7.23E-05	-0.021727806
7.23E-05	-0.024162759
7.24E-05	-0.022587347
7.25E-05	-0.017253896
7.25E-05	-0.008998976
7.26E-05	0.000934666
7.27E-05	0.011118969
7.27E-05	0.02017734
7.28E-05	0.026994109
7.29E-05	0.030847456
7.29E-05	0.031435606
7.30E-05	0.028807128
7.31E-05	0.023246419
7.31E-05	0.015182185
7.32E-05	0.00516695
7.33E-05	-0.006070653
7.33E-05	-0.017547824
7.34E-05	-0.027997161
7.35E-05	-0.03594784
7.35E-05	-0.039942972
7.36E-05	-0.038863834
7.37E-05	-0.032283477
7.37E-05	-0.020744883
7.38E-05	-0.005857952
7.39E-05	0.009858897
7.39E-05	0.023409118
7.40E-05	0.031958417
7.41E-05	0.033544228
7.41E-05	0.027659309
7.42E-05	0.015514879
7.43E-05	-0.00014498
7.43E-05	-0.015677329
7.44E-05	-0.027475761
7.45E-05	-0.032941548
7.45E-05	-0.03118856
7.46E-05	-0.023248545
7.47E-05	-0.0116973
7.47E-05	0.000183811
7.48E-05	0.009437864
7.49E-05	0.014312224
7.49E-05	0.014698496
7.50E-05	0.011995763
7.51E-05	0.008463974
7.51E-05	0.006310757
7.52E-05	0.006845694
7.53E-05	0.010005443
7.53E-05	0.014412931
7.54E-05	0.017939389
7.55E-05	0.018554843
7.55E-05	0.015153106
7.56E-05	0.008050852
7.57E-05	-0.001018555
7.57E-05	-0.009416361
7.58E-05	-0.014441281
7.59E-05	-0.014224174
7.59E-05	-0.008385875
7.60E-05	0.001748082
7.61E-05	0.013438876
7.61E-05	0.023246746
7.62E-05	0.027961021
7.63E-05	0.025492502
7.63E-05	0.015488648
7.64E-05	-0.000492668
7.65E-05	-0.019301741
7.65E-05	-0.036934911
7.66E-05	-0.049511947
7.67E-05	-0.054246826
7.67E-05	-0.050157939
7.68E-05	-0.038322586
7.69E-05	-0.021591641
7.69E-05	-0.003827899
7.70E-05	0.011133121
7.71E-05	0.020509559
7.71E-05	0.023288449
7.72E-05	0.020414412
7.73E-05	0.014391632
7.73E-05	0.008421013
7.74E-05	0.005343513
7.75E-05	0.006724581
7.75E-05	0.012368625
7.76E-05	0.020413385
7.77E-05	0.027963383
7.77E-05	0.032051625
7.78E-05	0.030617064
7.79E-05	0.023188244
7.79E-05	0.011063886
7.80E-05	-0.003057833
7.81E-05	-0.015876584
7.81E-05	-0.024460025
7.82E-05	-0.027083798
7.83E-05	-0.023684906
7.83E-05	-0.015797402
7.84E-05	-0.006009453
7.85E-05	0.002865539
7.85E-05	0.008619861
7.86E-05	0.010210735
7.87E-05	0.007882484
7.87E-05	0.002852557
7.88E-05	-0.003273728
7.89E-05	-0.009103101
7.89E-05	-0.013827497
7.90E-05	-0.017246664
7.91E-05	-0.019483334
7.91E-05	-0.020576703
7.92E-05	-0.020191824
7.93E-05	-0.017619838
7.93E-05	-0.012095174
7.94E-05	-0.00328995
7.95E-05	0.008257219
7.95E-05	0.021009477
7.96E-05	0.032706019
7.97E-05	0.04097012
7.97E-05	0.044024335
7.98E-05	0.0412294
7.99E-05	0.0332335
7.99E-05	0.021682469
8.00E-05	0.008628154
8.01E-05	-0.004107324
8.01E-05	-0.015349623
8.02E-05	-0.024625029
8.03E-05	-0.031878587
8.03E-05	-0.037044182
8.04E-05	-0.039717844
8.05E-05	-0.03912731
8.05E-05	-0.034439386
8.06E-05	-0.02527309
8.07E-05	-0.012171949
8.07E-05	0.003211954
8.08E-05	0.018356673
8.09E-05	0.030486218
8.09E-05	0.037353888
8.10E-05	0.037904242
8.11E-05	0.032565305
8.11E-05	0.023066627
8.12E-05	0.011859574
8.13E-05	0.001363553
8.13E-05	-0.006688202
8.14E-05	-0.011588788
8.15E-05	-0.013608125
8.15E-05	-0.013631822
8.16E-05	-0.012672618
8.17E-05	-0.011456357
8.17E-05	-0.010219557
8.18E-05	-0.008746814
8.19E-05	-0.006577274
8.19E-05	-0.003263846
8.20E-05	0.001415311
8.21E-05	0.007337279
8.21E-05	0.013996051
8.22E-05	0.020513733
8.23E-05	0.025690557
8.23E-05	0.028122727
8.24E-05	0.02643791
8.25E-05	0.019669586
8.25E-05	0.007713687
8.26E-05	-0.008280216
8.27E-05	-0.025783801
8.27E-05	-0.041195135
8.28E-05	-0.050610123
8.29E-05	-0.050908609
8.29E-05	-0.040837255
8.30E-05	-0.021702362
8.31E-05	0.002636897
8.31E-05	0.026575691
8.32E-05	0.0441972
8.33E-05	0.050925272
8.33E-05	0.044884499
8.34E-05	0.027525648
8.35E-05	0.003303459
8.35E-05	-0.021511074
8.36E-05	-0.040527521
8.37E-05	-0.04893987
8.37E-05	-0.044749456
8.38E-05	-0.029184244
8.39E-05	-0.006241406
8.39E-05	0.018467802
8.40E-05	0.039215991
8.41E-05	0.051582987
8.41E-05	0.053443683
8.42E-05	0.045305365
8.43E-05	0.029959972
8.43E-05	0.01159463
8.44E-05	-0.005375506
8.45E-05	-0.017434668
8.45E-05	-0.022768362
8.46E-05	-0.02155454
8.47E-05	-0.015704421
8.47E-05	-0.008163752
8.48E-05	-0.002000188
8.49E-05	0.000454094
8.49E-05	-0.001826541
8.50E-05	-0.008403379
8.51E-05	-0.017619888
8.51E-05	-0.027129693
8.52E-05	-0.034520443
8.53E-05	-0.03785784
8.53E-05	-0.036036899
8.54E-05	-0.028912132
8.55E-05	-0.017246619
8.55E-05	-0.002548473
8.56E-05	0.013149886
8.57E-05	0.02754796
8.57E-05	0.038375501
8.58E-05	0.043739159
8.59E-05	0.0424924
8.59E-05	0.034558252
8.60E-05	0.021100304
8.61E-05	0.004443835
8.61E-05	-0.012299902
8.62E-05	-0.025864029
8.63E-05	-0.033575683
8.63E-05	-0.034026062
8.64E-05	-0.027458846
8.65E-05	-0.015738485
8.65E-05	-0.001879481
8.66E-05	0.010748456
8.67E-05	0.019314653
8.67E-05	0.022255134
8.68E-05	0.019611962
8.69E-05	0.012881031
8.69E-05	0.004426216
8.70E-05	-0.003338668
8.71E-05	-0.008718878
8.71E-05	-0.011196669
8.72E-05	-0.011428597
8.73E-05	-0.010802396
8.73E-05	-0.010735994
8.74E-05	-0.011997465
8.75E-05	-0.014314458
8.75E-05	-0.016427088
8.76E-05	-0.016565837
8.77E-05	-0.013168822
8.77E-05	-0.005561584
8.78E-05	0.005660772
8.79E-05	0.018692107
8.79E-05	0.030989481
8.80E-05	0.039987779
8.81E-05	0.04380427
8.81E-05	0.041706389
8.82E-05	0.034218919
8.83E-05	0.022883787
8.83E-05	0.009795344
8.84E-05	-0.002915497
8.85E-05	-0.013497563
8.85E-05	-0.02081487
8.86E-05	-0.024400575
8.87E-05	-0.024385657
8.87E-05	-0.021373546
8.88E-05	-0.01631009
8.89E-05	-0.010360008
8.89E-05	-0.004770774
8.90E-05	-0.000700546
8.91E-05	0.000990465
8.91E-05	-5.12643E-05
8.92E-05	-0.003530879
8.93E-05	-0.008500601
8.93E-05	-0.013532615
8.94E-05	-0.017051471
8.95E-05	-0.01774647
8.95E-05	-0.014943533
8.96E-05	-0.008817251
8.97E-05	-0.000369535
8.97E-05	0.008822164
8.98E-05	0.017007857
8.99E-05	0.022691642
8.99E-05	0.024954473
9.00E-05	0.023592096
9.01E-05	0.019058146
9.01E-05	0.012270173
9.02E-05	0.004370352
9.03E-05	-0.00347507
9.03E-05	-0.010196882
9.04E-05	-0.014877727
9.05E-05	-0.016791163
9.05E-05	-0.015477285
9.06E-05	-0.010872902
9.07E-05	-0.003459991
9.07E-05	0.005648031
9.08E-05	0.014772777
9.09E-05	0.021940978
9.09E-05	0.02533266
9.10E-05	0.023794941
9.11E-05	0.017252359
9.11E-05	0.006848897
9.12E-05	-0.005269487
9.13E-05	-0.016501068
9.13E-05	-0.024506807
9.14E-05	-0.027867609
9.15E-05	-0.026454485
9.15E-05	-0.021379098
9.16E-05	-0.014542774
9.17E-05	-0.007946486
9.17E-05	-0.003011856
9.18E-05	-0.000154921
9.19E-05	0.001243563
9.19E-05	0.002475816
9.20E-05	0.004899318
9.21E-05	0.009312334
9.21E-05	0.015537803
9.22E-05	0.022357865
9.23E-05	0.027817154
9.23E-05	0.029791087
9.24E-05	0.026639377
9.25E-05	0.017750352
9.25E-05	0.003824196
9.26E-05	-0.013176554
9.27E-05	-0.030394495
9.27E-05	-0.044672193
9.28E-05	-0.053235796
9.29E-05	-0.054310481
9.29E-05	-0.047524849
9.30E-05	-0.034004081
9.31E-05	-0.01612245
9.31E-05	0.003032078
9.32E-05	0.020347915
9.33E-05	0.033353802
9.33E-05	0.04067859
9.34E-05	0.04218912
9.35E-05	0.03879301
9.35E-05	0.032001971
9.36E-05	0.023426224
9.37E-05	0.014377612
9.37E-05	0.00569667
9.38E-05	-0.002186353
9.39E-05	-0.009046306
9.39E-05	-0.014654196
9.40E-05	-0.018684103
9.41E-05	-0.020778002
9.41E-05	-0.02071741
9.42E-05	-0.018590532
9.43E-05	-0.014846506
9.43E-05	-0.01019176
9.44E-05	-0.005371594
9.45E-05	-0.000945339
9.45E-05	0.002830616
9.46E-05	0.00595486
9.47E-05	0.008501808
9.47E-05	0.010419915
9.48E-05	0.011433538
9.49E-05	0.01112283
9.49E-05	0.009159157
9.50E-05	0.005581856
9.51E-05	0.000964697
9.51E-05	-0.00364006
9.52E-05	-0.006990881
9.53E-05	-0.008076251
9.53E-05	-0.006489627
9.54E-05	-0.002594807
9.55E-05	0.002596915
9.55E-05	0.007789894
9.56E-05	0.01185475
9.57E-05	0.014177037
9.57E-05	0.014764178
9.58E-05	0.014083159
9.59E-05	0.012721852
9.59E-05	0.011042446
9.60E-05	0.008990867
9.61E-05	0.006147582
9.61E-05	0.001990399
9.62E-05	-0.003757251
9.63E-05	-0.010855573
9.63E-05	-0.018480711
9.64E-05	-0.025393459
9.65E-05	-0.030276296
9.65E-05	-0.032103231
9.66E-05	-0.030402155
9.67E-05	-0.025324609
9.67E-05	-0.017523593
9.68E-05	-0.00791795
9.69E-05	0.002543176
9.69E-05	0.013021022
9.70E-05	0.022798605
9.71E-05	0.031199551
9.71E-05	0.037499545
9.72E-05	0.040919154
9.73E-05	0.040744331
9.73E-05	0.036551819
9.74E-05	0.028452797
9.75E-05	0.01723847
9.75E-05	0.004333532
9.76E-05	-0.008470368
9.77E-05	-0.019441397
9.77E-05	-0.027362871
9.78E-05	-0.031858882
9.79E-05	-0.033465917
9.79E-05	-0.033409321
9.80E-05	-0.03314816
9.81E-05	-0.033836047
9.81E-05	-0.035878855
9.82E-05	-0.038739553
9.83E-05	-0.041056126
9.83E-05	-0.041035748
9.84E-05	-0.037000091
9.85E-05	-0.027915979
9.85E-05	-0.013759457
9.86E-05	0.004379255
9.87E-05	0.024464065
9.87E-05	0.043896574
9.88E-05	0.060013679
9.89E-05	0.070586534
9.89E-05	0.074224467
9.90E-05	0.070618801
9.91E-05	0.060593554
9.91E-05	0.045961055
9.92E-05	0.029204411
9.93E-05	0.013033494
9.93E-05	-0.000116473
9.94E-05	-0.008555167
9.95E-05	-0.011680249
9.95E-05	-0.010108173
9.96E-05	-0.005543899
9.97E-05	-0.000394635
9.97E-05	0.002802066
9.98E-05	0.002011842
9.99E-05	-0.003753616
9.99E-05	-0.014126854
1.00E-04	-0.027399487
1.00E-04	-0.040875472
1.00E-04	-0.05148845
1.00E-04	-0.056537195
1.00E-04	-0.054356564
1.00E-04	-0.044752818
1.00E-04	-0.029087713
1.00E-04	-0.009986086
1.01E-04	0.009262653
1.01E-04	0.025456044
1.01E-04	0.036189656
1.01E-04	0.040344642
1.01E-04	0.038229678
1.01E-04	0.031353394
1.01E-04	0.021908065
1.01E-04	0.012128584
1.01E-04	0.003723565
1.01E-04	-0.002453266
1.01E-04	-0.006407878
1.01E-04	-0.008715574
1.01E-04	-0.010068919
1.01E-04	-0.010853705
1.01E-04	-0.010930208
1.02E-04	-0.009715907
1.02E-04	-0.006542889
1.02E-04	-0.00114549
1.02E-04	0.005933784
1.02E-04	0.013218218
1.02E-04	0.018554485
1.02E-04	0.019713932
1.02E-04	0.015158013
1.02E-04	0.004706469
1.02E-04	-0.010144727
1.02E-04	-0.026405
1.02E-04	-0.040261473
1.02E-04	-0.048066255
1.02E-04	-0.047353065
1.02E-04	-0.037576735
1.03E-04	-0.020346808
1.03E-04	0.000922904
1.03E-04	0.021853234
1.03E-04	0.038189332
1.03E-04	0.046835272
1.03E-04	0.046552276
1.03E-04	0.038147034
1.03E-04	0.024126459
1.03E-04	0.007948555
1.03E-04	-0.006899438
1.03E-04	-0.017732386
1.03E-04	-0.023193254
1.03E-04	-0.023364898
1.03E-04	-0.019487102
1.03E-04	-0.013410198
1.04E-04	-0.006979125
1.04E-04	-0.001539666
1.04E-04	0.00230283
1.04E-04	0.004638623
1.04E-04	0.005989131
1.04E-04	0.006956098
1.04E-04	0.007932754
1.04E-04	0.008983276
1.04E-04	0.009916721
1.04E-04	0.010495441
1.04E-04	0.01065995
1.04E-04	0.01064685
1.04E-04	0.01092593
1.04E-04	0.011967378
1.04E-04	0.013933921
1.05E-04	0.016439219
1.05E-04	0.018501341
1.05E-04	0.018749399
1.05E-04	0.015841859
1.05E-04	0.008964018
1.05E-04	-0.001771266
1.05E-04	-0.01517318
1.05E-04	-0.029146752
1.05E-04	-0.041155486
1.05E-04	-0.048839999
1.05E-04	-0.050607509
1.05E-04	-0.046017398
1.05E-04	-0.035853921
1.05E-04	-0.021877595
1.05E-04	-0.006343301
1.06E-04	0.008559403
1.06E-04	0.021174616
1.06E-04	0.030627001
1.06E-04	0.036795662
1.06E-04	0.040055994
1.06E-04	0.040905617
1.06E-04	0.039625338
1.06E-04	0.036108319
1.06E-04	0.029926597
1.06E-04	0.020614217
1.06E-04	0.008061896
1.06E-04	-0.007131605
1.06E-04	-0.023502823
1.06E-04	-0.038853276
1.06E-04	-0.050662874
1.07E-04	-0.056683136
1.07E-04	-0.055537126
1.07E-04	-0.047138952
1.07E-04	-0.032794979
1.07E-04	-0.01494492
1.07E-04	0.003387112
1.07E-04	0.019274302
1.07E-04	0.030508659
1.07E-04	0.035997145
1.07E-04	0.035846776
1.07E-04	0.031151105
1.07E-04	0.023577779
1.07E-04	0.014899376
1.07E-04	0.006603488
1.07E-04	-0.000331547
1.08E-04	-0.005475983
1.08E-04	-0.008843108
1.08E-04	-0.010710399
1.08E-04	-0.011438668
1.08E-04	-0.011335952
1.08E-04	-0.010581545
1.08E-04	-0.009202594
1.08E-04	-0.007088573
1.08E-04	-0.004035458
1.08E-04	0.000179637
1.08E-04	0.005691237
1.08E-04	0.012415444
1.08E-04	0.019927137
1.08E-04	0.02739189
1.08E-04	0.033601242
1.09E-04	0.037138763
1.09E-04	0.036663611
1.09E-04	0.031252828
1.09E-04	0.020711508
1.09E-04	0.005754993
1.09E-04	-0.012003533
1.09E-04	-0.030275806
1.09E-04	-0.046487344
1.09E-04	-0.058243616
1.09E-04	-0.063766116
1.09E-04	-0.062203881
1.09E-04	-0.053761608
1.09E-04	-0.039631613
1.09E-04	-0.021756758
1.09E-04	-0.0024801
1.10E-04	0.015851626
1.10E-04	0.031262137
1.10E-04	0.0424352
1.10E-04	0.048869343
1.10E-04	0.050864875
1.10E-04	0.049339279
1.10E-04	0.045504354
1.10E-04	0.040479777
1.10E-04	0.03494822
1.10E-04	0.028962031
1.10E-04	0.021979347
1.10E-04	0.013142211
1.10E-04	0.001725913
1.10E-04	-0.012381892
1.10E-04	-0.028343365
1.11E-04	-0.044317009
1.11E-04	-0.05774631
1.11E-04	-0.065935858
1.11E-04	-0.066756334
1.11E-04	-0.059266241
1.11E-04	-0.044055112
1.11E-04	-0.023198317
1.11E-04	0.000165232
1.11E-04	0.022503227
1.11E-04	0.040610664
1.11E-04	0.052183637
1.11E-04	0.056114593
1.11E-04	0.052481955
1.11E-04	0.042305226
1.11E-04	0.027197771
1.12E-04	0.009049197
1.12E-04	-0.010181384
1.12E-04	-0.028556425
1.12E-04	-0.044195762
1.12E-04	-0.055343022
1.12E-04	-0.06052399
1.12E-04	-0.058797312
1.12E-04	-0.050028859
1.12E-04	-0.035079439
1.12E-04	-0.015799542
1.12E-04	0.005219323
1.12E-04	0.025105232
1.12E-04	0.041266849
1.12E-04	0.051900727
1.12E-04	0.056300842
1.13E-04	0.054887123
1.13E-04	0.048956766
1.13E-04	0.040246528
1.13E-04	0.030443967
1.13E-04	0.020789755
1.13E-04	0.0118727
1.13E-04	0.003652045
1.13E-04	-0.004326281
1.13E-04	-0.01260354
1.13E-04	-0.02147552
1.13E-04	-0.030747059
1.13E-04	-0.039636487
1.13E-04	-0.04685321
1.13E-04	-0.050833206
1.13E-04	-0.050086603
1.14E-04	-0.043589327
1.14E-04	-0.031137636
1.14E-04	-0.013582362
1.14E-04	0.007130778
1.14E-04	0.028158695
1.14E-04	0.046195497
1.14E-04	0.058083653
1.14E-04	0.061484827
1.14E-04	0.055455466
1.14E-04	0.040771964
1.14E-04	0.019893852
1.14E-04	-0.003461339
1.14E-04	-0.025056954
1.14E-04	-0.041022652
1.14E-04	-0.048670128
1.15E-04	-0.047033758
1.15E-04	-0.037000171
1.15E-04	-0.021005019
1.15E-04	-0.002392005
1.15E-04	0.015379597
1.15E-04	0.029461705
1.15E-04	0.038094954
1.15E-04	0.040742125
1.15E-04	0.037893631
1.15E-04	0.030660911
1.15E-04	0.020326101
1.15E-04	0.008010331
1.15E-04	-0.005439822
1.15E-04	-0.019342153
1.15E-04	-0.03293079
1.16E-04	-0.045113264
1.16E-04	-0.054377565
1.16E-04	-0.058940175
1.16E-04	-0.057134416
1.16E-04	-0.047940338
1.16E-04	-0.031487594
1.16E-04	-0.009345897
1.16E-04	0.015534159
1.16E-04	0.039271105
1.16E-04	0.057813304
1.16E-04	0.06782869
1.16E-04	0.067489305
1.16E-04	0.056933444
1.16E-04	0.038273027
1.16E-04	0.015137309
1.17E-04	-0.008128423
1.17E-04	-0.027400535
1.17E-04	-0.039614994
1.17E-04	-0.04331031
1.17E-04	-0.038770502
1.17E-04	-0.027776757
1.17E-04	-0.013071378
1.17E-04	0.002302562
1.17E-04	0.015617755
1.17E-04	0.024904999
1.17E-04	0.029157628
1.17E-04	0.028306176
1.17E-04	0.023027562
1.17E-04	0.014480769
1.17E-04	0.004056378
1.18E-04	-0.006804695
1.18E-04	-0.016712885
1.18E-04	-0.024383529
1.18E-04	-0.028695735
1.18E-04	-0.028802748
1.18E-04	-0.024305435
1.18E-04	-0.015450646
1.18E-04	-0.003274148
1.18E-04	0.010406414
1.18E-04	0.023214798
1.18E-04	0.032655712
1.18E-04	0.036686514
1.18E-04	0.03426743
1.18E-04	0.025711888
1.18E-04	0.012698575
1.19E-04	-0.002099182
1.19E-04	-0.015685535
1.19E-04	-0.025527705
1.19E-04	-0.030214494
1.19E-04	-0.029775387
1.19E-04	-0.025552137
1.19E-04	-0.019660357
1.19E-04	-0.014218275
1.19E-04	-0.010602617
1.19E-04	-0.008987833
1.19E-04	-0.008331754
1.19E-04	-0.00682107
1.19E-04	-0.002629495
1.19E-04	0.005270674
1.19E-04	0.016530498
1.20E-04	0.127008657
1.20E-04	0.176077306
1.20E-04	0.204813767
1.20E-04	0.202242726
1.20E-04	0.164163225
1.20E-04	0.095006259
1.20E-04	0.007183329
1.20E-04	-0.081964417
1.20E-04	-0.154734088
1.20E-04	-0.197774877
1.20E-04	-0.205518013
1.20E-04	-0.181287034
1.20E-04	-0.135791849
1.20E-04	-0.083518393
1.20E-04	-0.038182677
1.21E-04	-0.008678976
1.21E-04	0.003234309
1.21E-04	0.002845699
1.21E-04	9.90531E-05
1.21E-04	0.005720347
1.21E-04	0.027124036
1.21E-04	0.065405522
1.21E-04	0.114378002
1.21E-04	0.161972386
1.21E-04	0.193614753
1.21E-04	0.196597424
1.21E-04	0.164165735
1.21E-04	0.098108578
1.21E-04	0.009050915
1.21E-04	-0.085717473
1.22E-04	-0.166352437
1.22E-04	-0.215430925
1.22E-04	-0.222453279
1.22E-04	-0.186633633
1.22E-04	-0.117198332
1.22E-04	-0.031075619
1.22E-04	0.05140635
1.22E-04	0.11165475
1.22E-04	0.13738794
1.22E-04	0.125434168
1.22E-04	0.082056393
1.22E-04	0.020818993
1.22E-04	-0.041302237
1.22E-04	-0.088408846
1.22E-04	-0.109520239
1.23E-04	-0.100803612
1.23E-04	-0.065770652
1.23E-04	-0.013646672
1.23E-04	0.043404416
1.23E-04	0.093290642
1.23E-04	0.126431744
1.23E-04	0.137153706
1.23E-04	0.123986601
1.23E-04	0.089159703
1.23E-04	0.037739777
1.23E-04	-0.023211782
1.23E-04	-0.085306418
1.23E-04	-0.139413762
1.23E-04	-0.176401264
1.23E-04	-0.188233886
1.24E-04	-0.169442263
1.24E-04	-0.118693021
1.24E-04	-0.039981748
1.24E-04	0.057081373
1.24E-04	0.158246895
1.24E-04	0.24686955
1.24E-04	0.30701756
1.24E-04	0.326727434
1.24E-04	0.300574367
1.24E-04	0.230884915
1.24E-04	0.127276374
1.24E-04	0.004678299
1.24E-04	-0.119616708
1.24E-04	-0.229097998
1.24E-04	-0.310632755
1.25E-04	-0.356008169
1.25E-04	-0.362276436
1.25E-04	-0.331113553
1.25E-04	-0.267632102
1.25E-04	-0.179132895
1.25E-04	-0.074152809
1.25E-04	0.038070804
1.25E-04	0.147836606
1.25E-04	0.245187524
1.25E-04	0.320372347
1.25E-04	0.364717537
1.25E-04	0.371859712
1.25E-04	0.339082142
1.25E-04	0.26837553
1.25E-04	0.166845677
1.26E-04	0.046225177
1.26E-04	-0.078532661
1.26E-04	-0.191365769
1.26E-04	-0.277527682
1.26E-04	-0.325857144
1.26E-04	-0.330471199
1.26E-04	-0.291592142
1.26E-04	-0.215412181
1.26E-04	-0.113071115
1.26E-04	0.001030416
1.26E-04	0.111291047
1.26E-04	0.203031242
1.26E-04	0.264399332
1.26E-04	0.287836808
1.26E-04	0.270949215
1.27E-04	0.216697702
1.27E-04	0.132906746
1.27E-04	0.03115168
1.27E-04	-0.074830346
1.27E-04	-0.171006047
1.27E-04	-0.244941206
1.27E-04	-0.287465963
1.27E-04	-0.293873219
1.27E-04	-0.26447045
1.27E-04	-0.204397315
1.27E-04	-0.122732984
1.27E-04	-0.031030946
1.27E-04	0.058479609
1.27E-04	0.134726382
1.27E-04	0.189350589
1.28E-04	0.217725624
1.28E-04	0.219283247
1.28E-04	0.197125161
1.28E-04	0.157047599
1.28E-04	0.106216716
1.28E-04	0.051796017
1.28E-04	-0.000185824
1.28E-04	-0.045515404
1.28E-04	-0.081937252
1.28E-04	-0.108809965
1.28E-04	-0.126446642
1.28E-04	-0.135377574
1.28E-04	-0.135779697
1.28E-04	-0.127258513
1.28E-04	-0.109061155
1.29E-04	-0.080668861
1.29E-04	-0.042591881
1.29E-04	0.002897413
1.29E-04	0.051380951
1.29E-04	0.096492379
1.29E-04	0.130792604
1.29E-04	0.147230276
1.29E-04	0.140894748
1.29E-04	0.11062005
1.29E-04	0.05995105
1.29E-04	-0.002914742
1.29E-04	-0.0663709
1.29E-04	-0.117667731
1.29E-04	-0.145726478
1.29E-04	-0.143812721
1.30E-04	-0.111349166
1.30E-04	-0.054326963
1.30E-04	0.015871021
1.30E-04	0.084993374
1.30E-04	0.139164397
1.30E-04	0.168014816
1.30E-04	0.166892775
1.30E-04	0.137606236
1.30E-04	0.087573847
1.30E-04	0.027695581
1.30E-04	-0.030402654
1.30E-04	-0.076977707
1.30E-04	-0.105968298
1.30E-04	-0.11562406
1.30E-04	-0.107983412
1.31E-04	-0.020196404
1.31E-04	-0.013773231
1.31E-04	-0.00677025
1.31E-04	-2.7332E-05
1.31E-04	0.005938086
1.31E-04	0.010854598
1.31E-04	0.01458161
1.31E-04	0.01702197
1.31E-04	0.018100096
1.31E-04	0.017802672
1.31E-04	0.016245959
1.31E-04	0.013721132
1.31E-04	0.01067983
1.31E-04	0.007649812
1.31E-04	0.005101596
1.32E-04	0.003308907
1.32E-04	0.002250862
1.32E-04	0.001591681
1.32E-04	0.000751501
1.32E-04	-0.000943419
1.32E-04	-0.004062426
1.32E-04	-0.008867496
1.32E-04	-0.015152408
1.32E-04	-0.022167603
1.32E-04	-0.02866416
1.32E-04	-0.033072883
1.32E-04	-0.033807635
1.32E-04	-0.029648617
1.32E-04	-0.020127404
1.32E-04	-0.005812119
1.33E-04	0.011606466
1.33E-04	0.029495192
1.33E-04	0.044726947
1.33E-04	0.054320983
1.33E-04	0.056127615
1.33E-04	0.049375642
1.33E-04	0.034919735
1.33E-04	0.01510018
1.33E-04	-0.006763908
1.33E-04	-0.027114633
1.33E-04	-0.042923339
1.33E-04	-0.052273151
1.33E-04	-0.054604629
1.33E-04	-0.050587581
1.33E-04	-0.041703488
1.34E-04	-0.029713901
1.34E-04	-0.016211432
1.34E-04	-0.002398814
1.34E-04	0.010864025
1.34E-04	0.022821958
1.34E-04	0.032555536
1.34E-04	0.03885535
1.34E-04	0.040354156
1.34E-04	0.035918448
1.34E-04	0.025179207
1.34E-04	0.00899819
1.34E-04	-0.010341926
1.34E-04	-0.029363942
1.34E-04	-0.044045998
1.34E-04	-0.050755812
1.35E-04	-0.047219034
1.35E-04	-0.033237637
1.35E-04	-0.01092883
1.35E-04	0.015612956
1.35E-04	0.04116737
1.35E-04	0.060540401
1.35E-04	0.069723071
1.35E-04	0.066764253
1.35E-04	0.052148742
1.35E-04	0.028612632
1.35E-04	0.000474115
1.35E-04	-0.027324994
1.35E-04	-0.050220579
1.35E-04	-0.064842418
1.35E-04	-0.069493952
1.36E-04	-0.064246806
1.36E-04	-0.050700554
1.36E-04	-0.031520701
1.36E-04	-0.009890341
1.36E-04	0.011010721
1.36E-04	0.0284274
1.36E-04	0.040324996
1.36E-04	0.045563973
1.36E-04	0.043968712
1.36E-04	0.036299618
1.36E-04	0.024127739
1.36E-04	0.009608444
1.36E-04	-0.004836509
1.36E-04	-0.016895208
1.36E-04	-0.024740119
1.37E-04	-0.027325939
1.37E-04	-0.024543452
1.37E-04	-0.017191447
1.37E-04	-0.006775786
1.37E-04	0.004811007
1.37E-04	0.015646606
1.37E-04	0.024088099
1.37E-04	0.028974779
1.37E-04	0.029707958
1.37E-04	0.026231969
1.37E-04	0.018964821
1.37E-04	0.008724084
1.37E-04	-0.003330658
1.37E-04	-0.015752346
1.37E-04	-0.026896018
1.38E-04	-0.035083389
1.38E-04	-0.038855658
1.38E-04	-0.037282718
1.38E-04	-0.030252036
1.38E-04	-0.018637619
1.38E-04	-0.004262693
1.38E-04	0.010378962
1.38E-04	0.02260562
1.38E-04	0.030125749
1.38E-04	0.031562216
1.38E-04	0.026778727
1.38E-04	0.016915264
1.38E-04	0.004123273
1.38E-04	-0.008925596
1.38E-04	-0.019622961
1.39E-04	-0.025950998
1.39E-04	-0.026835604
1.39E-04	-0.022269704
1.39E-04	-0.013218692
1.39E-04	-0.001371481
1.39E-04	0.011181668
1.39E-04	0.022274881
1.39E-04	0.02995725
1.39E-04	0.032738398
1.39E-04	0.029791638
1.39E-04	0.021109956
1.39E-04	0.007588975
1.39E-04	-0.009004915
1.39E-04	-0.026220548
1.39E-04	-0.041271997
1.40E-04	-0.051513227
1.40E-04	-0.0549468
1.40E-04	-0.050645508
1.40E-04	-0.038970886
1.40E-04	-0.021520363
1.40E-04	-0.000806531
1.40E-04	0.020249456
1.40E-04	0.038877557
1.40E-04	0.052928482
1.40E-04	0.061147394
1.40E-04	0.063214274
1.40E-04	0.059588329
1.40E-04	0.051246792
1.40E-04	0.039422937
1.40E-04	0.025420593
1.41E-04	0.010529577
1.41E-04	-0.003988518
1.41E-04	-0.016906904
1.41E-04	-0.027091623
1.41E-04	-0.033633869
1.41E-04	-0.036028104
1.41E-04	-0.034326444
1.41E-04	-0.029189369
1.41E-04	-0.021780953
1.41E-04	-0.01351395
1.41E-04	-0.005712633
1.41E-04	0.000697245
1.41E-04	0.005361726
1.41E-04	0.008470382
1.41E-04	0.010535031
1.42E-04	0.012060023
1.42E-04	0.013234687
1.42E-04	0.013776135
1.42E-04	0.012997661
1.42E-04	0.010092378
1.42E-04	0.004535866
1.42E-04	-0.003542509
1.42E-04	-0.013169809
1.42E-04	-0.022616451
1.42E-04	-0.029761449
1.42E-04	-0.032640812
1.42E-04	-0.030015531
1.42E-04	-0.021781081
1.42E-04	-0.009085845
1.42E-04	0.005887175
1.43E-04	0.020416935
1.43E-04	0.031878829
1.43E-04	0.038338495
1.43E-04	0.038945186
1.43E-04	0.034030373
1.43E-04	0.024908555
1.43E-04	0.013461562
1.43E-04	0.001643068
1.43E-04	-0.008952048
1.43E-04	-0.0173445
1.43E-04	-0.023209697
1.43E-04	-0.026727988
1.43E-04	-0.028329113
1.43E-04	-0.028436606
1.43E-04	-0.027302491
1.44E-04	-0.024978911
1.44E-04	-0.021417505
1.44E-04	-0.016639615
1.44E-04	-0.010896123
1.44E-04	-0.00474183
1.44E-04	0.001017468
1.44E-04	0.005499988
1.44E-04	0.007994136
1.44E-04	0.008196811
1.44E-04	0.00636256
1.44E-04	0.00330585
1.44E-04	0.000241146
1.44E-04	-0.001507277
1.44E-04	-0.000854786
1.44E-04	0.002725675
1.45E-04	0.00900426
1.45E-04	0.016973503
1.45E-04	0.025025107
1.45E-04	0.031294114
1.45E-04	0.034098196
1.45E-04	0.032370742
1.45E-04	0.025979366
1.45E-04	0.015840058
1.45E-04	0.003778695
1.45E-04	-0.007848884
1.45E-04	-0.016703165
1.45E-04	-0.0210457
1.45E-04	-0.020209642
1.45E-04	-0.014817033
1.45E-04	-0.006661279
1.46E-04	0.001741066
1.46E-04	0.007826882
1.46E-04	0.00971343
1.46E-04	0.006766774
1.46E-04	-0.000166699
1.46E-04	-0.008954646
1.46E-04	-0.016764982
1.46E-04	-0.020888227
1.46E-04	-0.019560338
1.46E-04	-0.012539736
1.46E-04	-0.001259423
1.46E-04	0.011502483
1.46E-04	0.022344724
1.46E-04	0.028152895
1.46E-04	0.026938392
1.47E-04	0.018373601
1.47E-04	0.003887258
1.47E-04	-0.01368577
1.47E-04	-0.030781054
1.47E-04	-0.04391075
1.47E-04	-0.050389962
1.47E-04	-0.048823611
1.47E-04	-0.039279844
1.47E-04	-0.023167837
1.47E-04	-0.002900517
1.47E-04	0.018550945
1.47E-04	0.038118733
1.47E-04	0.053055741
1.47E-04	0.061280964
1.47E-04	0.061641326
1.48E-04	0.054075676
1.48E-04	0.039655276
1.48E-04	0.020470112
1.48E-04	-0.000656412
1.48E-04	-0.020606017
1.48E-04	-0.036493171
1.48E-04	-0.046177828
1.48E-04	-0.048645123
1.48E-04	-0.044157163
1.48E-04	-0.034135247
1.48E-04	-0.020803824
1.48E-04	-0.006689836
1.48E-04	0.005892763
1.48E-04	0.015248943
1.48E-04	0.020515902
1.49E-04	0.021663655
1.49E-04	0.019323383
1.49E-04	0.014524682
1.49E-04	0.008429933
1.49E-04	0.002132342
1.49E-04	-0.003455957
1.49E-04	-0.007639337
1.49E-04	-0.009935906
1.49E-04	-0.010077057
1.49E-04	-0.008031404
1.49E-04	-0.004047167
1.49E-04	0.001317109
1.49E-04	0.007212463
1.49E-04	0.012597747
1.49E-04	0.016416959
1.50E-04	0.017823705
1.50E-04	0.01639556
1.50E-04	0.012274121
1.50E-04	0.006180464
1.50E-04	-0.000710872
1.50E-04	-0.007016693
1.50E-04	-0.01145037
1.50E-04	-0.01311099

==> figs/dispersion_2D.dat <==
489.5189833	1.00E+05
901.3365407	2.00E+05
2.13E+03	5.00E+05
4172.566572	1.00E+06

==> figs/dispersion_3D.dat <==
485.633912	1.00E+05
893.5663981	2.00E+05
2121.248928	5.00E+05

==> figs/pressure_100kHz_receiver.dat <==
0	0
1.00E-06	5.58E-31
2.00E-06	4.41721E-27
3.00E-06	8.59374E-25
4.00E-06	-3.5358E-22
5.00E-06	-8.7089E-21
6.00E-06	1.08556E-19
7.00E-06	1.09005E-18
8.00E-06	3.85709E-18
9.00E-06	1.29546E-17
1.00E-05	-7.40322E-18
1.10E-05	-1.66792E-16
1.20E-05	-7.94326E-16
1.30E-05	-5.62699E-15
1.40E-05	-1.02434E-15
1.50E-05	8.33938E-14
1.60E-05	-1.54419E-13
1.70E-05	-1.43966E-13
1.80E-05	1.18129E-12
1.90E-05	-3.7581E-12
2.00E-05	7.43126E-12
2.10E-05	-8.4156E-12
2.20E-05	6.10292E-11
2.30E-05	1.10554E-10
2.40E-05	1.05905E-10
2.50E-05	-5.93046E-10
2.60E-05	-4.57873E-09
2.70E-05	-3.58693E-09
2.80E-05	7.52167E-08
2.90E-05	4.91438E-07
3.00E-05	1.64859E-06
3.10E-05	2.55726E-06
3.20E-05	-5.56642E-06
3.30E-05	-5.27139E-05
3.40E-05	-0.000194373
3.50E-05	-0.000442655
3.60E-05	-0.000527404
3.70E-05	0.000463604
3.80E-05	0.004049781
3.90E-05	0.010999581
4.00E-05	0.018492403
4.10E-05	0.018190565
4.20E-05	-0.000399135
4.30E-05	-0.040018706
4.40E-05	-0.086427729
4.50E-05	-0.111808697
4.60E-05	-0.093735563
4.70E-05	-0.03518155
4.80E-05	0.034501166
4.90E-05	0.08085539
5.00E-05	0.088723341
5.10E-05	0.068341908
5.20E-05	0.041254924
5.30E-05	0.022446584
5.40E-05	0.013870455
5.50E-05	0.009952535
5.60E-05	0.00562494
5.70E-05	-0.000354797
5.80E-05	-0.006602278
5.90E-05	-0.011192362
6.00E-05	-0.012799205
6.10E-05	-0.011283031
6.20E-05	-0.007917877
6.30E-05	-0.004669546
6.40E-05	-0.002747129
6.50E-05	-0.001893724
6.60E-05	-0.001252436
6.70E-05	-0.000681637
6.80E-05	-0.000834864
6.90E-05	-0.002007845
7.00E-05	-0.003385626
7.10E-05	-0.003738093
7.20E-05	-0.00270266
7.30E-05	-0.001097803
7.40E-05	8.74189E-06
7.50E-05	0.000298421
7.60E-05	0.000234531
7.70E-05	0.000363367
7.80E-05	0.000779644
7.90E-05	0.001173055
8.00E-05	0.001207503
8.10E-05	0.000848124
8.20E-05	0.000402497
8.30E-05	0.000221906
8.40E-05	0.0003173
8.50E-05	0.000350484
8.60E-05	8.47019E-05
8.70E-05	-0.0002722
8.80E-05	-0.000343298
8.90E-05	-0.000124768
9.00E-05	2.95019E-08
9.10E-05	-0.000180238
9.20E-05	-0.000410053
9.30E-05	-0.000389147
9.40E-05	-0.000243408
9.50E-05	-0.000295132
9.60E-05	-0.000513982
9.70E-05	-0.000558577
9.80E-05	-0.000361834
9.90E-05	-0.000309379
1.00E-04	-0.000680636
1.01E-04	-0.001183293
1.02E-04	-0.001296766
1.03E-04	-0.000957481
1.04E-04	-0.000638641
1.05E-04	-0.000727525
1.06E-04	-0.001053682
1.07E-04	-0.001206411
1.08E-04	-0.001166633
1.09E-04	-0.001267444
1.10E-04	-0.001517599
1.11E-04	-0.001534689
1.12E-04	-0.001425854
1.13E-04	-0.001768981
1.14E-04	-0.001692947
1.15E-04	0.001509047
1.16E-04	0.00720994
1.17E-04	0.00522746
1.18E-04	-0.019112356
1.19E-04	-0.065343262
1.20E-04	-0.102649326
1.21E-04	-0.084811752
1.22E-04	0.006853624
1.23E-04	0.132510095
1.24E-04	0.214053247
1.25E-04	0.196426207
1.26E-04	0.092909853
1.27E-04	-0.030052391
1.28E-04	-0.110782369
1.29E-04	-0.133811004
1.30E-04	-0.120507495
1.31E-04	-0.092251686
1.32E-04	-0.051856163
1.33E-04	0.002730577
1.34E-04	0.058384342
1.35E-04	0.088442366
1.36E-04	0.074280106
1.37E-04	0.022960252
1.38E-04	-0.036266284
1.39E-04	-0.072200326
1.40E-04	-0.071161019
1.41E-04	-0.041863349
1.42E-04	-0.005024005
1.43E-04	0.021969954
1.44E-04	0.033742035
1.45E-04	0.035401659
1.46E-04	0.035933026
1.47E-04	0.04254351
1.48E-04	0.057022914
1.49E-04	0.073153992
1.50E-04	0.077524569
1.51E-04	0.056976423
1.52E-04	0.009609697
1.53E-04	-0.049874965
1.54E-04	-0.096298082
1.55E-04	-0.107410921
1.56E-04	-0.075428044
1.57E-04	-0.011441633
1.58E-04	0.057346133
1.59E-04	0.097196088
1.60E-04	0.083582095
1.61E-04	0.016793134
1.62E-04	-0.074493828
1.63E-04	-0.148057743
1.64E-04	-0.172430011
1.65E-04	-0.14239467
1.66E-04	-0.075736539
1.67E-04	0.001605312
1.68E-04	0.067747444
1.69E-04	0.108652918
1.70E-04	0.118389329
1.71E-04	0.100528307
1.72E-04	0.067946748
1.73E-04	0.036615556
1.74E-04	0.016175226
1.75E-04	0.005802337
1.76E-04	-0.000701971
1.77E-04	-0.006542308
1.78E-04	-0.009361553
1.79E-04	-0.006309111
1.80E-04	0.000225507
1.81E-04	0.003379801
1.82E-04	-0.001757606
1.83E-04	-0.01339179
1.84E-04	-0.024969004
1.85E-04	-0.031132541
1.86E-04	-0.031112176
1.87E-04	-0.026926544
1.88E-04	-0.020002427
1.89E-04	-0.010665104
1.90E-04	-0.000194812
1.91E-04	0.008426612
1.92E-04	0.012757693
1.93E-04	0.013272521
1.94E-04	0.012545617
1.95E-04	0.012140985
1.96E-04	0.011176063
1.97E-04	0.008261819
1.98E-04	0.004025684
1.99E-04	0.000791152
2.00E-04	-5.60145E-05


==> figs/pressure_100kHz_receiver.txt <==
0	0
1.00E-06	5.58E-31
2.00E-06	4.41721E-27
3.00E-06	8.59374E-25
4.00E-06	-3.5358E-22
5.00E-06	-8.7089E-21
6.00E-06	1.08556E-19
7.00E-06	1.09005E-18
8.00E-06	3.85709E-18
9.00E-06	1.29546E-17
1.00E-05	-7.40322E-18
1.10E-05	-1.66792E-16
1.20E-05	-7.94326E-16
1.30E-05	-5.62699E-15
1.40E-05	-1.02434E-15
1.50E-05	8.33938E-14
1.60E-05	-1.54419E-13
1.70E-05	-1.43966E-13
1.80E-05	1.18129E-12
1.90E-05	-3.7581E-12
2.00E-05	7.43126E-12
2.10E-05	-8.4156E-12
2.20E-05	6.10292E-11
2.30E-05	1.10554E-10
2.40E-05	1.05905E-10
2.50E-05	-5.93046E-10
2.60E-05	-4.57873E-09
2.70E-05	-3.58693E-09
2.80E-05	7.52167E-08
2.90E-05	4.91438E-07
3.00E-05	1.64859E-06
3.10E-05	2.55726E-06
3.20E-05	-5.56642E-06
3.30E-05	-5.27139E-05
3.40E-05	-0.000194373
3.50E-05	-0.000442655
3.60E-05	-0.000527404
3.70E-05	0.000463604
3.80E-05	0.004049781
3.90E-05	0.010999581
4.00E-05	0.018492403
4.10E-05	0.018190565
4.20E-05	-0.000399135
4.30E-05	-0.040018706
4.40E-05	-0.086427729
4.50E-05	-0.111808697
4.60E-05	-0.093735563
4.70E-05	-0.03518155
4.80E-05	0.034501166
4.90E-05	0.08085539
5.00E-05	0.088723341
5.10E-05	0.068341908
5.20E-05	0.041254924
5.30E-05	0.022446584
5.40E-05	0.013870455
5.50E-05	0.009952535
5.60E-05	0.00562494
5.70E-05	-0.000354797
5.80E-05	-0.006602278
5.90E-05	-0.011192362
6.00E-05	-0.012799205
6.10E-05	-0.011283031
6.20E-05	-0.007917877
6.30E-05	-0.004669546
6.40E-05	-0.002747129
6.50E-05	-0.001893724
6.60E-05	-0.001252436
6.70E-05	-0.000681637
6.80E-05	-0.000834864
6.90E-05	-0.002007845
7.00E-05	-0.003385626
7.10E-05	-0.003738093
7.20E-05	-0.00270266
7.30E-05	-0.001097803
7.40E-05	8.74189E-06
7.50E-05	0.000298421
7.60E-05	0.000234531
7.70E-05	0.000363367
7.80E-05	0.000779644
7.90E-05	0.001173055
8.00E-05	0.001207503
8.10E-05	0.000848124
8.20E-05	0.000402497
8.30E-05	0.000221906
8.40E-05	0.0003173
8.50E-05	0.000350484
8.60E-05	8.47019E-05
8.70E-05	-0.0002722
8.80E-05	-0.000343298
8.90E-05	-0.000124768
9.00E-05	2.95019E-08
9.10E-05	-0.000180238
9.20E-05	-0.000410053
9.30E-05	-0.000389147
9.40E-05	-0.000243408
9.50E-05	-0.000295132
9.60E-05	-0.000513982
9.70E-05	-0.000558577
9.80E-05	-0.000361834
9.90E-05	-0.000309379
1.00E-04	-0.000680636
1.01E-04	-0.001183293
1.02E-04	-0.001296766
1.03E-04	-0.000957481
1.04E-04	-0.000638641
1.05E-04	-0.000727525
1.06E-04	-0.001053682
1.07E-04	-0.001206411
1.08E-04	-0.001166633
1.09E-04	-0.001267444
1.10E-04	-0.001517599
1.11E-04	-0.001534689
1.12E-04	-0.001425854
1.13E-04	-0.001768981
1.14E-04	-0.001692947
1.15E-04	0.001509047
1.16E-04	0.00720994
1.17E-04	0.00522746
1.18E-04	-0.019112356
1.19E-04	-0.065343262
1.20E-04	-0.102649326
1.21E-04	-0.084811752
1.22E-04	0.006853624
1.23E-04	0.132510095
1.24E-04	0.214053247
1.25E-04	0.196426207
1.26E-04	0.092909853
1.27E-04	-0.030052391
1.28E-04	-0.110782369
1.29E-04	-0.133811004
1.30E-04	-0.120507495
1.31E-04	-0.092251686
1.32E-04	-0.051856163
1.33E-04	0.002730577
1.34E-04	0.058384342
1.35E-04	0.088442366
1.36E-04	0.074280106
1.37E-04	0.022960252
1.38E-04	-0.036266284
1.39E-04	-0.072200326
1.40E-04	-0.071161019
1.41E-04	-0.041863349
1.42E-04	-0.005024005
1.43E-04	0.021969954
1.44E-04	0.033742035
1.45E-04	0.035401659
1.46E-04	0.035933026
1.47E-04	0.04254351
1.48E-04	0.057022914
1.49E-04	0.073153992
1.50E-04	0.077524569
1.51E-04	0.056976423
1.52E-04	0.009609697
1.53E-04	-0.049874965
1.54E-04	-0.096298082
1.55E-04	-0.107410921
1.56E-04	-0.075428044
1.57E-04	-0.011441633
1.58E-04	0.057346133
1.59E-04	0.097196088
1.60E-04	0.083582095
1.61E-04	0.016793134
1.62E-04	-0.074493828
1.63E-04	-0.148057743
1.64E-04	-0.172430011
1.65E-04	-0.14239467
1.66E-04	-0.075736539
1.67E-04	0.001605312
1.68E-04	0.067747444
1.69E-04	0.108652918
1.70E-04	0.118389329
1.71E-04	0.100528307
1.72E-04	0.067946748
1.73E-04	0.036615556
1.74E-04	0.016175226
1.75E-04	0.005802337
1.76E-04	-0.000701971
1.77E-04	-0.006542308
1.78E-04	-0.009361553
1.79E-04	-0.006309111
1.80E-04	0.000225507
1.81E-04	0.003379801
1.82E-04	-0.001757606
1.83E-04	-0.01339179
1.84E-04	-0.024969004
1.85E-04	-0.031132541
1.86E-04	-0.031112176
1.87E-04	-0.026926544
1.88E-04	-0.020002427
1.89E-04	-0.010665104
1.90E-04	-0.000194812
1.91E-04	0.008426612
1.92E-04	0.012757693
1.93E-04	0.013272521
1.94E-04	0.012545617
1.95E-04	0.012140985
1.96E-04	0.011176063
1.97E-04	0.008261819
1.98E-04	0.004025684
1.99E-04	0.000791152
2.00E-04	-5.60145E-05


==> figs/pressure_200kHz_receiver.dat <==
0	0
5.00E-07	8.83218E-40
1.00E-06	8.85167E-32
1.50E-06	-4.77948E-29
2.00E-06	-2.19519E-27
2.50E-06	4.40552E-26
3.00E-06	7.57977E-25
3.50E-06	-1.08899E-23
4.00E-06	-6.88835E-23
4.50E-06	2.41617E-21
5.00E-06	-8.2685E-21
5.50E-06	-1.84374E-20
6.00E-06	1.40769E-19
6.50E-06	-3.73941E-19
7.00E-06	6.43588E-19
7.50E-06	-3.48249E-19
8.00E-06	-2.41961E-18
8.50E-06	1.07388E-17
9.00E-06	-2.7522E-17
9.50E-06	5.08694E-17
1.00E-05	-6.59147E-17
1.05E-05	3.26937E-17
1.10E-05	1.14333E-16
1.15E-05	-3.6118E-16
1.20E-05	4.44226E-16
1.25E-05	3.23597E-16
1.30E-05	-2.56143E-15
1.35E-05	4.90753E-15
1.40E-05	-2.23212E-15
1.45E-05	-1.25382E-14
1.50E-05	3.7234E-14
1.55E-05	-4.10728E-14
1.60E-05	-1.51864E-14
1.65E-05	1.2099E-13
1.70E-05	-1.67393E-13
1.75E-05	-1.21184E-13
1.80E-05	3.90835E-13
1.85E-05	-3.81926E-13
1.90E-05	-4.50239E-13
1.95E-05	1.92011E-12
2.00E-05	6.31315E-13
2.05E-05	-9.72306E-12
2.10E-05	-1.33197E-11
2.15E-05	1.98334E-11
2.20E-05	9.64764E-11
2.25E-05	2.62043E-10
2.30E-05	4.58623E-10
2.35E-05	-3.62115E-10
2.40E-05	-4.71845E-09
2.45E-05	-1.55825E-08
2.50E-05	-3.29022E-08
2.55E-05	-3.25683E-08
2.60E-05	7.50322E-08
2.65E-05	4.1624E-07
2.70E-05	1.00594E-06
2.75E-05	1.71145E-06
2.80E-05	2.11692E-06
2.85E-05	-1.93306E-07
2.90E-05	-1.30545E-05
2.95E-05	-5.08082E-05
3.00E-05	-0.000128998
3.05E-05	-0.00024076
3.10E-05	-0.00026185
3.15E-05	0.000259042
3.20E-05	0.002199861
3.25E-05	0.006230404
3.30E-05	0.011134349
3.35E-05	0.012374369
3.40E-05	0.003551159
3.45E-05	-0.01828641
3.50E-05	-0.047172828
3.55E-05	-0.068810183
3.60E-05	-0.069131662
3.65E-05	-0.044730473
3.70E-05	-0.006082896
3.75E-05	0.029382723
3.80E-05	0.048378833
3.85E-05	0.048338025
3.90E-05	0.035937224
3.95E-05	0.020729366
4.00E-05	0.009371223
4.05E-05	0.003613601
4.10E-05	0.001732372
4.15E-05	0.001253327
4.20E-05	0.0009958
4.25E-05	0.001484912
4.30E-05	0.003777222
4.35E-05	0.007669949
4.40E-05	0.010946585
4.45E-05	0.010784797
4.50E-05	0.006392584
4.55E-05	0.000232973
4.60E-05	-0.003770822
4.65E-05	-0.003522183
4.70E-05	-0.000326777
4.75E-05	0.002608105
4.80E-05	0.002975693
4.85E-05	0.000814295
4.90E-05	-0.002204542
4.95E-05	-0.004397989
5.00E-05	-0.005102651
5.05E-05	-0.004648014
5.10E-05	-0.003704121
5.15E-05	-0.002657545
5.20E-05	-0.001457711
5.25E-05	3.49254E-05
5.30E-05	0.001580726
5.35E-05	0.002461746
5.40E-05	0.001920917
5.45E-05	-0.000163003
5.50E-05	-0.002912867
5.55E-05	-0.004796109
5.60E-05	-0.004568733
5.65E-05	-0.002178673
5.70E-05	0.001106113
5.75E-05	0.00350835
5.80E-05	0.003873531
5.85E-05	0.002271344
5.90E-05	-0.000268801
5.95E-05	-0.002518105
6.00E-05	-0.003685951
6.05E-05	-0.003603374
6.10E-05	-0.00255
6.15E-05	-0.001012743
6.20E-05	0.000460169
6.25E-05	0.001374003
6.30E-05	0.001473859
6.35E-05	0.000906496
6.40E-05	0.00013484
6.45E-05	-0.000404903
6.50E-05	-0.00059165
6.55E-05	-0.000577312
6.60E-05	-0.000523852
6.65E-05	-0.000446113
6.70E-05	-0.000276177
6.75E-05	1.53051E-05
6.80E-05	0.000385411
6.85E-05	0.000741511
6.90E-05	0.000960932
6.95E-05	0.000930044
7.00E-05	0.000614363
7.05E-05	0.000100467
7.10E-05	-0.000429456
7.15E-05	-0.000760201
7.20E-05	-0.000721189
7.25E-05	-0.000287093
7.30E-05	0.000353327
7.35E-05	0.000870219
7.40E-05	0.001000168
7.45E-05	0.000708506
7.50E-05	0.000166488
7.55E-05	-0.000385084
7.60E-05	-0.000740743
7.65E-05	-0.000784143
7.70E-05	-0.000532381
7.75E-05	-0.000128834
7.80E-05	0.000255563
7.85E-05	0.000517946
7.90E-05	0.000615678
7.95E-05	0.000521986
8.00E-05	0.000249002
8.05E-05	-0.000118562
8.10E-05	-0.000470599
8.15E-05	-0.0007236
8.20E-05	-0.000784886
8.25E-05	-0.00054678
8.30E-05	-3.61805E-05
8.35E-05	0.000467912
8.40E-05	0.00062352
8.45E-05	0.000376906
8.50E-05	1.47744E-05
8.55E-05	-0.000185407
8.60E-05	-0.000248107
8.65E-05	-0.000357411
8.70E-05	-0.000520152
8.75E-05	-0.000526887
8.80E-05	-0.00025283
8.85E-05	0.000132027
8.90E-05	0.000326363
8.95E-05	0.00021412
9.00E-05	-5.33148E-05
9.05E-05	-0.000267911
9.10E-05	-0.000377563
9.15E-05	-0.000458657
9.20E-05	-0.000536411
9.25E-05	-0.000518945
9.30E-05	-0.000334579
9.35E-05	-7.54848E-05
9.40E-05	6.77771E-05
9.45E-05	1.51736E-05
9.50E-05	-0.000123143
9.55E-05	-0.000205928
9.60E-05	-0.000241615
9.65E-05	-0.000340843
9.70E-05	-0.000513249
9.75E-05	-0.000607161
9.80E-05	-0.000492481
9.85E-05	-0.000244028
9.90E-05	-7.92365E-05
9.95E-05	-0.000129877
1.00E-04	-0.000323787
1.01E-04	-0.000488276
1.01E-04	-0.000528092
1.02E-04	-0.000493875
1.02E-04	-0.000507836
1.03E-04	-0.00063364
1.03E-04	-0.000794719
1.04E-04	-0.000822988
1.04E-04	-0.000646234
1.05E-04	-0.000443574
1.05E-04	-0.000502146
1.06E-04	-0.000831015
1.06E-04	-0.001085428
1.07E-04	-0.001092674
1.07E-04	-0.001208437
1.08E-04	-0.001660617
1.08E-04	-0.001835569
1.09E-04	-0.001229721
1.09E-04	-0.000860939
1.10E-04	-0.001581138
1.10E-04	-0.000518859
1.11E-04	0.006206935
1.11E-04	0.012047086
1.12E-04	-0.004825183
1.12E-04	-0.061100077
1.13E-04	-0.133366769
1.13E-04	-0.152375317
1.14E-04	-0.055118324
1.14E-04	0.141219078
1.15E-04	0.322369869
1.15E-04	0.354056139
1.16E-04	0.194595532
1.16E-04	-0.061521914
1.17E-04	-0.254278626
1.17E-04	-0.281037921
1.18E-04	-0.163653034
1.18E-04	-0.009376884
1.19E-04	0.086097066
1.19E-04	0.101920929
1.20E-04	0.076108261
1.20E-04	0.045411563
1.21E-04	0.010492689
1.21E-04	-0.043695612
1.22E-04	-0.107052706
1.22E-04	-0.137439422
1.23E-04	-0.0994317
1.23E-04	-0.006012163
1.24E-04	0.084611256
1.24E-04	0.116780516
1.25E-04	0.082639756
1.25E-04	0.022142403
1.26E-04	0
1.26E-04	0
1.27E-04	0
1.27E-04	0
1.28E-04	0
1.28E-04	0
1.29E-04	0
1.29E-04	0
1.30E-04	0
1.30E-04	0
1.31E-04	0
1.31E-04	0
1.32E-04	0
1.32E-04	0
1.33E-04	0
1.33E-04	0
1.34E-04	0
1.34E-04	0
1.35E-04	0
1.35E-04	0
1.36E-04	0
1.36E-04	0
1.37E-04	0
1.37E-04	0
1.38E-04	0
1.38E-04	0
1.39E-04	0
1.39E-04	0
1.40E-04	0
1.40E-04	0
1.41E-04	0
1.41E-04	0
1.42E-04	0
1.42E-04	0
1.43E-04	0
1.43E-04	0
1.44E-04	0
1.44E-04	0
1.45E-04	0
1.45E-04	0
1.46E-04	0
1.46E-04	0
1.47E-04	0
1.47E-04	0
1.48E-04	0
1.48E-04	0
1.49E-04	0
1.49E-04	0
1.50E-04	0
1.50E-04	0



==> figs/pressure_200kHz_receiver.txt <==
0	0
5.00E-07	8.83218E-40
1.00E-06	8.85167E-32
1.50E-06	-4.77948E-29
2.00E-06	-2.19519E-27
2.50E-06	4.40552E-26
3.00E-06	7.57977E-25
3.50E-06	-1.08899E-23
4.00E-06	-6.88835E-23
4.50E-06	2.41617E-21
5.00E-06	-8.2685E-21
5.50E-06	-1.84374E-20
6.00E-06	1.40769E-19
6.50E-06	-3.73941E-19
7.00E-06	6.43588E-19
7.50E-06	-3.48249E-19
8.00E-06	-2.41961E-18
8.50E-06	1.07388E-17
9.00E-06	-2.7522E-17
9.50E-06	5.08694E-17
1.00E-05	-6.59147E-17
1.05E-05	3.26937E-17
1.10E-05	1.14333E-16
1.15E-05	-3.6118E-16
1.20E-05	4.44226E-16
1.25E-05	3.23597E-16
1.30E-05	-2.56143E-15
1.35E-05	4.90753E-15
1.40E-05	-2.23212E-15
1.45E-05	-1.25382E-14
1.50E-05	3.7234E-14
1.55E-05	-4.10728E-14
1.60E-05	-1.51864E-14
1.65E-05	1.2099E-13
1.70E-05	-1.67393E-13
1.75E-05	-1.21184E-13
1.80E-05	3.90835E-13
1.85E-05	-3.81926E-13
1.90E-05	-4.50239E-13
1.95E-05	1.92011E-12
2.00E-05	6.31315E-13
2.05E-05	-9.72306E-12
2.10E-05	-1.33197E-11
2.15E-05	1.98334E-11
2.20E-05	9.64764E-11
2.25E-05	2.62043E-10
2.30E-05	4.58623E-10
2.35E-05	-3.62115E-10
2.40E-05	-4.71845E-09
2.45E-05	-1.55825E-08
2.50E-05	-3.29022E-08
2.55E-05	-3.25683E-08
2.60E-05	7.50322E-08
2.65E-05	4.1624E-07
2.70E-05	1.00594E-06
2.75E-05	1.71145E-06
2.80E-05	2.11692E-06
2.85E-05	-1.93306E-07
2.90E-05	-1.30545E-05
2.95E-05	-5.08082E-05
3.00E-05	-0.000128998
3.05E-05	-0.00024076
3.10E-05	-0.00026185
3.15E-05	0.000259042
3.20E-05	0.002199861
3.25E-05	0.006230404
3.30E-05	0.011134349
3.35E-05	0.012374369
3.40E-05	0.003551159
3.45E-05	-0.01828641
3.50E-05	-0.047172828
3.55E-05	-0.068810183
3.60E-05	-0.069131662
3.65E-05	-0.044730473
3.70E-05	-0.006082896
3.75E-05	0.029382723
3.80E-05	0.048378833
3.85E-05	0.048338025
3.90E-05	0.035937224
3.95E-05	0.020729366
4.00E-05	0.009371223
4.05E-05	0.003613601
4.10E-05	0.001732372
4.15E-05	0.001253327
4.20E-05	0.0009958
4.25E-05	0.001484912
4.30E-05	0.003777222
4.35E-05	0.007669949
4.40E-05	0.010946585
4.45E-05	0.010784797
4.50E-05	0.006392584
4.55E-05	0.000232973
4.60E-05	-0.003770822
4.65E-05	-0.003522183
4.70E-05	-0.000326777
4.75E-05	0.002608105
4.80E-05	0.002975693
4.85E-05	0.000814295
4.90E-05	-0.002204542
4.95E-05	-0.004397989
5.00E-05	-0.005102651
5.05E-05	-0.004648014
5.10E-05	-0.003704121
5.15E-05	-0.002657545
5.20E-05	-0.001457711
5.25E-05	3.49254E-05
5.30E-05	0.001580726
5.35E-05	0.002461746
5.40E-05	0.001920917
5.45E-05	-0.000163003
5.50E-05	-0.002912867
5.55E-05	-0.004796109
5.60E-05	-0.004568733
5.65E-05	-0.002178673
5.70E-05	0.001106113
5.75E-05	0.00350835
5.80E-05	0.003873531
5.85E-05	0.002271344
5.90E-05	-0.000268801
5.95E-05	-0.002518105
6.00E-05	-0.003685951
6.05E-05	-0.003603374
6.10E-05	-0.00255
6.15E-05	-0.001012743
6.20E-05	0.000460169
6.25E-05	0.001374003
6.30E-05	0.001473859
6.35E-05	0.000906496
6.40E-05	0.00013484
6.45E-05	-0.000404903
6.50E-05	-0.00059165
6.55E-05	-0.000577312
6.60E-05	-0.000523852
6.65E-05	-0.000446113
6.70E-05	-0.000276177
6.75E-05	1.53051E-05
6.80E-05	0.000385411
6.85E-05	0.000741511
6.90E-05	0.000960932
6.95E-05	0.000930044
7.00E-05	0.000614363
7.05E-05	0.000100467
7.10E-05	-0.000429456
7.15E-05	-0.000760201
7.20E-05	-0.000721189
7.25E-05	-0.000287093
7.30E-05	0.000353327
7.35E-05	0.000870219
7.40E-05	0.001000168
7.45E-05	0.000708506
7.50E-05	0.000166488
7.55E-05	-0.000385084
7.60E-05	-0.000740743
7.65E-05	-0.000784143
7.70E-05	-0.000532381
7.75E-05	-0.000128834
7.80E-05	0.000255563
7.85E-05	0.000517946
7.90E-05	0.000615678
7.95E-05	0.000521986
8.00E-05	0.000249002
8.05E-05	-0.000118562
8.10E-05	-0.000470599
8.15E-05	-0.0007236
8.20E-05	-0.000784886
8.25E-05	-0.00054678
8.30E-05	-3.61805E-05
8.35E-05	0.000467912
8.40E-05	0.00062352
8.45E-05	0.000376906
8.50E-05	1.47744E-05
8.55E-05	-0.000185407
8.60E-05	-0.000248107
8.65E-05	-0.000357411
8.70E-05	-0.000520152
8.75E-05	-0.000526887
8.80E-05	-0.00025283
8.85E-05	0.000132027
8.90E-05	0.000326363
8.95E-05	0.00021412
9.00E-05	-5.33148E-05
9.05E-05	-0.000267911
9.10E-05	-0.000377563
9.15E-05	-0.000458657
9.20E-05	-0.000536411
9.25E-05	-0.000518945
9.30E-05	-0.000334579
9.35E-05	-7.54848E-05
9.40E-05	6.77771E-05
9.45E-05	1.51736E-05
9.50E-05	-0.000123143
9.55E-05	-0.000205928
9.60E-05	-0.000241615
9.65E-05	-0.000340843
9.70E-05	-0.000513249
9.75E-05	-0.000607161
9.80E-05	-0.000492481
9.85E-05	-0.000244028
9.90E-05	-7.92365E-05
9.95E-05	-0.000129877
1.00E-04	-0.000323787
1.01E-04	-0.000488276
1.01E-04	-0.000528092
1.02E-04	-0.000493875
1.02E-04	-0.000507836
1.03E-04	-0.00063364
1.03E-04	-0.000794719
1.04E-04	-0.000822988
1.04E-04	-0.000646234
1.05E-04	-0.000443574
1.05E-04	-0.000502146
1.06E-04	-0.000831015
1.06E-04	-0.001085428
1.07E-04	-0.001092674
1.07E-04	-0.001208437
1.08E-04	-0.001660617
1.08E-04	-0.001835569
1.09E-04	-0.001229721
1.09E-04	-0.000860939
1.10E-04	-0.001581138
1.10E-04	-0.000518859
1.11E-04	0.006206935
1.11E-04	0.012047086
1.12E-04	-0.004825183
1.12E-04	-0.061100077
1.13E-04	-0.133366769
1.13E-04	-0.152375317
1.14E-04	-0.055118324
1.14E-04	0.141219078
1.15E-04	0.322369869
1.15E-04	0.354056139
1.16E-04	0.194595532
1.16E-04	-0.061521914
1.17E-04	-0.254278626
1.17E-04	-0.281037921
1.18E-04	-0.163653034
1.18E-04	-0.009376884
1.19E-04	0.086097066
1.19E-04	0.101920929
1.20E-04	0.076108261
1.20E-04	0.045411563
1.21E-04	0.010492689
1.21E-04	-0.043695612
1.22E-04	-0.107052706
1.22E-04	-0.137439422
1.23E-04	-0.0994317
1.23E-04	-0.006012163
1.24E-04	0.084611256
1.24E-04	0.116780516
1.25E-04	0.082639756
1.25E-04	0.022142403


==> figs/pressure_200kHz_receiver_2D.dat <==
0	0
5.00E-07	0
1.00E-06	-7.89665E-26
1.50E-06	-9.44868E-24
2.00E-06	-1.98344E-22
2.50E-06	5.32836E-23
3.00E-06	3.1188E-20
3.50E-06	3.43118E-20
4.00E-06	-2.38571E-18
4.50E-06	-4.79285E-18
5.00E-06	6.86453E-18
5.50E-06	-1.47597E-16
6.00E-06	1.88528E-17
6.50E-06	2.60627E-16
7.00E-06	1.03207E-15
7.50E-06	9.5149E-15
8.00E-06	1.84546E-14
8.50E-06	4.74717E-14
9.00E-06	3.97407E-14
9.50E-06	-4.48061E-14
1.00E-05	-4.0408E-13
1.05E-05	-1.13937E-12
1.10E-05	-2.22327E-12
1.15E-05	-3.1044E-12
1.20E-05	-2.55748E-12
1.25E-05	5.2278E-13
1.30E-05	6.81033E-12
1.35E-05	1.47149E-11
1.40E-05	2.13491E-11
1.45E-05	2.37671E-11
1.50E-05	1.97717E-11
1.55E-05	9.83499E-12
1.60E-05	-5.3371E-12
1.65E-05	-2.28283E-11
1.70E-05	-3.44497E-11
1.75E-05	-3.23115E-11
1.80E-05	-1.04923E-11
1.85E-05	4.34313E-11
1.90E-05	1.68288E-10
1.95E-05	4.06369E-10
2.00E-05	6.97948E-10
2.05E-05	8.92582E-10
2.10E-05	1.00977E-09
2.15E-05	9.87107E-10
2.20E-05	-1.25942E-09
2.25E-05	-1.151E-08
2.30E-05	-3.38988E-08
2.35E-05	-5.69055E-08
2.40E-05	-4.61238E-08
2.45E-05	3.74055E-08
2.50E-05	1.97705E-07
2.55E-05	3.61396E-07
2.60E-05	3.52096E-07
2.65E-05	-3.98771E-08
2.70E-05	-7.78808E-07
2.75E-05	-1.29171E-06
2.80E-05	-9.21543E-07
2.85E-05	-5.11909E-07
2.90E-05	-3.49983E-06
2.95E-05	-1.44217E-05
3.00E-05	-3.74489E-05
3.05E-05	-7.70375E-05
3.10E-05	-0.000117204
3.15E-05	-3.39334E-05
3.20E-05	0.000519924
3.25E-05	0.002014809
3.30E-05	0.004462552
3.35E-05	0.006592599
3.40E-05	0.005751184
3.45E-05	-0.000633135
3.50E-05	-0.012628482
3.55E-05	-0.026528077
3.60E-05	-0.036395481
3.65E-05	-0.037666909
3.70E-05	-0.030027989
3.75E-05	-0.01733771
3.80E-05	-0.004911952
3.85E-05	0.003544923
3.90E-05	0.00727605
3.95E-05	0.007707852
4.00E-05	0.006717091
4.05E-05	0.00534418
4.10E-05	0.003663129
4.15E-05	0.001595607
4.20E-05	-0.000152965
4.25E-05	3.72043E-05
4.30E-05	0.003625187
4.35E-05	0.010307946
4.40E-05	0.017409109
4.45E-05	0.021244039
4.50E-05	0.01962404
4.55E-05	0.013374517
4.60E-05	0.005590323
4.65E-05	-0.000519809
4.70E-05	-0.003326143
4.75E-05	-0.003070727
4.80E-05	-0.001176257
4.85E-05	0.0007098
4.90E-05	0.001562341
4.95E-05	0.001393223
5.00E-05	0.000912081
5.05E-05	0.000695633
5.10E-05	0.000719939
5.15E-05	0.000686937
5.20E-05	0.000551528
5.25E-05	0.000491356
5.30E-05	0.000491463
5.35E-05	0.000298283
5.40E-05	-0.000152368
5.45E-05	-0.000541701
5.50E-05	-0.0005719
5.55E-05	-0.00036248
5.60E-05	-0.00021109
5.65E-05	-0.00010345
5.70E-05	0.000206044
5.75E-05	0.000635492
5.80E-05	0.000689953
5.85E-05	0.000148621
5.90E-05	-0.000447131
5.95E-05	-0.000356778
6.00E-05	0.000389718
6.05E-05	0.000949469
6.10E-05	0.000678891
6.15E-05	-9.42692E-05
6.20E-05	-0.00049396
6.25E-05	-0.000116215
6.30E-05	0.000595737
6.35E-05	0.000932294
6.40E-05	0.000660298
6.45E-05	0.000149325
6.50E-05	-9.01618E-05
6.55E-05	0.000106664
6.60E-05	0.000478577
6.65E-05	0.000649979
6.70E-05	0.000496722
6.75E-05	0.000224385
6.80E-05	0.00011507
6.85E-05	0.000232752
6.90E-05	0.000397224
6.95E-05	0.000416989
7.00E-05	0.000292577
7.05E-05	0.000177745
7.10E-05	0.000182105
7.15E-05	0.000254539
7.20E-05	0.000264535
7.25E-05	0.000171295
7.30E-05	7.86111E-05
7.35E-05	0.000105457
7.40E-05	0.000225907
7.45E-05	0.000289069
7.50E-05	0.000211128
7.55E-05	8.73958E-05
7.60E-05	5.69284E-05
7.65E-05	0.000100109
7.70E-05	7.03626E-05
7.75E-05	-6.78732E-05
7.80E-05	-0.000148712
7.85E-05	-2.59622E-05
7.90E-05	0.000197402
7.95E-05	0.000277969
8.00E-05	0.000141736
8.05E-05	-4.33674E-05
8.10E-05	-0.000122073
8.15E-05	-0.000139209
8.20E-05	-0.000186704
8.25E-05	-0.000183887
8.30E-05	1.61745E-05
8.35E-05	0.000324665
8.40E-05	0.000416919
8.45E-05	0.000129926
8.50E-05	-0.000268625
8.55E-05	-0.000362181
8.60E-05	-9.05059E-05
8.65E-05	0.000190756
8.70E-05	0.000180729
8.75E-05	1.33244E-06
8.80E-05	-2.07535E-05
8.85E-05	0.000167566
8.90E-05	0.000278169
8.95E-05	0.000108964
9.00E-05	-0.000143277
9.05E-05	-0.000134848
9.10E-05	0.00014391
9.15E-05	0.000325547
9.20E-05	0.000146671
9.25E-05	-0.000175851
9.30E-05	-0.000190986
9.35E-05	0.000205294
9.40E-05	0.000593538
9.45E-05	0.000507265
9.50E-05	-5.55033E-06
9.55E-05	-0.000417685
9.60E-05	-0.000313464
9.65E-05	0.000163821
9.70E-05	0.000509592
9.75E-05	0.000428355
9.80E-05	0.000103216
9.85E-05	-9.53223E-05
9.90E-05	-4.60914E-05
9.95E-05	7.06108E-05
1.00E-04	9.71349E-05
1.01E-04	0.000107009
1.01E-04	0.000206243
1.02E-04	0.000262336
1.02E-04	6.30494E-05
1.03E-04	-0.000242621
1.03E-04	-0.000177588
1.04E-04	0.000333379
1.04E-04	0.000554278
1.05E-04	-0.000133571
1.05E-04	-0.000910026
1.06E-04	-0.000135423
1.06E-04	0.001937255
1.07E-04	0.002128852
1.07E-04	-0.00179098
1.08E-04	-0.006012699
1.08E-04	-0.002947478
1.09E-04	0.007810207
1.09E-04	0.012971433
1.10E-04	-0.001633963
1.10E-04	-0.025917375
1.11E-04	-0.019866128
1.11E-04	0.049348692
1.12E-04	0.151519804
1.12E-04	0.182220647
1.13E-04	0.035395958
1.13E-04	-0.2838542
1.14E-04	-0.611873686
1.14E-04	-0.714104778
1.15E-04	-0.459109008
1.15E-04	0.061954397
1.16E-04	0.579934661
1.16E-04	0.829248309
1.17E-04	0.721576406
1.17E-04	0.378016086
1.18E-04	0.012511407
1.18E-04	-0.21975989
1.19E-04	-0.288044528
1.19E-04	-0.242645591
1.20E-04	-0.137389946
1.20E-04	-0.000132266
1.21E-04	0.139907984
1.21E-04	0.225594098
1.22E-04	0.195212698
1.22E-04	0.039675695
1.23E-04	-0.168326256
1.23E-04	-0.312557175
1.24E-04	-0.312891369
1.24E-04	-0.180062247
1.25E-04	-0.001822717
1.25E-04	0.12327591


==> figs/pressure_500kHz_receiver.dat <==
0	0
2.00E-07	4.5937E-114
4.00E-07	1.04093E-90
6.00E-07	4.85332E-78
8.00E-07	5.17302E-70
1.00E-06	5.59035E-65
1.20E-06	-4.65273E-62
1.40E-06	-3.02046E-60
1.60E-06	7.99716E-58
1.80E-06	7.72854E-56
2.00E-06	2.70659E-54
2.20E-06	8.77047E-53
2.40E-06	4.05002E-51
2.60E-06	7.73515E-50
2.80E-06	-4.12754E-50
3.00E-06	-1.16591E-47
3.20E-06	4.23926E-47
3.40E-06	4.70873E-45
3.60E-06	-2.42909E-44
3.80E-06	-2.37E-42
4.00E-06	-6.21935E-42
4.20E-06	3.1061E-40
4.40E-06	1.06588E-39
4.60E-06	-1.90921E-38
4.80E-06	-6.00932E-38
5.00E-06	8.5563E-37
5.20E-06	7.91565E-37
5.40E-06	-2.80363E-35
5.60E-06	7.68916E-35
5.80E-06	2.48676E-34
6.00E-06	-2.22599E-33
6.20E-06	6.17783E-33
6.40E-06	-2.60814E-33
6.60E-06	-4.33567E-32
6.80E-06	1.9567E-31
7.00E-06	-4.97323E-31
7.20E-06	8.23204E-31
7.40E-06	-6.51643E-31
7.60E-06	-1.08877E-30
7.80E-06	5.78266E-30
8.00E-06	-1.42169E-29
8.20E-06	2.51678E-29
8.40E-06	-3.45005E-29
8.60E-06	3.64393E-29
8.80E-06	-2.82215E-29
9.00E-06	1.74301E-29
9.20E-06	-2.87306E-29
9.40E-06	1.05519E-28
9.60E-06	-3.0469E-28
9.80E-06	6.9238E-28
1.00E-05	-1.3696E-27
1.02E-05	2.59564E-27
1.04E-05	-5.13951E-27
1.06E-05	1.1066E-26
1.08E-05	-2.51903E-26
1.10E-05	5.72042E-26
1.12E-05	-1.23457E-25
1.14E-05	2.44494E-25
1.16E-05	-4.28196E-25
1.18E-05	6.18224E-25
1.20E-05	-5.78654E-25
1.22E-05	-3.01179E-25
1.24E-05	3.21523E-24
1.26E-05	-9.87347E-24
1.28E-05	2.14643E-23
1.30E-05	-3.55031E-23
1.32E-05	3.95034E-23
1.34E-05	-2.25584E-24
1.36E-05	-1.31185E-22
1.38E-05	4.25139E-22
1.40E-05	-8.93543E-22
1.42E-05	1.37073E-21
1.44E-05	-1.32965E-21
1.46E-05	-2.23021E-22
1.48E-05	4.4631E-21
1.50E-05	-1.16367E-20
1.52E-05	1.89529E-20
1.54E-05	-1.84921E-20
1.56E-05	-1.67685E-21
1.58E-05	4.8294E-20
1.60E-05	-1.03762E-19
1.62E-05	1.08119E-19
1.64E-05	2.5456E-20
1.66E-05	-3.20296E-19
1.68E-05	5.77142E-19
1.70E-05	-2.89684E-19
1.72E-05	-1.06041E-18
1.74E-05	3.09728E-18
1.76E-05	-3.47994E-18
1.78E-05	-1.6249E-18
1.80E-05	1.32627E-17
1.82E-05	-2.22679E-17
1.84E-05	7.35679E-18
1.86E-05	4.58391E-17
1.88E-05	-1.024E-16
1.90E-05	5.77358E-17
1.92E-05	1.69674E-16
1.94E-05	-4.16932E-16
1.96E-05	1.91381E-16
1.98E-05	8.00837E-16
2.00E-05	-1.60395E-15
2.02E-05	5.60128E-17
2.04E-05	4.07738E-15
2.06E-05	-5.11153E-15
2.08E-05	-4.55695E-15
2.10E-05	1.81452E-14
2.12E-05	-6.91232E-15
2.14E-05	-4.12187E-14
2.16E-05	5.62415E-14
2.18E-05	7.05406E-14
2.20E-05	-2.32801E-13
2.22E-05	-3.85527E-14
2.24E-05	8.5712E-13
2.26E-05	-6.23119E-13
2.28E-05	-2.73436E-12
2.30E-05	5.00539E-12
2.32E-05	6.37797E-12
2.34E-05	-2.55298E-11
2.36E-05	-3.97058E-12
2.38E-05	1.02204E-10
2.40E-05	-6.17505E-11
2.42E-05	-3.47841E-10
2.44E-05	4.48723E-10
2.46E-05	1.04312E-09
2.48E-05	-2.07072E-09
2.50E-05	-2.62445E-09
2.52E-05	8.30667E-09
2.54E-05	5.55146E-09
2.56E-05	-3.29405E-08
2.58E-05	-2.0114E-08
2.60E-05	1.00127E-07
2.62E-05	7.05238E-08
2.64E-05	-1.83641E-07
2.66E-05	2.51597E-07
2.68E-05	1.59657E-06
2.70E-05	1.55897E-07
2.72E-05	-9.05345E-06
2.74E-05	-2.54058E-05
2.76E-05	-4.89922E-05
2.78E-05	-8.97351E-05
2.80E-05	-0.000106627
2.82E-05	0.000144625
2.84E-05	0.001136717
2.86E-05	0.003120769
2.88E-05	0.005282431
2.90E-05	0.005378213
2.92E-05	0.00084412
2.94E-05	-0.008886842
2.96E-05	-0.020776256
2.98E-05	-0.029240728
3.00E-05	-0.029644359
3.02E-05	-0.021544601
3.04E-05	-0.008969833
3.06E-05	0.002425499
3.08E-05	0.008881523
3.10E-05	0.01011368
3.12E-05	0.008363198
3.14E-05	0.006294081
3.16E-05	0.005425633
3.18E-05	0.005805736
3.20E-05	0.006609995
3.22E-05	0.0069789
3.24E-05	0.006555094
3.26E-05	0.005526278
3.28E-05	0.004314385
3.30E-05	0.003229584
3.32E-05	0.002334154
3.34E-05	0.001531142
3.36E-05	0.000734202
3.38E-05	-6.65527E-06
3.40E-05	-0.000470029
3.42E-05	-0.000352274
3.44E-05	0.00050033
3.46E-05	0.001834816
3.48E-05	0.002978248
3.50E-05	0.003220887
3.52E-05	0.002356207
3.54E-05	0.000885859
3.56E-05	-0.000343972
3.58E-05	-0.000759099
3.60E-05	-0.000381889
3.62E-05	0.000343929
3.64E-05	0.00095413
3.66E-05	0.001217777
3.68E-05	0.001145139
3.70E-05	0.000874922
3.72E-05	0.000537878
3.74E-05	0.000133672
3.76E-05	-0.00045902
3.78E-05	-0.001210829
3.80E-05	-0.001587998
3.82E-05	-0.000633254
3.84E-05	0.002234509
3.86E-05	0.006244828
3.88E-05	0.009209729
3.90E-05	0.008849125
3.92E-05	0.004604809
3.94E-05	-0.001677302
3.96E-05	-0.006927292
3.98E-05	-0.008917677
4.00E-05	-0.007477887
4.02E-05	-0.004056348
4.04E-05	-0.000379672
4.06E-05	0.002493982
4.08E-05	0.004209021
4.10E-05	0.004711636
4.12E-05	0.004052084
4.14E-05	0.002480774
4.16E-05	0.000515895
4.18E-05	-0.001212744
4.20E-05	-0.002217818
4.22E-05	-0.002307457
4.24E-05	-0.001596963
4.26E-05	-0.000445775
4.28E-05	0.000653732
4.30E-05	0.001247166
4.32E-05	0.001103515
4.34E-05	0.000311613
4.36E-05	-0.000773528
4.38E-05	-0.001697344
4.40E-05	-0.002097743
4.42E-05	-0.001850118
4.44E-05	-0.001118155
4.46E-05	-0.000277517
4.48E-05	0.000280024
4.50E-05	0.00037136
4.52E-05	0.000122991
4.54E-05	-0.000151262
4.56E-05	-0.00022162
4.58E-05	-0.000136171
4.60E-05	-0.000151323
4.62E-05	-0.000448913
4.64E-05	-0.000904611
4.66E-05	-0.001141068
4.68E-05	-0.000837695
4.70E-05	-2.8275E-05
4.72E-05	0.00087591
4.74E-05	0.001364899
4.76E-05	0.001193405
4.78E-05	0.000551284
4.80E-05	-8.68814E-05
4.82E-05	-0.000320919
4.84E-05	-0.000114852
4.86E-05	0.0002197
4.88E-05	0.00032939
4.90E-05	0.000125625
4.92E-05	-0.000204951
4.94E-05	-0.000472567
4.96E-05	-0.000713496
4.98E-05	-0.001104131
5.00E-05	-0.001663594
5.02E-05	-0.002105393
5.04E-05	-0.002031462
5.06E-05	-0.001277427
5.08E-05	-6.52524E-05
5.10E-05	0.001157438
5.12E-05	0.002001907
5.14E-05	0.00229443
5.16E-05	0.002045433
5.18E-05	0.001363669
5.20E-05	0.000435867
5.22E-05	-0.000459477
5.24E-05	-0.00101549
5.26E-05	-0.001054511
5.28E-05	-0.000651234
5.30E-05	-8.89677E-05
5.32E-05	0.00032586
5.34E-05	0.000430047
5.36E-05	0.00023156
5.38E-05	-0.00016562
5.40E-05	-0.000626967
5.42E-05	-0.001001112
5.44E-05	-0.001139251
5.46E-05	-0.000968459
5.48E-05	-0.000567503
5.50E-05	-0.000144783
5.52E-05	9.93674E-05
5.54E-05	0.000114696
5.56E-05	1.53787E-05
5.58E-05	-4.13527E-05
5.60E-05	1.25593E-05
5.62E-05	0.000132074
5.64E-05	0.000236871
5.66E-05	0.000289771
5.68E-05	0.000303479
5.70E-05	0.000295697
5.72E-05	0.000258286
5.74E-05	0.000173722
5.76E-05	5.22444E-05
5.78E-05	-6.21182E-05
5.80E-05	-0.000133967
5.82E-05	-0.000180112
5.84E-05	-0.000247849
5.86E-05	-0.000333579
5.88E-05	-0.000341072
5.90E-05	-0.00016198
5.92E-05	0.000180708
5.94E-05	0.000489489
5.96E-05	0.000529747
5.98E-05	0.000233257
6.00E-05	-0.000229083
6.02E-05	-0.000575992
6.04E-05	-0.000625321
6.06E-05	-0.000405237
6.08E-05	-9.5155E-05
6.10E-05	0.000129696
6.12E-05	0.000216472
6.14E-05	0.000232261
6.16E-05	0.000262871
6.18E-05	0.000314248
6.20E-05	0.000308202
6.22E-05	0.000170851
6.24E-05	-7.71771E-05
6.26E-05	-0.000316537
6.28E-05	-0.000412066
6.30E-05	-0.000307241
6.32E-05	-5.5439E-05
6.34E-05	0.000226694
6.36E-05	0.000437977
6.38E-05	0.000538463
6.40E-05	0.000532031
6.42E-05	0.00042159
6.44E-05	0.000203843
6.46E-05	-8.30882E-05
6.48E-05	-0.00033104
6.50E-05	-0.000421439
6.52E-05	-0.00033184
6.54E-05	-0.000167315
6.56E-05	-6.58181E-05
6.58E-05	-7.36169E-05
6.60E-05	-0.000123187
6.62E-05	-0.000125057
6.64E-05	-6.10149E-05
6.66E-05	1.60982E-05
6.68E-05	5.42614E-05
6.70E-05	5.71447E-05
6.72E-05	7.28513E-05
6.74E-05	0.000140619
6.76E-05	0.000247886
6.78E-05	0.000331613
6.80E-05	0.000324383
6.82E-05	0.000212095
6.84E-05	5.20651E-05
6.86E-05	-7.23553E-05
6.88E-05	-0.000120296
6.90E-05	-0.000114498
6.92E-05	-9.76878E-05
6.94E-05	-8.43774E-05
6.96E-05	-6.62121E-05
6.98E-05	-4.79168E-05
7.00E-05	-4.79881E-05
7.02E-05	-6.00861E-05
7.04E-05	-4.50518E-05
7.06E-05	1.26751E-05
7.08E-05	5.67989E-05
7.10E-05	6.1323E-06
7.12E-05	-0.000138907
7.14E-05	-0.000265293
7.16E-05	-0.000250875
7.18E-05	-9.26715E-05
7.20E-05	9.04358E-05
7.22E-05	0.000183335
7.24E-05	0.000180681
7.26E-05	0.000157823
7.28E-05	0.000158411
7.30E-05	0.000143811
7.32E-05	6.34713E-05
7.34E-05	-4.91226E-05
7.36E-05	-8.80605E-05
7.38E-05	1.44504E-06
7.40E-05	0.000133838
7.42E-05	0.000158089
7.44E-05	3.28762E-05
7.46E-05	-0.0001099
7.48E-05	-0.000115691
7.50E-05	-3.63641E-06
7.52E-05	4.70437E-05
7.54E-05	-7.39423E-05
7.56E-05	-0.00025046
7.58E-05	-0.000274269
7.60E-05	-0.000115406
7.62E-05	2.54849E-05
7.64E-05	-3.01397E-05
7.66E-05	-0.000197766
7.68E-05	-0.000221723
7.70E-05	-3.32373E-07
7.72E-05	0.000263117
7.74E-05	0.000284341
7.76E-05	3.45284E-05
7.78E-05	-0.000213236
7.80E-05	-0.000182992
7.82E-05	0.000104851
7.84E-05	0.000363815
7.86E-05	0.000348833
7.88E-05	9.70018E-05
7.90E-05	-0.000139276
7.92E-05	-0.00016615
7.94E-05	-2.99708E-05
7.96E-05	6.59995E-05
7.98E-05	-4.1714E-06
8.00E-05	-0.000161994
8.02E-05	-0.000229882
8.04E-05	-0.000137136
8.06E-05	7.84604E-06
8.08E-05	5.15747E-05
8.10E-05	-3.08371E-05
8.12E-05	-0.000124493
8.14E-05	-0.000122807
8.16E-05	-4.37486E-05
8.18E-05	1.67673E-05
8.20E-05	1.10198E-05
8.22E-05	-2.15646E-05
8.24E-05	-3.03181E-05
8.26E-05	-1.98856E-05
8.28E-05	-2.0709E-05
8.30E-05	-2.54795E-05
8.32E-05	6.09769E-06
8.34E-05	8.19147E-05
8.36E-05	0.000148427
8.38E-05	0.000142483
8.40E-05	5.99613E-05
8.42E-05	-4.0891E-05
8.44E-05	-0.000101063
8.46E-05	-0.000114466
8.48E-05	-0.000116485
8.50E-05	-0.000126764
8.52E-05	-0.000119514
8.54E-05	-6.51156E-05
8.56E-05	5.1969E-06
8.58E-05	8.62504E-06
8.60E-05	-8.8485E-05
8.62E-05	-0.00019651
8.64E-05	-0.000177549
8.66E-05	-1.38071E-05
8.68E-05	0.000137379
8.70E-05	0.000104064
8.72E-05	-9.17835E-05
8.74E-05	-0.000237228
8.76E-05	-0.000164784
8.78E-05	4.84935E-05
8.80E-05	0.000164481
8.82E-05	6.17653E-05
8.84E-05	-0.000120813
8.86E-05	-0.000150318
8.88E-05	1.94291E-05
8.90E-05	0.000189368
8.92E-05	0.000152339
8.94E-05	-5.82183E-05
8.96E-05	-0.000209211
8.98E-05	-0.000148769
9.00E-05	1.62103E-05
9.02E-05	6.09681E-05
9.04E-05	-7.70668E-05
9.06E-05	-0.000227041
9.08E-05	-0.000203105
9.10E-05	-3.23622E-05
9.12E-05	8.72448E-05
9.14E-05	3.12182E-05
9.16E-05	-0.000114911
9.18E-05	-0.000178802
9.20E-05	-0.000107738
9.22E-05	-5.17189E-06
9.24E-05	1.5807E-05
9.26E-05	-4.30378E-05
9.28E-05	-0.000100087
9.30E-05	-0.000105821
9.32E-05	-7.88212E-05
9.34E-05	-4.90033E-05
9.36E-05	-1.4741E-05
9.38E-05	2.85173E-05
9.40E-05	5.08825E-05
9.42E-05	1.42849E-05
9.44E-05	-6.82701E-05
9.46E-05	-0.000129356
9.48E-05	-0.000118587
9.50E-05	-6.5426E-05
9.52E-05	-5.09889E-05
9.54E-05	-0.000112713
9.56E-05	-0.000190882
9.58E-05	-0.000187395
9.60E-05	-8.12121E-05
9.62E-05	3.00548E-05
9.64E-05	2.32438E-05
9.66E-05	-0.000113046
9.68E-05	-0.000251483
9.70E-05	-0.000252807
9.72E-05	-0.000115709
9.74E-05	1.72125E-05
9.76E-05	9.8185E-06
9.78E-05	-0.000123462
9.80E-05	-0.000236988
9.82E-05	-0.000213233
9.84E-05	-8.64284E-05
9.86E-05	1.37421E-06
9.88E-05	-4.19551E-05
9.90E-05	-0.000161895
9.92E-05	-0.000224079
9.94E-05	-0.000165605
9.96E-05	-6.1603E-05
9.98E-05	-3.64087E-05
1.00E-04	-0.000123921
1.00E-04	-0.000235469
1.00E-04	-0.000266418
1.01E-04	-0.000213701
1.01E-04	-0.000169787
1.01E-04	-0.000207446
1.01E-04	-0.000294995
1.01E-04	-0.00033899
1.02E-04	-0.000298424
1.02E-04	-0.000233723
1.02E-04	-0.000234723
1.02E-04	-0.000314964
1.02E-04	-0.000398405
1.03E-04	-0.000413531
1.03E-04	-0.00037766
1.03E-04	-0.000364934
1.03E-04	-0.000404366
1.03E-04	-0.000453199
1.04E-04	-0.000481375
1.04E-04	-0.000523791
1.04E-04	-0.000598342
1.04E-04	-0.000631685
1.04E-04	-0.000576104
1.05E-04	-0.000568692
1.05E-04	-0.000787765
1.05E-04	-0.001097623
1.05E-04	-0.001101253
1.05E-04	-0.000788425
1.06E-04	-0.000852487
1.06E-04	-0.00178153
1.06E-04	-0.002680819
1.06E-04	-0.001986244
1.06E-04	-4.70334E-05
1.07E-04	6.70432E-05
1.07E-04	-0.003524486
1.07E-04	-0.006513861
1.07E-04	-0.000721502
1.07E-04	0.013978782
1.08E-04	0.019660904
1.08E-04	-0.011080939
1.08E-04	-0.086652609
1.08E-04	-0.171451239
1.08E-04	-0.194659742
1.09E-04	-0.09815103
1.09E-04	0.109331463
1.09E-04	0.338644943
1.09E-04	0.466425532
1.09E-04	0.412042353
1.10E-04	0.190332665
1.10E-04	-0.096717773
1.10E-04	-0.320799923
1.10E-04	-0.397379344
1.10E-04	-0.321991675
1.11E-04	-0.158034632
1.11E-04	0.007392547
1.11E-04	0.109328131
1.11E-04	0.128950147
1.11E-04	0.089392179
1.12E-04	0.032592235
1.12E-04	-0.006613589
1.12E-04	-0.015535378
1.12E-04	-0.002972764
1.12E-04	0.01268865
1.13E-04	0.017342698
1.13E-04	0.008875207
1.13E-04	-0.004320234
1.13E-04	-0.011458639
1.13E-04	-0.007945864
1.14E-04	0.001716536
1.14E-04	0.008606833
1.14E-04	0.007248423
1.14E-04	-0.000714479
1.14E-04	-0.01007794
1.15E-04	-0.017702653
1.15E-04	-0.0224325
1.15E-04	-0.019342887
1.15E-04	0.001704341
1.15E-04	0.045117448
1.16E-04	0.093763037
1.16E-04	0.108357253
1.16E-04	0.053173158
1.16E-04	-0.067705836
1.16E-04	-0.197306897
1.17E-04	-0.255736873
1.17E-04	-0.19577008
1.17E-04	-0.04051509
1.17E-04	0.128716624
1.17E-04	0.225922003
1.18E-04	0.214155437
1.18E-04	0.121144621
1.18E-04	0.011145986
1.18E-04	-0.060265558
1.18E-04	-0.075159061
1.19E-04	-0.051517515
1.19E-04	-0.020659058
1.19E-04	-0.004342684
1.19E-04	-0.005694543
1.19E-04	-0.01454881
1.20E-04	-0.018705279
1.20E-04	-0.01228473
1.20E-04	0.002449586
1.20E-04	0.018321466
1.20E-04	0.028075259
1.21E-04	0.02808123
1.21E-04	0.019621789
1.21E-04	0.00756836
1.21E-04	-0.00274283
1.21E-04	-0.008566521
1.22E-04	-0.010634587
1.22E-04	-0.011299886
1.22E-04	-0.01180155
1.22E-04	-0.011392535
1.22E-04	-0.009040121
1.23E-04	-0.005407687
1.23E-04	-0.002388285
1.23E-04	-0.000488163
1.23E-04	0.002540994
1.23E-04	0.009292115
1.24E-04	0.01842993
1.24E-04	0.023482413
1.24E-04	0.017215309
1.24E-04	-0.001686478
1.24E-04	-0.025882788
1.25E-04	-0.043540958
1.25E-04	-0.046048724
1.25E-04	-0.032997335
1.25E-04	-0.011142762
1.25E-04	0.010620295
1.26E-04	0.025826102
1.26E-04	0.031990018
1.26E-04	0.029779666
1.26E-04	0.02167313
1.26E-04	0.011022087
1.27E-04	0.001279196
1.27E-04	-0.004922253
1.27E-04	-0.006609546
1.27E-04	-0.004788563
1.27E-04	-0.001998804
1.28E-04	-0.001106197
1.28E-04	-0.003616627
1.28E-04	-0.008325818
1.28E-04	-0.011500248
1.28E-04	-0.009151802
1.29E-04	-0.000284482
1.29E-04	0.011350762
1.29E-04	0.018858614
1.29E-04	0.016555985
1.29E-04	0.004135782
1.30E-04	-0.012440907
1.30E-04	-0.024141261
1.30E-04	-0.024122297
1.30E-04	0
1.30E-04	0
1.31E-04	0
1.31E-04	0
1.31E-04	0
1.31E-04	0
1.31E-04	0
1.32E-04	0
1.32E-04	0
1.32E-04	0
1.32E-04	0
1.32E-04	0
1.33E-04	0
1.33E-04	0
1.33E-04	0
1.33E-04	0
1.33E-04	0
1.34E-04	0
1.34E-04	0
1.34E-04	0
1.34E-04	0
1.34E-04	0
1.35E-04	0
1.35E-04	0
1.35E-04	0
1.35E-04	0
1.35E-04	0
1.36E-04	0
1.36E-04	0
1.36E-04	0
1.36E-04	0
1.36E-04	0
1.37E-04	0
1.37E-04	0
1.37E-04	0
1.37E-04	0
1.37E-04	0
1.38E-04	0
1.38E-04	0
1.38E-04	0
1.38E-04	0
1.38E-04	0
1.39E-04	0
1.39E-04	0
1.39E-04	0
1.39E-04	0
1.39E-04	0
1.40E-04	0
1.40E-04	0
1.40E-04	0
1.40E-04	0
1.40E-04	0
1.41E-04	0
1.41E-04	0
1.41E-04	0
1.41E-04	0
1.41E-04	0
1.42E-04	0
1.42E-04	0
1.42E-04	0
1.42E-04	0
1.42E-04	0
1.43E-04	0
1.43E-04	0
1.43E-04	0
1.43E-04	0
1.43E-04	0
1.44E-04	0
1.44E-04	0
1.44E-04	0
1.44E-04	0
1.44E-04	0
1.45E-04	0
1.45E-04	0
1.45E-04	0
1.45E-04	0
1.45E-04	0
1.46E-04	0
1.46E-04	0
1.46E-04	0
1.46E-04	0
1.46E-04	0
1.47E-04	0
1.47E-04	0
1.47E-04	0
1.47E-04	0
1.47E-04	0
1.48E-04	0
1.48E-04	0
1.48E-04	0
1.48E-04	0
1.48E-04	0
1.49E-04	0
1.49E-04	0
1.49E-04	0
1.49E-04	0
1.49E-04	0
1.50E-04	0
1.50E-04	0
1.50E-04	0


==> figs/pressure_500kHz_receiver.txt <==
0	0
2.00E-07	4.5937E-114
4.00E-07	1.04093E-90
6.00E-07	4.85332E-78
8.00E-07	5.17302E-70
1.00E-06	5.59035E-65
1.20E-06	-4.65273E-62
1.40E-06	-3.02046E-60
1.60E-06	7.99716E-58
1.80E-06	7.72854E-56
2.00E-06	2.70659E-54
2.20E-06	8.77047E-53
2.40E-06	4.05002E-51
2.60E-06	7.73515E-50
2.80E-06	-4.12754E-50
3.00E-06	-1.16591E-47
3.20E-06	4.23926E-47
3.40E-06	4.70873E-45
3.60E-06	-2.42909E-44
3.80E-06	-2.37E-42
4.00E-06	-6.21935E-42
4.20E-06	3.1061E-40
4.40E-06	1.06588E-39
4.60E-06	-1.90921E-38
4.80E-06	-6.00932E-38
5.00E-06	8.5563E-37
5.20E-06	7.91565E-37
5.40E-06	-2.80363E-35
5.60E-06	7.68916E-35
5.80E-06	2.48676E-34
6.00E-06	-2.22599E-33
6.20E-06	6.17783E-33
6.40E-06	-2.60814E-33
6.60E-06	-4.33567E-32
6.80E-06	1.9567E-31
7.00E-06	-4.97323E-31
7.20E-06	8.23204E-31
7.40E-06	-6.51643E-31
7.60E-06	-1.08877E-30
7.80E-06	5.78266E-30
8.00E-06	-1.42169E-29
8.20E-06	2.51678E-29
8.40E-06	-3.45005E-29
8.60E-06	3.64393E-29
8.80E-06	-2.82215E-29
9.00E-06	1.74301E-29
9.20E-06	-2.87306E-29
9.40E-06	1.05519E-28
9.60E-06	-3.0469E-28
9.80E-06	6.9238E-28
1.00E-05	-1.3696E-27
1.02E-05	2.59564E-27
1.04E-05	-5.13951E-27
1.06E-05	1.1066E-26
1.08E-05	-2.51903E-26
1.10E-05	5.72042E-26
1.12E-05	-1.23457E-25
1.14E-05	2.44494E-25
1.16E-05	-4.28196E-25
1.18E-05	6.18224E-25
1.20E-05	-5.78654E-25
1.22E-05	-3.01179E-25
1.24E-05	3.21523E-24
1.26E-05	-9.87347E-24
1.28E-05	2.14643E-23
1.30E-05	-3.55031E-23
1.32E-05	3.95034E-23
1.34E-05	-2.25584E-24
1.36E-05	-1.31185E-22
1.38E-05	4.25139E-22
1.40E-05	-8.93543E-22
1.42E-05	1.37073E-21
1.44E-05	-1.32965E-21
1.46E-05	-2.23021E-22
1.48E-05	4.4631E-21
1.50E-05	-1.16367E-20
1.52E-05	1.89529E-20
1.54E-05	-1.84921E-20
1.56E-05	-1.67685E-21
1.58E-05	4.8294E-20
1.60E-05	-1.03762E-19
1.62E-05	1.08119E-19
1.64E-05	2.5456E-20
1.66E-05	-3.20296E-19
1.68E-05	5.77142E-19
1.70E-05	-2.89684E-19
1.72E-05	-1.06041E-18
1.74E-05	3.09728E-18
1.76E-05	-3.47994E-18
1.78E-05	-1.6249E-18
1.80E-05	1.32627E-17
1.82E-05	-2.22679E-17
1.84E-05	7.35679E-18
1.86E-05	4.58391E-17
1.88E-05	-1.024E-16
1.90E-05	5.77358E-17
1.92E-05	1.69674E-16
1.94E-05	-4.16932E-16
1.96E-05	1.91381E-16
1.98E-05	8.00837E-16
2.00E-05	-1.60395E-15
2.02E-05	5.60128E-17
2.04E-05	4.07738E-15
2.06E-05	-5.11153E-15
2.08E-05	-4.55695E-15
2.10E-05	1.81452E-14
2.12E-05	-6.91232E-15
2.14E-05	-4.12187E-14
2.16E-05	5.62415E-14
2.18E-05	7.05406E-14
2.20E-05	-2.32801E-13
2.22E-05	-3.85527E-14
2.24E-05	8.5712E-13
2.26E-05	-6.23119E-13
2.28E-05	-2.73436E-12
2.30E-05	5.00539E-12
2.32E-05	6.37797E-12
2.34E-05	-2.55298E-11
2.36E-05	-3.97058E-12
2.38E-05	1.02204E-10
2.40E-05	-6.17505E-11
2.42E-05	-3.47841E-10
2.44E-05	4.48723E-10
2.46E-05	1.04312E-09
2.48E-05	-2.07072E-09
2.50E-05	-2.62445E-09
2.52E-05	8.30667E-09
2.54E-05	5.55146E-09
2.56E-05	-3.29405E-08
2.58E-05	-2.0114E-08
2.60E-05	1.00127E-07
2.62E-05	7.05238E-08
2.64E-05	-1.83641E-07
2.66E-05	2.51597E-07
2.68E-05	1.59657E-06
2.70E-05	1.55897E-07
2.72E-05	-9.05345E-06
2.74E-05	-2.54058E-05
2.76E-05	-4.89922E-05
2.78E-05	-8.97351E-05
2.80E-05	-0.000106627
2.82E-05	0.000144625
2.84E-05	0.001136717
2.86E-05	0.003120769
2.88E-05	0.005282431
2.90E-05	0.005378213
2.92E-05	0.00084412
2.94E-05	-0.008886842
2.96E-05	-0.020776256
2.98E-05	-0.029240728
3.00E-05	-0.029644359
3.02E-05	-0.021544601
3.04E-05	-0.008969833
3.06E-05	0.002425499
3.08E-05	0.008881523
3.10E-05	0.01011368
3.12E-05	0.008363198
3.14E-05	0.006294081
3.16E-05	0.005425633
3.18E-05	0.005805736
3.20E-05	0.006609995
3.22E-05	0.0069789
3.24E-05	0.006555094
3.26E-05	0.005526278
3.28E-05	0.004314385
3.30E-05	0.003229584
3.32E-05	0.002334154
3.34E-05	0.001531142
3.36E-05	0.000734202
3.38E-05	-6.65527E-06
3.40E-05	-0.000470029
3.42E-05	-0.000352274
3.44E-05	0.00050033
3.46E-05	0.001834816
3.48E-05	0.002978248
3.50E-05	0.003220887
3.52E-05	0.002356207
3.54E-05	0.000885859
3.56E-05	-0.000343972
3.58E-05	-0.000759099
3.60E-05	-0.000381889
3.62E-05	0.000343929
3.64E-05	0.00095413
3.66E-05	0.001217777
3.68E-05	0.001145139
3.70E-05	0.000874922
3.72E-05	0.000537878
3.74E-05	0.000133672
3.76E-05	-0.00045902
3.78E-05	-0.001210829
3.80E-05	-0.001587998
3.82E-05	-0.000633254
3.84E-05	0.002234509
3.86E-05	0.006244828
3.88E-05	0.009209729
3.90E-05	0.008849125
3.92E-05	0.004604809
3.94E-05	-0.001677302
3.96E-05	-0.006927292
3.98E-05	-0.008917677
4.00E-05	-0.007477887
4.02E-05	-0.004056348
4.04E-05	-0.000379672
4.06E-05	0.002493982
4.08E-05	0.004209021
4.10E-05	0.004711636
4.12E-05	0.004052084
4.14E-05	0.002480774
4.16E-05	0.000515895
4.18E-05	-0.001212744
4.20E-05	-0.002217818
4.22E-05	-0.002307457
4.24E-05	-0.001596963
4.26E-05	-0.000445775
4.28E-05	0.000653732
4.30E-05	0.001247166
4.32E-05	0.001103515
4.34E-05	0.000311613
4.36E-05	-0.000773528
4.38E-05	-0.001697344
4.40E-05	-0.002097743
4.42E-05	-0.001850118
4.44E-05	-0.001118155
4.46E-05	-0.000277517
4.48E-05	0.000280024
4.50E-05	0.00037136
4.52E-05	0.000122991
4.54E-05	-0.000151262
4.56E-05	-0.00022162
4.58E-05	-0.000136171
4.60E-05	-0.000151323
4.62E-05	-0.000448913
4.64E-05	-0.000904611
4.66E-05	-0.001141068
4.68E-05	-0.000837695
4.70E-05	-2.8275E-05
4.72E-05	0.00087591
4.74E-05	0.001364899
4.76E-05	0.001193405
4.78E-05	0.000551284
4.80E-05	-8.68814E-05
4.82E-05	-0.000320919
4.84E-05	-0.000114852
4.86E-05	0.0002197
4.88E-05	0.00032939
4.90E-05	0.000125625
4.92E-05	-0.000204951
4.94E-05	-0.000472567
4.96E-05	-0.000713496
4.98E-05	-0.001104131
5.00E-05	-0.001663594
5.02E-05	-0.002105393
5.04E-05	-0.002031462
5.06E-05	-0.001277427
5.08E-05	-6.52524E-05
5.10E-05	0.001157438
5.12E-05	0.002001907
5.14E-05	0.00229443
5.16E-05	0.002045433
5.18E-05	0.001363669
5.20E-05	0.000435867
5.22E-05	-0.000459477
5.24E-05	-0.00101549
5.26E-05	-0.001054511
5.28E-05	-0.000651234
5.30E-05	-8.89677E-05
5.32E-05	0.00032586
5.34E-05	0.000430047
5.36E-05	0.00023156
5.38E-05	-0.00016562
5.40E-05	-0.000626967
5.42E-05	-0.001001112
5.44E-05	-0.001139251
5.46E-05	-0.000968459
5.48E-05	-0.000567503
5.50E-05	-0.000144783
5.52E-05	9.93674E-05
5.54E-05	0.000114696
5.56E-05	1.53787E-05
5.58E-05	-4.13527E-05
5.60E-05	1.25593E-05
5.62E-05	0.000132074
5.64E-05	0.000236871
5.66E-05	0.000289771
5.68E-05	0.000303479
5.70E-05	0.000295697
5.72E-05	0.000258286
5.74E-05	0.000173722
5.76E-05	5.22444E-05
5.78E-05	-6.21182E-05
5.80E-05	-0.000133967
5.82E-05	-0.000180112
5.84E-05	-0.000247849
5.86E-05	-0.000333579
5.88E-05	-0.000341072
5.90E-05	-0.00016198
5.92E-05	0.000180708
5.94E-05	0.000489489
5.96E-05	0.000529747
5.98E-05	0.000233257
6.00E-05	-0.000229083
6.02E-05	-0.000575992
6.04E-05	-0.000625321
6.06E-05	-0.000405237
6.08E-05	-9.5155E-05
6.10E-05	0.000129696
6.12E-05	0.000216472
6.14E-05	0.000232261
6.16E-05	0.000262871
6.18E-05	0.000314248
6.20E-05	0.000308202
6.22E-05	0.000170851
6.24E-05	-7.71771E-05
6.26E-05	-0.000316537
6.28E-05	-0.000412066
6.30E-05	-0.000307241
6.32E-05	-5.5439E-05
6.34E-05	0.000226694
6.36E-05	0.000437977
6.38E-05	0.000538463
6.40E-05	0.000532031
6.42E-05	0.00042159
6.44E-05	0.000203843
6.46E-05	-8.30882E-05
6.48E-05	-0.00033104
6.50E-05	-0.000421439
6.52E-05	-0.00033184
6.54E-05	-0.000167315
6.56E-05	-6.58181E-05
6.58E-05	-7.36169E-05
6.60E-05	-0.000123187
6.62E-05	-0.000125057
6.64E-05	-6.10149E-05
6.66E-05	1.60982E-05
6.68E-05	5.42614E-05
6.70E-05	5.71447E-05
6.72E-05	7.28513E-05
6.74E-05	0.000140619
6.76E-05	0.000247886
6.78E-05	0.000331613
6.80E-05	0.000324383
6.82E-05	0.000212095
6.84E-05	5.20651E-05
6.86E-05	-7.23553E-05
6.88E-05	-0.000120296
6.90E-05	-0.000114498
6.92E-05	-9.76878E-05
6.94E-05	-8.43774E-05
6.96E-05	-6.62121E-05
6.98E-05	-4.79168E-05
7.00E-05	-4.79881E-05
7.02E-05	-6.00861E-05
7.04E-05	-4.50518E-05
7.06E-05	1.26751E-05
7.08E-05	5.67989E-05
7.10E-05	6.1323E-06
7.12E-05	-0.000138907
7.14E-05	-0.000265293
7.16E-05	-0.000250875
7.18E-05	-9.26715E-05
7.20E-05	9.04358E-05
7.22E-05	0.000183335
7.24E-05	0.000180681
7.26E-05	0.000157823
7.28E-05	0.000158411
7.30E-05	0.000143811
7.32E-05	6.34713E-05
7.34E-05	-4.91226E-05
7.36E-05	-8.80605E-05
7.38E-05	1.44504E-06
7.40E-05	0.000133838
7.42E-05	0.000158089
7.44E-05	3.28762E-05
7.46E-05	-0.0001099
7.48E-05	-0.000115691
7.50E-05	-3.63641E-06
7.52E-05	4.70437E-05
7.54E-05	-7.39423E-05
7.56E-05	-0.00025046
7.58E-05	-0.000274269
7.60E-05	-0.000115406
7.62E-05	2.54849E-05
7.64E-05	-3.01397E-05
7.66E-05	-0.000197766
7.68E-05	-0.000221723
7.70E-05	-3.32373E-07
7.72E-05	0.000263117
7.74E-05	0.000284341
7.76E-05	3.45284E-05
7.78E-05	-0.000213236
7.80E-05	-0.000182992
7.82E-05	0.000104851
7.84E-05	0.000363815
7.86E-05	0.000348833
7.88E-05	9.70018E-05
7.90E-05	-0.000139276
7.92E-05	-0.00016615
7.94E-05	-2.99708E-05
7.96E-05	6.59995E-05
7.98E-05	-4.1714E-06
8.00E-05	-0.000161994
8.02E-05	-0.000229882
8.04E-05	-0.000137136
8.06E-05	7.84604E-06
8.08E-05	5.15747E-05
8.10E-05	-3.08371E-05
8.12E-05	-0.000124493
8.14E-05	-0.000122807
8.16E-05	-4.37486E-05
8.18E-05	1.67673E-05
8.20E-05	1.10198E-05
8.22E-05	-2.15646E-05
8.24E-05	-3.03181E-05
8.26E-05	-1.98856E-05
8.28E-05	-2.0709E-05
8.30E-05	-2.54795E-05
8.32E-05	6.09769E-06
8.34E-05	8.19147E-05
8.36E-05	0.000148427
8.38E-05	0.000142483
8.40E-05	5.99613E-05
8.42E-05	-4.0891E-05
8.44E-05	-0.000101063
8.46E-05	-0.000114466
8.48E-05	-0.000116485
8.50E-05	-0.000126764
8.52E-05	-0.000119514
8.54E-05	-6.51156E-05
8.56E-05	5.1969E-06
8.58E-05	8.62504E-06
8.60E-05	-8.8485E-05
8.62E-05	-0.00019651
8.64E-05	-0.000177549
8.66E-05	-1.38071E-05
8.68E-05	0.000137379
8.70E-05	0.000104064
8.72E-05	-9.17835E-05
8.74E-05	-0.000237228
8.76E-05	-0.000164784
8.78E-05	4.84935E-05
8.80E-05	0.000164481
8.82E-05	6.17653E-05
8.84E-05	-0.000120813
8.86E-05	-0.000150318
8.88E-05	1.94291E-05
8.90E-05	0.000189368
8.92E-05	0.000152339
8.94E-05	-5.82183E-05
8.96E-05	-0.000209211
8.98E-05	-0.000148769
9.00E-05	1.62103E-05
9.02E-05	6.09681E-05
9.04E-05	-7.70668E-05
9.06E-05	-0.000227041
9.08E-05	-0.000203105
9.10E-05	-3.23622E-05
9.12E-05	8.72448E-05
9.14E-05	3.12182E-05
9.16E-05	-0.000114911
9.18E-05	-0.000178802
9.20E-05	-0.000107738
9.22E-05	-5.17189E-06
9.24E-05	1.5807E-05
9.26E-05	-4.30378E-05
9.28E-05	-0.000100087
9.30E-05	-0.000105821
9.32E-05	-7.88212E-05
9.34E-05	-4.90033E-05
9.36E-05	-1.4741E-05
9.38E-05	2.85173E-05
9.40E-05	5.08825E-05
9.42E-05	1.42849E-05
9.44E-05	-6.82701E-05
9.46E-05	-0.000129356
9.48E-05	-0.000118587
9.50E-05	-6.5426E-05
9.52E-05	-5.09889E-05
9.54E-05	-0.000112713
9.56E-05	-0.000190882
9.58E-05	-0.000187395
9.60E-05	-8.12121E-05
9.62E-05	3.00548E-05
9.64E-05	2.32438E-05
9.66E-05	-0.000113046
9.68E-05	-0.000251483
9.70E-05	-0.000252807
9.72E-05	-0.000115709
9.74E-05	1.72125E-05
9.76E-05	9.8185E-06
9.78E-05	-0.000123462
9.80E-05	-0.000236988
9.82E-05	-0.000213233
9.84E-05	-8.64284E-05
9.86E-05	1.37421E-06
9.88E-05	-4.19551E-05
9.90E-05	-0.000161895
9.92E-05	-0.000224079
9.94E-05	-0.000165605
9.96E-05	-6.1603E-05
9.98E-05	-3.64087E-05
1.00E-04	-0.000123921
1.00E-04	-0.000235469
1.00E-04	-0.000266418
1.01E-04	-0.000213701
1.01E-04	-0.000169787
1.01E-04	-0.000207446
1.01E-04	-0.000294995
1.01E-04	-0.00033899
1.02E-04	-0.000298424
1.02E-04	-0.000233723
1.02E-04	-0.000234723
1.02E-04	-0.000314964
1.02E-04	-0.000398405
1.03E-04	-0.000413531
1.03E-04	-0.00037766
1.03E-04	-0.000364934
1.03E-04	-0.000404366
1.03E-04	-0.000453199
1.04E-04	-0.000481375
1.04E-04	-0.000523791
1.04E-04	-0.000598342
1.04E-04	-0.000631685
1.04E-04	-0.000576104
1.05E-04	-0.000568692
1.05E-04	-0.000787765
1.05E-04	-0.001097623
1.05E-04	-0.001101253
1.05E-04	-0.000788425
1.06E-04	-0.000852487
1.06E-04	-0.00178153
1.06E-04	-0.002680819
1.06E-04	-0.001986244
1.06E-04	-4.70334E-05
1.07E-04	6.70432E-05
1.07E-04	-0.003524486
1.07E-04	-0.006513861
1.07E-04	-0.000721502
1.07E-04	0.013978782
1.08E-04	0.019660904
1.08E-04	-0.011080939
1.08E-04	-0.086652609
1.08E-04	-0.171451239
1.08E-04	-0.194659742
1.09E-04	-0.09815103
1.09E-04	0.109331463
1.09E-04	0.338644943
1.09E-04	0.466425532
1.09E-04	0.412042353
1.10E-04	0.190332665
1.10E-04	-0.096717773
1.10E-04	-0.320799923
1.10E-04	-0.397379344
1.10E-04	-0.321991675
1.11E-04	-0.158034632
1.11E-04	0.007392547
1.11E-04	0.109328131
1.11E-04	0.128950147
1.11E-04	0.089392179
1.12E-04	0.032592235
1.12E-04	-0.006613589
1.12E-04	-0.015535378
1.12E-04	-0.002972764
1.12E-04	0.01268865
1.13E-04	0.017342698
1.13E-04	0.008875207
1.13E-04	-0.004320234
1.13E-04	-0.011458639
1.13E-04	-0.007945864
1.14E-04	0.001716536
1.14E-04	0.008606833
1.14E-04	0.007248423
1.14E-04	-0.000714479
1.14E-04	-0.01007794
1.15E-04	-0.017702653
1.15E-04	-0.0224325
1.15E-04	-0.019342887
1.15E-04	0.001704341
1.15E-04	0.045117448
1.16E-04	0.093763037
1.16E-04	0.108357253
1.16E-04	0.053173158
1.16E-04	-0.067705836
1.16E-04	-0.197306897
1.17E-04	-0.255736873
1.17E-04	-0.19577008
1.17E-04	-0.04051509
1.17E-04	0.128716624
1.17E-04	0.225922003
1.18E-04	0.214155437
1.18E-04	0.121144621
1.18E-04	0.011145986
1.18E-04	-0.060265558
1.18E-04	-0.075159061
1.19E-04	-0.051517515
1.19E-04	-0.020659058
1.19E-04	-0.004342684
1.19E-04	-0.005694543
1.19E-04	-0.01454881
1.20E-04	-0.018705279
1.20E-04	-0.01228473
1.20E-04	0.002449586
1.20E-04	0.018321466
1.20E-04	0.028075259
1.21E-04	0.02808123
1.21E-04	0.019621789
1.21E-04	0.00756836
1.21E-04	-0.00274283
1.21E-04	-0.008566521
1.22E-04	-0.010634587
1.22E-04	-0.011299886
1.22E-04	-0.01180155
1.22E-04	-0.011392535
1.22E-04	-0.009040121
1.23E-04	-0.005407687
1.23E-04	-0.002388285
1.23E-04	-0.000488163
1.23E-04	0.002540994
1.23E-04	0.009292115
1.24E-04	0.01842993
1.24E-04	0.023482413
1.24E-04	0.017215309
1.24E-04	-0.001686478
1.24E-04	-0.025882788
1.25E-04	-0.043540958
1.25E-04	-0.046048724
1.25E-04	-0.032997335
1.25E-04	-0.011142762
1.25E-04	0.010620295
1.26E-04	0.025826102
1.26E-04	0.031990018
1.26E-04	0.029779666
1.26E-04	0.02167313
1.26E-04	0.011022087
1.27E-04	0.001279196
1.27E-04	-0.004922253
1.27E-04	-0.006609546
1.27E-04	-0.004788563
1.27E-04	-0.001998804
1.28E-04	-0.001106197
1.28E-04	-0.003616627
1.28E-04	-0.008325818
1.28E-04	-0.011500248
1.28E-04	-0.009151802
1.29E-04	-0.000284482
1.29E-04	0.011350762
1.29E-04	0.018858614
1.29E-04	0.016555985
1.29E-04	0.004135782
1.30E-04	-0.012440907
1.30E-04	-0.024141261
1.30E-04	-0.024122297


==> figs/pressure_500kHz_receiver_2D.dat <==
0	0
2.00E-07	0
4.00E-07	0
6.00E-07	2.99161E-46
8.00E-07	-8.02003E-43
1.00E-06	-8.26131E-42
1.20E-06	2.60202E-39
1.40E-06	1.26243E-38
1.60E-06	-8.74292E-37
1.80E-06	1.26161E-36
2.00E-06	5.22996E-35
2.20E-06	-3.17657E-34
2.40E-06	2.01707E-33
2.60E-06	-1.41022E-32
2.80E-06	3.27002E-32
3.00E-06	6.10553E-31
3.20E-06	-3.66884E-30
3.40E-06	1.88099E-29
3.60E-06	-2.11812E-30
3.80E-06	-2.61043E-29
4.00E-06	8.08518E-28
4.20E-06	-1.23139E-27
4.40E-06	1.62055E-27
4.60E-06	6.3761E-27
4.80E-06	-9.06358E-26
5.00E-06	1.75428E-25
5.20E-06	-1.01875E-24
5.40E-06	1.60818E-24
5.60E-06	-5.43512E-24
5.80E-06	1.0135E-23
6.00E-06	-1.67093E-23
6.20E-06	4.45851E-23
6.40E-06	-2.50969E-23
6.60E-06	1.15077E-22
6.80E-06	1.83653E-23
7.00E-06	6.36192E-23
7.20E-06	1.94715E-22
7.40E-06	-5.43959E-22
7.60E-06	4.08775E-22
7.80E-06	-1.5043E-21
8.00E-06	-1.35073E-22
8.20E-06	-8.04141E-22
8.40E-06	-1.39064E-21
8.60E-06	5.03635E-22
8.80E-06	2.27537E-21
9.00E-06	-4.96039E-21
9.20E-06	9.10636E-21
9.40E-06	-2.5511E-21
9.60E-06	-1.02494E-20
9.80E-06	2.42494E-20
1.00E-05	-1.78108E-20
1.02E-05	-1.42453E-20
1.04E-05	5.88864E-20
1.06E-05	-4.56372E-20
1.08E-05	-3.58285E-20
1.10E-05	1.39332E-19
1.12E-05	-1.14855E-19
1.14E-05	-8.37019E-20
1.16E-05	3.08608E-19
1.18E-05	-3.75441E-19
1.20E-05	-1.19456E-19
1.22E-05	8.50852E-19
1.24E-05	-1.54661E-18
1.26E-05	3.72739E-19
1.28E-05	4.4205E-18
1.30E-05	-7.7791E-18
1.32E-05	1.39556E-19
1.34E-05	2.93151E-17
1.36E-05	-3.21624E-17
1.38E-05	-4.12551E-17
1.40E-05	1.39115E-16
1.42E-05	-7.27021E-17
1.44E-05	-3.68928E-16
1.46E-05	5.48323E-16
1.48E-05	4.55628E-16
1.50E-05	-1.87889E-15
1.52E-05	5.89287E-16
1.54E-05	4.50804E-15
1.56E-05	-5.02962E-15
1.58E-05	-7.08122E-15
1.60E-05	1.77976E-14
1.62E-05	3.91057E-15
1.64E-05	-4.59153E-14
1.66E-05	2.1645E-14
1.68E-05	9.68938E-14
1.70E-05	-1.05359E-13
1.72E-05	-1.67599E-13
1.74E-05	3.1729E-13
1.76E-05	2.15718E-13
1.78E-05	-7.94289E-13
1.80E-05	-1.3204E-13
1.82E-05	1.71233E-12
1.84E-05	-4.85071E-13
1.86E-05	-3.51136E-12
1.88E-05	2.40447E-12
1.90E-05	7.08092E-12
1.92E-05	-6.44881E-12
1.94E-05	-1.21029E-11
1.96E-05	1.75608E-11
1.98E-05	2.2044E-11
2.00E-05	-4.20413E-11
2.02E-05	-4.53303E-11
2.04E-05	7.89942E-11
2.06E-05	7.14952E-11
2.08E-05	-1.60237E-10
2.10E-05	-1.07094E-10
2.12E-05	3.39853E-10
2.14E-05	1.6488E-10
2.16E-05	-7.64886E-10
2.18E-05	-4.02513E-10
2.20E-05	1.55764E-09
2.22E-05	1.14419E-09
2.24E-05	-2.4219E-09
2.26E-05	-1.17858E-09
2.28E-05	7.92197E-09
2.30E-05	9.89953E-09
2.32E-05	-6.11981E-09
2.34E-05	-1.73912E-08
2.36E-05	1.84201E-09
2.38E-05	1.92791E-08
2.40E-05	-2.2782E-08
2.42E-05	-8.82579E-08
2.44E-05	-5.07971E-08
2.46E-05	9.74855E-08
2.48E-05	1.33594E-07
2.50E-05	-1.10269E-07
2.52E-05	-3.6025E-07
2.54E-05	-1.14285E-07
2.56E-05	5.19646E-07
2.58E-05	5.2885E-07
2.60E-05	-7.12063E-07
2.62E-05	-1.76455E-06
2.64E-05	-7.73692E-08
2.66E-05	3.93505E-06
2.68E-05	4.92645E-06
2.70E-05	-1.65001E-06
2.72E-05	-1.10031E-05
2.74E-05	-1.22585E-05
2.76E-05	-6.59506E-06
2.78E-05	-1.42022E-05
2.80E-05	-3.82756E-05
2.82E-05	-4.30532E-06
2.84E-05	0.00024038
2.86E-05	0.000794476
2.88E-05	0.001494529
2.90E-05	0.001826345
2.92E-05	0.001129048
2.94E-05	-0.000963489
2.96E-05	-0.004147703
2.98E-05	-0.007468188
3.00E-05	-0.009776419
3.02E-05	-0.010335692
3.04E-05	-0.009161676
3.06E-05	-0.006906722
3.08E-05	-0.004434021
3.10E-05	-0.002401096
3.12E-05	-0.001078782
3.14E-05	-0.000411749
3.16E-05	-0.000186114
3.18E-05	-0.000171413
3.20E-05	-0.000187073
3.22E-05	-0.000115811
3.24E-05	8.85922E-05
3.26E-05	0.000379422
3.28E-05	0.000617673
3.30E-05	0.000650834
3.32E-05	0.000452487
3.34E-05	0.000197688
3.36E-05	0.000152892
3.38E-05	0.000433428
3.40E-05	0.000856285
3.42E-05	0.001069262
3.44E-05	0.000866696
3.46E-05	0.000394762
3.48E-05	4.00455E-05
3.50E-05	0.000102597
3.52E-05	0.000548715
3.54E-05	0.001043613
3.56E-05	0.00120907
3.58E-05	0.000896533
3.60E-05	0.000297877
3.62E-05	-0.000163436
3.64E-05	-0.000107747
3.66E-05	0.000502676
3.68E-05	0.001250452
3.70E-05	0.001482107
3.72E-05	0.000782103
3.74E-05	-0.000625843
3.76E-05	-0.00189142
3.78E-05	-0.002013123
3.80E-05	-0.00046163
3.82E-05	0.002467929
3.84E-05	0.005765404
3.86E-05	0.008160795
3.88E-05	0.008672281
3.90E-05	0.007040982
3.92E-05	0.003894782
3.94E-05	0.000509103
3.96E-05	-0.001823444
3.98E-05	-0.002500232
4.00E-05	-0.001886547
4.02E-05	-0.00090999
4.04E-05	-0.000291103
4.06E-05	-8.32492E-05
4.08E-05	0.000107221
4.10E-05	0.000528447
4.12E-05	0.000971339
4.14E-05	0.001028371
4.16E-05	0.000574595
4.18E-05	-7.6463E-05
4.20E-05	-0.000470307
4.22E-05	-0.000398228
4.24E-05	7.49155E-06
4.26E-05	0.000462748
4.28E-05	0.000733468
4.30E-05	0.000699242
4.32E-05	0.000362754
4.34E-05	-0.000113305
4.36E-05	-0.000433271
4.38E-05	-0.000358542
4.40E-05	6.57517E-05
4.42E-05	0.000508351
4.44E-05	0.000632595
4.46E-05	0.000391123
4.48E-05	3.23663E-05
4.50E-05	-0.000166694
4.52E-05	-0.000137462
4.54E-05	-1.35504E-06
4.56E-05	0.000116466
4.58E-05	0.000195105
4.60E-05	0.000255914
4.62E-05	0.000265627
4.64E-05	0.000158413
4.66E-05	-4.92543E-05
4.68E-05	-0.00021074
4.70E-05	-0.000159826
4.72E-05	0.000111955
4.74E-05	0.000398619
4.76E-05	0.000435537
4.78E-05	0.000150009
4.80E-05	-0.000236357
4.82E-05	-0.000390516
4.84E-05	-0.000190426
4.86E-05	0.000136671
4.88E-05	0.000232731
4.90E-05	-2.08908E-05
4.92E-05	-0.000374308
4.94E-05	-0.000471289
4.96E-05	-0.000218737
4.98E-05	0.000137813
5.00E-05	0.000296195
5.02E-05	0.000200836
5.04E-05	4.25164E-05
5.06E-05	3.95164E-06
5.08E-05	7.29788E-05
5.10E-05	0.000111436
5.12E-05	4.71299E-05
5.14E-05	-5.3273E-05
5.16E-05	-8.44114E-05
5.18E-05	-2.47898E-05
5.20E-05	5.66485E-05
5.22E-05	8.75997E-05
5.24E-05	6.12131E-05
5.26E-05	2.57994E-05
5.28E-05	2.57243E-05
5.30E-05	5.53857E-05
5.32E-05	6.52025E-05
5.34E-05	1.62505E-05
5.36E-05	-6.43499E-05
5.38E-05	-9.3017E-05
5.40E-05	-1.55886E-05
5.42E-05	0.000115637
5.44E-05	0.000177771
5.46E-05	0.000109351
5.48E-05	-1.14416E-05
5.50E-05	-5.18033E-05
5.52E-05	1.63422E-05
5.54E-05	8.20205E-05
5.56E-05	4.15565E-05
5.58E-05	-5.53293E-05
5.60E-05	-5.77422E-05
5.62E-05	8.6654E-05
5.64E-05	0.000239826
5.66E-05	0.000223876
5.68E-05	3.9119E-05
5.70E-05	-0.000126212
5.72E-05	-0.000115206
5.74E-05	2.04344E-05
5.76E-05	0.000106252
5.78E-05	7.65602E-05
5.80E-05	4.54973E-05
5.82E-05	0.000122878
5.84E-05	0.000226255
5.86E-05	0.000162418
5.88E-05	-9.72577E-05
5.90E-05	-0.000306178
5.92E-05	-0.00018632
5.94E-05	0.000223288
5.96E-05	0.000539354
5.98E-05	0.000413547
6.00E-05	-7.42669E-05
6.02E-05	-0.000459239
6.04E-05	-0.00035681
6.06E-05	0.00013448
6.08E-05	0.000528604
6.10E-05	0.000449685
6.12E-05	7.62111E-06
6.14E-05	-0.000337213
6.16E-05	-0.000259751
6.18E-05	0.000112958
6.20E-05	0.000370368
6.22E-05	0.000262729
6.24E-05	-5.9947E-05
6.26E-05	-0.000242141
6.28E-05	-0.000107735
6.30E-05	0.000180185
6.32E-05	0.000321309
6.34E-05	0.000191723
6.36E-05	-5.96952E-05
6.38E-05	-0.000191602
6.40E-05	-0.000105243
6.42E-05	9.49105E-05
6.44E-05	0.000227886
6.46E-05	0.000194752
6.48E-05	3.66314E-05
6.50E-05	-0.000116219
6.52E-05	-0.000142289
6.54E-05	-1.47653E-05
6.56E-05	0.000170139
6.58E-05	0.000256537
6.60E-05	0.000158681
6.62E-05	-5.06852E-05
6.64E-05	-0.000194851
6.66E-05	-0.000155967
6.68E-05	1.68278E-05
6.70E-05	0.000168251
6.72E-05	0.000194285
6.74E-05	0.000120257
6.76E-05	3.33083E-05
6.78E-05	-2.11277E-05
6.80E-05	-5.16303E-05
6.82E-05	-6.16254E-05
6.84E-05	-3.15849E-05
6.86E-05	3.10817E-05
6.88E-05	7.12649E-05
6.90E-05	5.33892E-05
6.92E-05	2.53391E-05
6.94E-05	6.28333E-05
6.96E-05	0.000145137
6.98E-05	0.000143181
7.00E-05	-2.29317E-05
7.02E-05	-0.000241021
7.04E-05	-0.000287932
7.06E-05	-7.56382E-05
7.08E-05	0.000224632
7.10E-05	0.000346701
7.12E-05	0.0002038
7.14E-05	-3.91955E-05
7.16E-05	-0.000165222
7.18E-05	-0.000127563
7.20E-05	-4.80951E-05
7.22E-05	-3.33995E-05
7.24E-05	-5.46144E-05
7.26E-05	-1.837E-05
7.28E-05	9.24636E-05
7.30E-05	0.000190369
7.32E-05	0.000181743
7.34E-05	5.96554E-05
7.36E-05	-0.000101169
7.38E-05	-0.000209064
7.40E-05	-0.000205565
7.42E-05	-8.72779E-05
7.44E-05	8.33632E-05
7.46E-05	0.00019796
7.48E-05	0.000176752
7.50E-05	4.70511E-05
7.52E-05	-7.0891E-05
7.54E-05	-8.16561E-05
7.56E-05	-1.36214E-05
7.58E-05	2.02031E-05
7.60E-05	-3.97178E-05
7.62E-05	-0.000125107
7.64E-05	-0.000117556
7.66E-05	1.39773E-05
7.68E-05	0.000173319
7.70E-05	0.000230289
7.72E-05	0.000137329
7.74E-05	-4.26588E-05
7.76E-05	-0.000196639
7.78E-05	-0.000236629
7.80E-05	-0.000142289
7.82E-05	2.98588E-05
7.84E-05	0.000172063
7.86E-05	0.000193292
7.88E-05	9.3753E-05
7.90E-05	-2.99475E-05
7.92E-05	-7.52711E-05
7.94E-05	-3.46855E-05
7.96E-05	6.75082E-06
7.98E-05	-2.12153E-05
8.00E-05	-8.76816E-05
8.02E-05	-9.82217E-05
8.04E-05	-9.39994E-06
8.06E-05	0.000117887
8.08E-05	0.000182972
8.10E-05	0.000143094
8.12E-05	3.51757E-05
8.14E-05	-7.83744E-05
8.16E-05	-0.000155627
8.18E-05	-0.000170319
8.20E-05	-0.000101432
8.22E-05	3.91504E-05
8.24E-05	0.000178535
8.26E-05	0.000220055
8.28E-05	0.000130666
8.30E-05	-1.86705E-05
8.32E-05	-0.000116409
8.34E-05	-0.000113093
8.36E-05	-5.16779E-05
8.38E-05	-2.26995E-06
8.40E-05	1.24744E-05
8.42E-05	1.98383E-05
8.44E-05	4.47055E-05
8.46E-05	7.79473E-05
8.48E-05	9.47511E-05
8.50E-05	8.24002E-05
8.52E-05	4.04769E-05
8.54E-05	-2.84304E-05
8.56E-05	-0.00010681
8.58E-05	-0.000147083
8.60E-05	-9.75141E-05
8.62E-05	3.79332E-05
8.64E-05	0.000176517
8.66E-05	0.000216837
8.68E-05	0.000131355
8.70E-05	-8.15887E-06
8.72E-05	-0.000101057
8.74E-05	-0.000106445
8.76E-05	-5.85734E-05
8.78E-05	-9.41909E-06
8.80E-05	2.34938E-05
8.82E-05	5.10623E-05
8.84E-05	7.68677E-05
8.86E-05	8.72841E-05
8.88E-05	7.32918E-05
8.90E-05	4.37522E-05
8.92E-05	1.07407E-05
8.94E-05	-2.50786E-05
8.96E-05	-6.20915E-05
8.98E-05	-7.85789E-05
9.00E-05	-4.55816E-05
9.02E-05	3.38139E-05
9.04E-05	0.000110481
9.06E-05	0.000129519
9.08E-05	8.42776E-05
9.10E-05	2.0394E-05
9.12E-05	-1.58913E-05
9.14E-05	-2.28411E-05
9.16E-05	-2.98163E-05
9.18E-05	-4.79093E-05
9.20E-05	-5.06234E-05
9.22E-05	-8.79597E-06
9.24E-05	6.5838E-05
9.26E-05	0.000123755
9.28E-05	0.000123685
9.30E-05	6.8565E-05
9.32E-05	-4.1127E-06
9.34E-05	-5.78983E-05
9.36E-05	-7.79654E-05
9.38E-05	-6.51503E-05
9.40E-05	-2.51932E-05
9.42E-05	3.01283E-05
9.44E-05	7.95134E-05
9.46E-05	0.000101171
9.48E-05	8.8207E-05
9.50E-05	5.13848E-05
9.52E-05	6.16224E-06
9.54E-05	-3.78055E-05
9.56E-05	-7.17703E-05
9.58E-05	-7.94547E-05
9.60E-05	-4.49028E-05
9.62E-05	2.61479E-05
9.64E-05	9.77867E-05
9.66E-05	0.000125445
9.68E-05	9.10947E-05
9.70E-05	1.82195E-05
9.72E-05	-4.7481E-05
9.74E-05	-7.2267E-05
9.76E-05	-5.35094E-05
9.78E-05	-1.29906E-05
9.80E-05	2.3212E-05
9.82E-05	4.06913E-05
9.84E-05	4.06131E-05
9.86E-05	3.33949E-05
9.88E-05	2.8106E-05
9.90E-05	2.53188E-05
9.92E-05	1.91823E-05
9.94E-05	5.99058E-06
9.96E-05	-1.12179E-05
9.98E-05	-2.69685E-05
1.00E-04	-3.76541E-05
1.00E-04	-3.67086E-05
1.00E-04	-1.06129E-05
1.01E-04	4.58629E-05
1.01E-04	0.000104389
1.01E-04	0.000109633
1.01E-04	3.58077E-05
1.01E-04	-6.33948E-05
1.02E-04	-9.33147E-05
1.02E-04	-3.05044E-05
1.02E-04	2.91562E-05
1.02E-04	-1.37973E-05
1.02E-04	-9.83456E-05
1.03E-04	-3.56416E-05
1.03E-04	0.000219963
1.03E-04	0.000388186
1.03E-04	0.000120196
1.03E-04	-0.000473543
1.04E-04	-0.000712559
1.04E-04	-5.41657E-05
1.04E-04	0.001018215
1.04E-04	0.001157161
1.04E-04	-0.000337886
1.05E-04	-0.002169987
1.05E-04	-0.001858774
1.05E-04	0.001365454
1.05E-04	0.004589503
1.05E-04	0.003303959
1.06E-04	-0.003315805
1.06E-04	-0.00939472
1.06E-04	-0.006600737
1.06E-04	0.006368085
1.06E-04	0.01846179
1.07E-04	0.013644055
1.07E-04	-0.011900006
1.07E-04	-0.037986779
1.07E-04	-0.029801768
1.07E-04	0.032206523
1.08E-04	0.123319918
1.08E-04	0.17447368
1.08E-04	0.111039675
1.08E-04	-0.090362118
1.08E-04	-0.367544013
1.09E-04	-0.591136128
1.09E-04	-0.63107678
1.09E-04	-0.43220645
1.09E-04	-0.051367592
1.09E-04	0.367305622
1.10E-04	0.663867887
1.10E-04	0.738501083
1.10E-04	0.591094404
1.10E-04	0.308427401
1.10E-04	0.013027308
1.11E-04	-0.194790969
1.11E-04	-0.273075928
1.11E-04	-0.240169069
1.11E-04	-0.149523314
1.11E-04	-0.055929425
1.12E-04	0.00817311
1.12E-04	0.037340498
1.12E-04	0.042460656
1.12E-04	0.036322377
1.12E-04	0.025805271
1.13E-04	0.012905845
1.13E-04	-0.000768054
1.13E-04	-0.012350959
1.13E-04	-0.019807386
1.13E-04	-0.023512213
1.14E-04	-0.024088098
1.14E-04	-0.019134251
1.14E-04	-0.004725334
1.14E-04	0.017068092
1.14E-04	0.032123346
1.15E-04	0.019800563
1.15E-04	-0.028918732
1.15E-04	-0.094114584
1.15E-04	-0.128951952
1.15E-04	-0.087332197
1.16E-04	0.038830893
1.16E-04	0.201314969
1.16E-04	0.315207839
1.16E-04	0.30785111
1.16E-04	0.165349709
1.17E-04	-0.055568533
1.17E-04	-0.258734458
1.17E-04	-0.361638705
1.17E-04	-0.336304922
1.17E-04	-0.214952573
1.18E-04	-0.062900636
1.18E-04	0.059522005
1.18E-04	0.12236519
1.18E-04	0.128713871
1.18E-04	0.100676975
1.19E-04	0.062231673
1.19E-04	0.029105769
1.19E-04	0.007432765
1.19E-04	-0.002923951
1.19E-04	-0.004991756
1.20E-04	-0.002903019
1.20E-04	-0.000862353
1.20E-04	-0.001853685
1.20E-04	-0.006361468
1.20E-04	-0.012197112
1.21E-04	-0.015921465
1.21E-04	-0.015054966
1.21E-04	-0.009598315
1.21E-04	-0.001922186
1.21E-04	0.004701623
1.22E-04	0.007842666
1.22E-04	0.006919893
1.22E-04	0.00316866
1.22E-04	-0.001128273
1.22E-04	-0.003675397
1.23E-04	-0.003117538
1.23E-04	0.000342695
1.23E-04	0.0049431
1.23E-04	0.008139606
1.23E-04	0.007937753
1.24E-04	0.004088248
1.24E-04	-0.001629528
1.24E-04	-0.006309367
1.24E-04	-0.007508112
1.24E-04	-0.004551721
1.25E-04	0.001200508
1.25E-04	0.007195824
1.25E-04	0.011028896
1.25E-04	0.011494094
1.25E-04	0.008880827
1.26E-04	0.004543311
1.26E-04	0.000131139
1.26E-04	-0.003093705


==> figs/pressure_ratio.dat <==
1.00E+05	0.299325685
2.00E+05	0.426960339
5.00E+05	0.631584088


==> figs/pressure_ratio2.dat <==
5.00E+05	0.631584088
1.00E+06	0.973



==> figs/ray_output_points.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ray_output_points.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{357.68409068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61285008)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/ray_output_points.pdf}}%
    \put(0.87116083,0.59160888){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}SPL (\SI{}{\decibel})\end{tabular}}}}%
    \put(0.09209916,0.03944486){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}$z$\end{tabular}}}}%
    \put(-0.00232069,0.11230372){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.05178961,0.00689397){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.93746218,0.07177052){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.93839029,0.23069834){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}210\end{tabular}}}}%
    \put(0.9379263,0.38678831){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}220\end{tabular}}}}%
    \put(0.9388544,0.54433345){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}230\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/ray_output_points.pdf}}%
  \end{picture}%
\endgroup%


==> figs/ray_tracing_model.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ray_tracing_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{585.41626938bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55537398)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ray_tracing_model.pdf}}%
    \put(0.40035703,0.00024187){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}Water\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ray_tracing_model.pdf}}%
    \put(0.23427013,0.54239579){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}Plane wave source\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ray_tracing_model.pdf}}%
  \end{picture}%
\endgroup%


==> figs/ray_tracing_model2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ray_tracing_model2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{585.41626938bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57958515)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ray_tracing_model2.pdf}}%
    \put(0.40035703,0.01164168){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}Water\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ray_tracing_model2.pdf}}%
    \put(0.23427013,0.55379557){\makebox(0,0)[lt]{\lineheight{5}\smash{\begin{tabular}[t]{l}Plane wave source\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ray_tracing_model2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/velocity_clamp_on.dat <==
0	0
6.67E-08	0
1.33E-07	0
2.00E-07	0
2.67E-07	0
3.33E-07	0
4.00E-07	0
4.67E-07	-1.81E-141
5.33E-07	3.61E-135
6.00E-07	-1.29E-129
6.67E-07	-1.18E-126
7.33E-07	1.03E-122
8.00E-07	3.52E-120
8.67E-07	-1.99E-117
9.33E-07	-6.47E-115
1.00E-06	-2.86E-113
1.07E-06	5.87E-111
1.13E-06	7.06E-109
1.20E-06	2.25E-107
1.27E-06	-1.05E-105
1.33E-06	-1.46E-103
1.40E-06	-8.48E-102
1.47E-06	-3.28E-100
1.53E-06	-1.06E-98
1.60E-06	-2.90E-97
1.67E-06	-7.37E-96
1.73E-06	-1.69E-94
1.80E-06	-3.49E-93
1.87E-06	-6.34E-92
1.93E-06	-9.67E-91
2.00E-06	-1.20E-89
2.07E-06	-1.06E-88
2.13E-06	-4.10E-88
2.20E-06	6.42E-87
2.27E-06	1.55E-85
2.33E-06	1.71E-84
2.40E-06	9.76E-84
2.47E-06	-1.90E-83
2.53E-06	-9.00E-82
2.60E-06	-7.43E-81
2.67E-06	-6.55E-81
2.73E-06	4.24E-79
2.80E-06	3.72E-78
2.87E-06	3.89E-78
2.93E-06	-1.61E-76
3.00E-06	-1.15E-75
3.07E-06	6.09E-76
3.13E-06	4.59E-74
3.20E-06	1.69E-73
3.27E-06	-8.46E-73
3.33E-06	-7.78E-72
3.40E-06	1.60E-72
3.47E-06	2.07E-70
3.53E-06	4.11E-70
3.60E-06	-3.89E-69
3.67E-06	-1.53E-68
3.73E-06	5.25E-68
3.80E-06	3.49E-67
3.87E-06	-4.70E-67
3.93E-06	-5.97E-66
4.00E-06	1.45E-66
4.07E-06	8.29E-65
4.13E-06	3.79E-65
4.20E-06	-9.89E-64
4.27E-06	-9.12E-64
4.33E-06	1.07E-62
4.40E-06	1.24E-62
4.47E-06	-1.10E-61
4.53E-06	-1.18E-61
4.60E-06	1.10E-60
4.67E-06	6.20E-61
4.73E-06	-1.03E-59
4.80E-06	3.05E-60
4.87E-06	8.06E-59
4.93E-06	-1.14E-58
5.00E-06	-4.43E-58
5.07E-06	1.39E-57
5.13E-06	8.09E-58
5.20E-06	-9.79E-57
5.27E-06	1.15E-56
5.33E-06	3.37E-56
5.40E-06	-1.20E-55
5.47E-06	5.57E-56
5.53E-06	4.49E-55
5.60E-06	-1.12E-54
5.67E-06	3.42E-55
5.73E-06	3.79E-54
5.80E-06	-9.03E-54
5.87E-06	5.00E-54
5.93E-06	2.06E-53
6.00E-06	-6.02E-53
6.07E-06	6.35E-53
6.13E-06	4.48E-53
6.20E-06	-2.82E-52
6.27E-06	4.90E-52
6.33E-06	-3.14E-52
6.40E-06	-5.72E-52
6.47E-06	2.05E-51
6.53E-06	-3.16E-51
6.60E-06	2.19E-51
6.67E-06	2.25E-51
6.73E-06	-9.78E-51
6.80E-06	1.68E-50
6.87E-06	-1.70E-50
6.93E-06	3.92E-51
7.00E-06	2.37E-50
7.07E-06	-5.75E-50
7.13E-06	7.78E-50
7.20E-06	-5.90E-50
7.27E-06	-1.33E-50
7.33E-06	1.26E-49
7.40E-06	-2.18E-49
7.47E-06	1.71E-49
7.53E-06	1.64E-49
7.60E-06	-9.32E-49
7.67E-06	2.20E-48
7.73E-06	-3.85E-48
7.80E-06	5.52E-48
7.87E-06	-6.56E-48
7.93E-06	5.91E-48
8.00E-06	-2.35E-48
8.07E-06	-5.74E-48
8.13E-06	1.97E-47
8.20E-06	-4.10E-47
8.27E-06	7.03E-47
8.33E-06	-1.07E-46
8.40E-06	1.50E-46
8.47E-06	-1.93E-46
8.53E-06	2.26E-46
8.60E-06	-2.31E-46
8.67E-06	1.77E-46
8.73E-06	-9.51E-48
8.80E-06	-3.62E-46
8.87E-06	1.08E-45
8.93E-06	-2.38E-45
9.00E-06	4.62E-45
9.07E-06	-8.35E-45
9.13E-06	1.44E-44
9.20E-06	-2.37E-44
9.27E-06	3.79E-44
9.33E-06	-5.83E-44
9.40E-06	8.63E-44
9.47E-06	-1.22E-43
9.53E-06	1.61E-43
9.60E-06	-1.91E-43
9.67E-06	1.87E-43
9.73E-06	-9.28E-44
9.80E-06	-1.90E-43
9.87E-06	8.33E-43
9.93E-06	-2.09E-42
1.00E-05	4.35E-42
1.01E-05	-8.05E-42
1.01E-05	1.36E-41
1.02E-05	-2.09E-41
1.03E-05	2.88E-41
1.03E-05	-3.32E-41
1.04E-05	2.54E-41
1.05E-05	1.23E-41
1.05E-05	-1.09E-40
1.06E-05	3.09E-40
1.07E-05	-6.63E-40
1.07E-05	1.21E-39
1.08E-05	-1.92E-39
1.09E-05	2.59E-39
1.09E-05	-2.67E-39
1.10E-05	1.02E-39
1.11E-05	4.29E-39
1.11E-05	-1.59E-38
1.12E-05	3.65E-38
1.13E-05	-6.66E-38
1.13E-05	1.00E-37
1.14E-05	-1.19E-37
1.15E-05	8.08E-38
1.15E-05	7.93E-38
1.16E-05	-4.46E-37
1.17E-05	1.08E-36
1.17E-05	-1.93E-36
1.18E-05	2.68E-36
1.19E-05	-2.58E-36
1.19E-05	2.87E-37
1.20E-05	5.81E-36
1.21E-05	-1.68E-35
1.21E-05	3.13E-35
1.22E-05	-4.26E-35
1.23E-05	3.58E-35
1.23E-05	1.13E-35
1.24E-05	-1.20E-34
1.25E-05	2.88E-34
1.25E-05	-4.54E-34
1.26E-05	4.60E-34
1.27E-05	-5.44E-35
1.27E-05	-1.00E-33
1.28E-05	2.68E-33
1.29E-05	-4.23E-33
1.29E-05	3.89E-33
1.30E-05	8.67E-34
1.31E-05	-1.18E-32
1.31E-05	2.64E-32
1.32E-05	-3.44E-32
1.33E-05	1.64E-32
1.33E-05	4.68E-32
1.34E-05	-1.51E-31
1.35E-05	2.34E-31
1.35E-05	-1.64E-31
1.36E-05	-2.10E-31
1.37E-05	8.89E-31
1.37E-05	-1.48E-30
1.38E-05	1.07E-30
1.39E-05	1.33E-30
1.39E-05	-5.63E-30
1.40E-05	8.94E-30
1.41E-05	-5.21E-30
1.41E-05	-1.13E-29
1.42E-05	3.70E-29
1.43E-05	-5.00E-29
1.43E-05	1.20E-29
1.44E-05	9.99E-29
1.45E-05	-2.35E-28
1.45E-05	2.30E-28
1.46E-05	1.17E-28
1.47E-05	-8.00E-28
1.47E-05	1.29E-27
1.48E-05	-5.77E-28
1.49E-05	-2.03E-27
1.49E-05	5.30E-27
1.50E-05	-5.14E-27
1.51E-05	-3.07E-27
1.51E-05	1.80E-26
1.52E-05	-2.57E-26
1.53E-05	4.13E-27
1.53E-05	5.31E-26
1.54E-05	-1.04E-25
1.55E-05	5.86E-26
1.55E-05	1.39E-25
1.56E-05	-3.73E-25
1.57E-05	3.12E-25
1.57E-05	3.26E-25
1.58E-05	-1.24E-24
1.59E-05	1.29E-24
1.59E-05	7.00E-25
1.60E-05	-3.98E-24
1.61E-05	4.69E-24
1.61E-05	1.50E-24
1.62E-05	-1.25E-23
1.63E-05	1.55E-23
1.63E-05	3.93E-24
1.64E-05	-3.90E-23
1.65E-05	4.77E-23
1.65E-05	1.48E-23
1.66E-05	-1.21E-22
1.67E-05	1.35E-22
1.67E-05	6.82E-23
1.68E-05	-3.70E-22
1.69E-05	3.44E-22
1.69E-05	3.10E-22
1.70E-05	-1.09E-21
1.71E-05	7.29E-22
1.71E-05	1.29E-21
1.72E-05	-2.99E-21
1.73E-05	9.73E-22
1.73E-05	4.76E-21
1.74E-05	-7.28E-21
1.75E-05	-1.20E-21
1.75E-05	1.54E-20
1.76E-05	-1.40E-20
1.77E-05	-1.50E-20
1.77E-05	4.18E-20
1.78E-05	-1.28E-20
1.79E-05	-6.68E-20
1.79E-05	8.68E-20
1.80E-05	4.65E-20
1.81E-05	-2.05E-19
1.81E-05	8.97E-20
1.82E-05	3.10E-19
1.83E-05	-4.23E-19
1.83E-05	-2.48E-19
1.84E-05	9.97E-19
1.85E-05	-2.85E-19
1.85E-05	-1.70E-18
1.86E-05	1.78E-18
1.87E-05	2.01E-18
1.87E-05	-4.88E-18
1.88E-05	-5.43E-19
1.89E-05	9.91E-18
1.89E-05	-5.58E-18
1.90E-05	-1.58E-17
1.91E-05	2.13E-17
1.91E-05	1.73E-17
1.92E-05	-5.26E-17
1.93E-05	-1.04E-18
1.93E-05	1.03E-16
1.94E-05	-5.99E-17
1.95E-05	-1.65E-16
1.95E-05	2.10E-16
1.96E-05	1.97E-16
1.97E-05	-5.07E-16
1.97E-05	-1.04E-16
1.98E-05	1.01E-15
1.99E-05	-3.07E-16
1.99E-05	-1.73E-15
2.00E-05	1.37E-15
2.01E-05	2.55E-15
2.01E-05	-3.58E-15
2.02E-05	-3.16E-15
2.03E-05	7.65E-15
2.03E-05	2.81E-15
2.04E-05	-1.45E-14
2.05E-05	-1.94E-16
2.05E-05	2.53E-14
2.06E-05	-6.83E-15
2.07E-05	-4.15E-14
2.07E-05	2.15E-14
2.08E-05	6.53E-14
2.09E-05	-4.83E-14
2.09E-05	-9.98E-14
2.10E-05	9.35E-14
2.11E-05	1.51E-13
2.11E-05	-1.64E-13
2.12E-05	-2.29E-13
2.13E-05	2.66E-13
2.13E-05	3.50E-13
2.14E-05	-4.01E-13
2.15E-05	-5.40E-13
2.15E-05	5.63E-13
2.16E-05	8.38E-13
2.17E-05	-7.24E-13
2.17E-05	-1.33E-12
2.18E-05	6.76E-13
2.19E-05	1.82E-12
2.19E-05	-4.22E-13
2.20E-05	-2.03E-12
2.21E-05	3.55E-13
2.21E-05	1.72E-12
2.22E-05	-3.30E-12
2.23E-05	-9.54E-12
2.23E-05	-7.31E-12
2.24E-05	1.12E-11
2.25E-05	7.12E-11
2.25E-05	2.16E-10
2.26E-05	3.45E-10
2.27E-05	-3.27E-10
2.27E-05	-4.47E-09
2.28E-05	-1.86E-08
2.29E-05	-5.51E-08
2.29E-05	-1.29E-07
2.30E-05	-2.40E-07
2.31E-05	-3.08E-07
2.31E-05	-4.13E-08
2.32E-05	1.30E-06
2.33E-05	5.18E-06
2.33E-05	1.38E-05
2.34E-05	2.95E-05
2.35E-05	5.20E-05
2.35E-05	7.39E-05
2.36E-05	7.31E-05
2.37E-05	6.45E-06
2.37E-05	-1.90E-04
2.38E-05	-5.84E-04
2.39E-05	-0.001208575
2.39E-05	-0.002007328
2.40E-05	-0.00277608
2.41E-05	-0.003148469
2.41E-05	-0.002655218
2.42E-05	-8.74E-04
2.43E-05	0.002361461
2.43E-05	0.006782005
2.44E-05	0.011626555
2.45E-05	0.015787024
2.45E-05	0.018129795
2.46E-05	0.017878349
2.47E-05	0.014886813
2.47E-05	0.009669744
2.48E-05	0.003171364
2.49E-05	-0.003602388
2.49E-05	-0.009881592
2.50E-05	-0.015183574
2.51E-05	-0.019085378
2.51E-05	-0.020876471
2.52E-05	-0.019383367
2.53E-05	-0.013234939
2.53E-05	-0.001627123
2.54E-05	0.014681355
2.55E-05	0.03268756
2.55E-05	0.047349756
2.56E-05	0.052933849
2.57E-05	0.045173123
2.57E-05	0.023363742
2.58E-05	-0.008658668
2.59E-05	-0.043327553
2.59E-05	-0.07178644
2.60E-05	-0.086971191
2.61E-05	-0.085969636
2.61E-05	-0.070629779
2.62E-05	-0.046259166
2.63E-05	-0.019200545
2.63E-05	0.005458927
2.64E-05	0.02500681
2.65E-05	0.038769395
2.65E-05	0.046864214
2.66E-05	0.04901756
2.67E-05	0.044259044
2.67E-05	0.031686631
2.68E-05	0.011806082
2.69E-05	-0.012425662
2.69E-05	-0.035603684
2.70E-05	-0.051148167
2.71E-05	-0.053438591
2.71E-05	-0.039971445
2.72E-05	-0.012666677
2.73E-05	0.022218721
2.73E-05	0.055602611
2.74E-05	0.078078827
2.75E-05	0.082699035
2.75E-05	0.067266897
2.76E-05	0.035477416
2.77E-05	-0.003563737
2.77E-05	-0.03757247
2.78E-05	-0.054730205
2.79E-05	-0.047818993
2.79E-05	-0.017460959
2.80E-05	0.026966039
2.81E-05	0.069578525
2.81E-05	0.093076582
2.82E-05	0.085061073
2.83E-05	0.043176112
2.83E-05	-0.023118054
2.84E-05	-0.095115841
2.85E-05	-0.150991533
2.85E-05	-0.17321724
2.86E-05	-0.1544849
2.87E-05	-0.099983929
2.87E-05	-0.025371145
2.88E-05	0.048634328
2.89E-05	0.102979703
2.89E-05	0.126029233
2.90E-05	0.116556207
2.91E-05	0.083204524
2.91E-05	0.040779349
2.92E-05	0.004701256
2.93E-05	-0.014460798
2.93E-05	-0.014449657
2.94E-05	-0.001493661
2.95E-05	0.012867328
2.95E-05	0.017017721
2.96E-05	0.004356048
2.97E-05	-0.023934909
2.97E-05	-0.059556585
2.98E-05	-0.090719455
2.99E-05	-0.106893053
2.99E-05	-0.102468747
3.00E-05	-0.07787485
3.01E-05	-0.038117943
3.01E-05	0.009996517
3.02E-05	0.060255682
3.03E-05	0.107884624
3.03E-05	0.148814642
3.04E-05	0.178351335
3.05E-05	0.19055214
3.05E-05	0.179159382
3.06E-05	0.139995851
3.07E-05	0.073836414
3.07E-05	-0.011656576
3.08E-05	-0.102138244
3.09E-05	-0.179403962
3.09E-05	-0.226306571
3.10E-05	-0.232309228
3.11E-05	-0.197666593
3.11E-05	-0.134340791
3.12E-05	-0.062707335
3.13E-05	-0.004665269
3.13E-05	0.024546633
3.14E-05	0.022547082
3.15E-05	0.001104278
3.15E-05	-0.018568502
3.16E-05	-0.014974476
3.17E-05	0.023811187
3.17E-05	0.093982878
3.18E-05	0.176467065
3.19E-05	0.243991175
3.19E-05	0.271684765
3.20E-05	0.246557999
3.21E-05	0.171865593
3.21E-05	0.064904394
3.22E-05	-0.050112811
3.23E-05	-0.150451287
3.23E-05	-0.220829303
3.24E-05	-0.255086713
3.25E-05	-0.254123477
3.25E-05	-0.222429025
3.26E-05	-0.165663677
3.27E-05	-0.090442171
3.27E-05	-0.005637388
3.28E-05	0.076647716
3.29E-05	0.142132295
3.29E-05	0.177782101
3.30E-05	0.176296726
3.31E-05	0.139389529
3.31E-05	0.077926696
3.32E-05	0.008467749
3.33E-05	-0.052426385
3.33E-05	-0.093580061
3.34E-05	-0.111868584
3.35E-05	-0.111113337
3.35E-05	-0.098079592
3.36E-05	-0.077891787
3.37E-05	-0.051406219
3.37E-05	-0.015945904
3.38E-05	0.031091708
3.39E-05	0.087881548
3.39E-05	0.145710993
3.40E-05	0.190144454
3.41E-05	0.205695281
3.41E-05	0.182056859
3.42E-05	0.119075148
3.43E-05	0.028163047
3.43E-05	-0.070566339
3.44E-05	-0.154307859
3.45E-05	-0.20436345
3.45E-05	-0.211265383
3.46E-05	-0.176664724
3.47E-05	-0.111808067
3.47E-05	-0.033604783
3.48E-05	0.040150061
3.49E-05	0.094951595
3.49E-05	0.122257754
3.50E-05	0.120385959
3.51E-05	0.093819226
3.51E-05	0.051359631
3.52E-05	0.003650718
3.53E-05	-0.039370664
3.53E-05	-0.070542368
3.54E-05	-0.086600434
3.55E-05	-0.08811423
3.55E-05	-0.078335895
3.56E-05	-0.061429921
3.57E-05	-0.040779135
3.57E-05	-0.018033432
3.58E-05	0.006740463
3.59E-05	0.033930019
3.59E-05	0.062839465
3.60E-05	0.090535283
3.61E-05	0.111745111
3.61E-05	0.12004563
3.62E-05	0.11000835
3.63E-05	0.079508261
3.63E-05	0.031256284
3.64E-05	-0.027135782
3.65E-05	-0.084707436
3.65E-05	-0.129866934
3.66E-05	-0.153407503
3.67E-05	-0.150882996
3.67E-05	-0.123665197
3.68E-05	-0.078444857
3.69E-05	-0.025398755
3.69E-05	0.024436926
3.70E-05	0.061884732
3.71E-05	0.081740362
3.71E-05	0.083732535
3.72E-05	0.072056815
3.73E-05	0.053604857
3.73E-05	0.035437237
3.74E-05	0.022360795
3.75E-05	0.015511535
3.75E-05	0.012529192
3.76E-05	0.009293105
3.77E-05	0.002507099
3.77E-05	-0.008038635
3.78E-05	-0.018676416
3.79E-05	-0.023113483
3.79E-05	-0.015374779
3.80E-05	0.00680323
3.81E-05	0.039756263
3.81E-05	0.07411771
3.82E-05	0.097711547
3.83E-05	0.100086444
3.83E-05	0.076801771
3.84E-05	0.03156902
3.85E-05	-0.024738067
3.85E-05	-0.077812493
3.86E-05	-0.114781696
3.87E-05	-0.128197827
3.87E-05	-0.117662918
3.88E-05	-0.088771885
3.89E-05	-0.050251398
3.89E-05	-0.010805388
3.90E-05	0.022997098
3.91E-05	0.047248532
3.91E-05	0.060019607
3.92E-05	0.060393189
3.93E-05	0.048071854
3.93E-05	0.023849653
3.94E-05	-0.009452456
3.95E-05	-0.046385707
3.95E-05	-0.079303238
3.96E-05	-0.099987507
3.97E-05	-0.101999178
3.97E-05	-0.082852166
3.98E-05	-0.045129732
3.99E-05	0.003941164
3.99E-05	0.054343247
4.00E-05	0.095927732
4.01E-05	0.121010365
4.01E-05	0.126122293
4.02E-05	0.112477773
4.03E-05	0.085164762
4.03E-05	0.051462096
4.04E-05	0.018885403
4.05E-05	-0.006472353
4.05E-05	-0.020974956
4.06E-05	-0.023814323
4.07E-05	-0.016882487
4.07E-05	-0.004317604
4.08E-05	0.008233471
4.09E-05	0.014726435
4.09E-05	0.010253783
4.10E-05	-0.007208215
4.11E-05	-0.035403987
4.11E-05	-0.067520065
4.12E-05	-0.093596328
4.13E-05	-0.103584977
4.13E-05	-0.09118706
4.14E-05	-0.056975109
4.15E-05	-0.009283055
4.15E-05	0.037922485
4.16E-05	0.069732592
4.17E-05	0.075858707
4.17E-05	0.05479393
4.18E-05	0.014727364
4.19E-05	-0.029330917
4.19E-05	-0.061116387
4.20E-05	-0.069110885
4.21E-05	-0.050566274
4.21E-05	-0.01206623
4.22E-05	0.033345579
4.23E-05	0.071075164
4.23E-05	0.089918021
4.24E-05	0.085312244
4.25E-05	0.060082074
4.25E-05	0.022846881
4.26E-05	-0.015069914
4.27E-05	-0.043160374
4.27E-05	-0.054707111
4.28E-05	-0.048477622
4.29E-05	-0.028714359
4.29E-05	-0.003419629
4.30E-05	0.018536705
4.31E-05	0.030476256
4.31E-05	0.029969031
4.32E-05	0.01908369
4.33E-05	0.002842847
4.33E-05	-0.013250725
4.34E-05	-0.025339218
4.35E-05	-0.032022286
4.35E-05	-0.033747793
4.36E-05	-0.031526652
4.37E-05	-0.026027933
4.37E-05	-0.017682265
4.38E-05	-0.007573472
4.39E-05	0.00176902
4.39E-05	0.006576544
4.40E-05	0.00328043
4.41E-05	-0.009473991
4.41E-05	-0.029410719
4.42E-05	-0.050761004
4.43E-05	-0.066083536
4.43E-05	-0.068977757
4.44E-05	-0.056431467
4.45E-05	-0.02977948
4.45E-05	0.006002708
4.46E-05	0.044154418
4.47E-05	0.078211076
4.47E-05	0.103505967
4.48E-05	0.117744656
4.49E-05	0.120769281
4.49E-05	0.113855334
4.50E-05	0.098867313
4.51E-05	0.077488945
4.51E-05	0.050699909
4.52E-05	0.018693252
4.53E-05	-0.018612117
4.53E-05	-0.06052584
4.54E-05	-0.104415224
4.55E-05	-0.145068011
4.55E-05	-0.175169518
4.56E-05	-0.187012473
4.57E-05	-0.174933908
4.57E-05	-0.137544435
4.58E-05	-0.078838594
4.59E-05	-0.00774411
4.59E-05	0.063719194
4.60E-05	0.123048951
4.61E-05	0.159923186
4.61E-05	0.168367281
4.62E-05	0.148099799
4.63E-05	0.104855142
4.63E-05	0.049527351
4.64E-05	-0.003921281
4.65E-05	-0.04156916
4.65E-05	-0.053059371
4.66E-05	-0.034621313
4.67E-05	0.009371871
4.67E-05	0.066946277
4.68E-05	0.121241498
4.69E-05	0.154818325
4.69E-05	0.154492505
4.70E-05	0.115395225
4.71E-05	0.043058243
4.71E-05	-0.047265193
4.72E-05	-0.134136336
4.73E-05	-0.195590418
4.73E-05	-0.21542989
4.74E-05	-0.188271093
4.75E-05	-0.121659987
4.75E-05	-0.034354116
4.76E-05	0.048918718
4.77E-05	0.104736241
4.77E-05	0.118033658
4.78E-05	0.086656499
4.79E-05	0.02189717
4.79E-05	-0.055187963
4.80E-05	-0.120469594
4.81E-05	-0.154200109
4.81E-05	-0.146742149
4.82E-05	-0.100739694
4.83E-05	-0.029213376
4.83E-05	0.049430905
4.84E-05	0.117451561
4.85E-05	0.162642075
4.85E-05	0.180497518
4.86E-05	0.173403985
4.87E-05	0.147788195
4.87E-05	0.110813246
4.88E-05	0.068082481
4.89E-05	0.02308557
4.89E-05	-0.021797984
4.90E-05	-0.063609866
4.91E-05	-0.097536087
4.91E-05	-0.116899997
4.92E-05	-0.114730719
4.93E-05	-0.086551744
4.93E-05	-0.033440339
4.94E-05	0.035943819
4.95E-05	0.105601515
4.95E-05	0.155363194
4.96E-05	0.166587863
4.97E-05	0.128794277
4.97E-05	0.04479877
4.98E-05	-0.067994179
4.99E-05	-0.181381807
4.99E-05	-0.264546123
5.00E-05	-0.294054804
5.01E-05	-0.262064984
5.01E-05	-0.179506562
5.02E-05	-0.072786738
5.03E-05	0.025023874
5.03E-05	0.085453368
5.04E-05	0.094340839
5.05E-05	0.056565888
5.05E-05	-0.005826679
5.06E-05	-0.061441357
5.07E-05	-0.080603461
5.07E-05	-0.045961042
5.08E-05	0.040948501
5.09E-05	0.159455404
5.09E-05	0.27606077
5.10E-05	0.355325485
5.11E-05	0.371695778
5.11E-05	0.318109963
5.12E-05	0.208195559
5.13E-05	0.071147867
5.13E-05	-0.058831074
5.14E-05	-0.154432544
5.15E-05	-0.203785165
5.15E-05	-0.212352274
5.16E-05	-0.197743198
5.17E-05	-0.180099002
5.17E-05	-0.172542049
5.18E-05	-0.175926711
5.19E-05	-0.179900897
5.19E-05	-0.169225027
5.20E-05	-0.13192842
5.21E-05	-0.065343673
5.21E-05	0.022493096
5.22E-05	0.11606082
5.23E-05	0.197947314
5.23E-05	0.253832394
5.24E-05	0.274842631
5.25E-05	0.257222582
5.25E-05	0.200964149
5.26E-05	0.109406525
5.27E-05	-0.009314593
5.27E-05	-0.139990613
5.28E-05	-0.259645985
5.29E-05	-0.340682181
5.29E-05	-0.358282733
5.30E-05	-0.299871011
5.31E-05	-0.17246309
5.31E-05	-0.003791587
5.32E-05	0.164666517
5.33E-05	0.290956502
5.33E-05	0.347180075
5.34E-05	0.329123742
5.35E-05	0.256553053
5.35E-05	0.163748629
5.36E-05	0.084289821
5.37E-05	0.036840929
5.37E-05	0.018350478
5.38E-05	0.007732167
5.39E-05	-0.021765248
5.39E-05	-0.087326806
5.40E-05	-0.185662692
5.41E-05	-0.291633068
5.41E-05	-0.367230309
5.42E-05	-0.37707804
5.43E-05	-0.303721149
5.43E-05	-0.15618581
5.44E-05	0.03168349
5.45E-05	0.212223198
5.45E-05	0.339689343
5.46E-05	0.384614201
5.47E-05	0.341757054
5.47E-05	0.229597357
5.48E-05	0.082616
5.49E-05	-0.060062652
5.49E-05	-0.165584925
5.50E-05	-0.214778611
5.51E-05	-0.204803616
5.51E-05	-0.147434
5.52E-05	-0.064290276
5.53E-05	0.01945253
5.53E-05	0.081523913
5.54E-05	0.1079987
5.55E-05	0.09660624
5.55E-05	0.056943312
5.56E-05	0.007181612
5.57E-05	-0.032151421
5.57E-05	-0.04554358
5.58E-05	-0.028460154
5.59E-05	0.010521935
5.59E-05	0.052600172
5.60E-05	0.075899496
5.61E-05	0.064307225
5.61E-05	0.014526473
5.62E-05	-0.06155127
5.63E-05	-0.140252355
5.63E-05	-0.194084261
5.64E-05	-0.201252004
5.65E-05	-0.153192247
5.65E-05	-0.057497329
5.66E-05	0.064502721
5.67E-05	0.184265054
5.67E-05	0.274139503
5.68E-05	0.314381456
5.69E-05	0.297217736
5.69E-05	0.227396416
5.70E-05	0.119780413
5.71E-05	-0.004827558
5.71E-05	-0.124385916
5.72E-05	-0.219855145
5.73E-05	-0.278325561
5.73E-05	-0.294640892
5.74E-05	-0.271337821
5.75E-05	-0.217013427
5.75E-05	-0.143593301
5.76E-05	-0.063321343
5.77E-05	0.01360123
5.77E-05	0.080061478
5.78E-05	0.131685597
5.79E-05	0.165662198
5.79E-05	0.179680877
5.80E-05	0.171799841
5.81E-05	0.141468651
5.81E-05	0.091177407
5.82E-05	0.027699988
5.83E-05	-0.038070411
5.83E-05	-0.093099866
5.84E-05	-0.125551753
5.85E-05	-0.128318799
5.85E-05	-0.101389781
5.86E-05	-0.052101377
5.87E-05	0.006848743
5.87E-05	0.060917492
5.88E-05	0.097553747
5.89E-05	0.109183522
5.89E-05	0.09463302
5.90E-05	0.058889378
5.91E-05	0.01158134
5.91E-05	-0.035274302
5.92E-05	-0.069793054
5.93E-05	-0.082699906
5.93E-05	-0.069492185
5.94E-05	-0.031904854
5.95E-05	0.021841681
5.95E-05	0.078454271
5.96E-05	0.122678058
5.97E-05	0.141467434
5.97E-05	0.127960673
5.98E-05	0.083812187
5.99E-05	0.018878031
5.99E-05	-0.051759726
6.00E-05	-0.112371483
6.01E-05	-0.151041985
6.01E-05	-0.162412532
6.02E-05	-0.147926713
6.03E-05	-0.113925715
6.03E-05	-0.068774691
6.04E-05	-0.020375539
6.05E-05	0.025092975
6.05E-05	0.063199456
6.06E-05	0.090697354
6.07E-05	0.105169286
6.07E-05	0.105291018
6.08E-05	0.091531736
6.09E-05	0.066691037
6.09E-05	0.035693765
6.10E-05	0.004486278
6.11E-05	-0.021577007
6.11E-05	-0.039138356
6.12E-05	-0.047396797
6.13E-05	-0.047632067
6.13E-05	-0.042038888
6.14E-05	-0.032554277
6.15E-05	-0.020305546
6.15E-05	-0.005910501
6.16E-05	0.009649902
6.17E-05	0.024211194
6.17E-05	0.034277726
6.18E-05	0.035823331
6.19E-05	0.025811226
6.19E-05	0.003793954
6.20E-05	-0.027159664
6.21E-05	-0.060733355
6.21E-05	-0.088869512
6.22E-05	-0.104047345
6.23E-05	-0.101537513
6.23E-05	-0.080828553
6.24E-05	-0.045732466
6.25E-05	-0.003171456
6.25E-05	0.03886981
6.26E-05	0.073475397
6.27E-05	0.096303255
6.27E-05	0.106071566
6.28E-05	0.104065002
6.29E-05	0.093059316
6.29E-05	0.07619385
6.30E-05	0.056209102
6.31E-05	0.035192871
6.31E-05	0.01470371
6.32E-05	-0.004002985
6.33E-05	-0.019886823
6.33E-05	-0.032249832
6.34E-05	-0.040976152
6.35E-05	-0.046683982
6.35E-05	-0.050620305
6.36E-05	-0.054258519
6.37E-05	-0.058709602
6.37E-05	-0.064154255
6.38E-05	-0.069509512
6.39E-05	-0.072468829
6.39E-05	-0.069948495
6.40E-05	-0.058870714
6.41E-05	-0.037139188
6.41E-05	-0.004606256
6.42E-05	0.036212684
6.43E-05	0.079939675
6.43E-05	0.118864435
6.44E-05	0.144276767
6.45E-05	0.148433887
6.45E-05	0.126730541
6.46E-05	0.079459963
6.47E-05	0.012555434
6.47E-05	-0.063057919
6.48E-05	-0.133481892
6.49E-05	-0.184784913
6.49E-05	-0.206124664
6.50E-05	-0.192251432
6.51E-05	-0.144768384
6.51E-05	-0.071858135
6.52E-05	0.013429965
6.53E-05	0.095919743
6.53E-05	0.161448765
6.54E-05	0.199712149
6.55E-05	0.206179615
6.55E-05	0.182654593
6.56E-05	0.136374108
6.57E-05	0.077918688
6.57E-05	0.018536006
6.58E-05	-0.032367039
6.59E-05	-0.068901432
6.59E-05	-0.089202862
6.60E-05	-0.094844635
6.61E-05	-0.089572024
6.61E-05	-0.077885077
6.62E-05	-0.063876882
6.63E-05	-0.050480721
6.63E-05	-0.039067918
6.64E-05	-0.02929029
6.65E-05	-0.019168029
6.65E-05	-0.005566276
6.66E-05	0.014788648
6.67E-05	0.043805315
6.67E-05	0.080432031
6.68E-05	0.119646558
6.69E-05	0.152710747
6.69E-05	0.168994377
6.70E-05	0.159042901
6.71E-05	0.117946857
6.71E-05	0.047783263
6.72E-05	-0.041874067
6.73E-05	-0.135722362
6.73E-05	-0.216282962
6.74E-05	-0.268115002
6.75E-05	-0.281379998
6.75E-05	-0.253771466
6.76E-05	-0.190462623
6.77E-05	-0.102394907
6.77E-05	-0.003642509
6.78E-05	0.091339752
6.79E-05	0.170003812
6.79E-05	0.223275948
6.80E-05	0.246405237
6.81E-05	0.239199613
6.81E-05	0.205724008
6.82E-05	0.153479976
6.83E-05	0.092084597
6.83E-05	0.031562229
6.84E-05	-0.019488926
6.85E-05	-0.055472602
6.85E-05	-0.074717223
6.86E-05	-0.079470083
6.87E-05	-0.074927497
6.87E-05	-0.067532123
6.88E-05	-0.062993762
6.89E-05	-0.064582276
6.89E-05	-0.072178762
6.90E-05	-0.082367081
6.91E-05	-0.089555846
6.91E-05	-0.087825604
6.92E-05	-0.072975283
6.93E-05	-0.044162363
6.93E-05	-0.004618911
6.94E-05	0.038824375
6.95E-05	0.077336919
6.95E-05	0.102394532
6.96E-05	0.108148151
6.97E-05	0.093166092
6.97E-05	0.061025062
6.98E-05	0.019553962
6.99E-05	-0.021091098
6.99E-05	-0.051025929
7.00E-05	-0.063249786
7.01E-05	-0.055607053
7.01E-05	-0.031584954
7.02E-05	3.28E-04
7.03E-05	0.028687168
7.03E-05	0.042168718
7.04E-05	0.032988003
7.05E-05	-2.75E-04
7.05E-05	-0.051382867
7.06E-05	-0.10735253
7.07E-05	-0.151630904
7.07E-05	-0.168843668
7.08E-05	-0.149740519
7.09E-05	-0.094690167
7.09E-05	-0.014377916
7.10E-05	0.072771324
7.11E-05	0.145799178
7.11E-05	0.187414956
7.12E-05	0.189137617
7.13E-05	0.153652453
7.13E-05	0.093611677
7.14E-05	0.027363571
7.15E-05	-0.026870438
7.15E-05	-0.056381923
7.16E-05	-0.057207895
7.17E-05	-0.034347865
7.17E-05	7.96E-04
7.18E-05	0.034617283
7.19E-05	0.055591832
7.19E-05	0.057300139
7.20E-05	0.039473864
7.21E-05	0.007132283
7.21E-05	-0.031518165
7.22E-05	-0.067532082
7.23E-05	-0.093279565
7.23E-05	-0.103733053
7.24E-05	-0.096969657
7.25E-05	-0.074072641
7.25E-05	-0.038633471
7.26E-05	0.004012613
7.27E-05	0.047734805
7.27E-05	0.086623267
7.28E-05	0.115888312
7.29E-05	0.132431101
7.29E-05	0.134956088
7.30E-05	0.123671776
7.31E-05	0.099799117
7.31E-05	0.065178582
7.32E-05	0.022182213
7.33E-05	-0.026061898
7.33E-05	-0.075334502
7.34E-05	-0.120194512
7.35E-05	-0.154327543
7.35E-05	-0.171479031
7.36E-05	-0.166846185
7.37E-05	-0.138596079
7.37E-05	-0.089059783
7.38E-05	-0.025148754
7.39E-05	0.042325194
7.39E-05	0.100497602
7.40E-05	0.137200565
7.41E-05	0.144008607
7.41E-05	0.118744082
7.42E-05	0.06660687
7.43E-05	-6.22E-04
7.43E-05	-0.067304285
7.44E-05	-0.117956093
7.45E-05	-0.14142124
7.45E-05	-0.133895493
7.46E-05	-0.099808247
7.47E-05	-0.050217639
7.47E-05	7.89E-04
7.48E-05	0.040517658
7.49E-05	0.061443758
7.49E-05	0.063102059
7.50E-05	0.051498966
7.51E-05	0.036336655
7.51E-05	0.027092689
7.52E-05	0.029389224
7.53E-05	0.042954332
7.53E-05	0.061876104
7.54E-05	0.077015525
7.55E-05	0.079657731
7.55E-05	0.065053746
7.56E-05	0.034563082
7.57E-05	-0.004372755
7.57E-05	-0.040425344
7.58E-05	-0.061997814
7.59E-05	-0.061065752
7.59E-05	-0.036001372
7.60E-05	0.007504686
7.61E-05	0.057694389
7.61E-05	0.099800521
7.62E-05	0.120039358
7.63E-05	0.109441769
7.63E-05	0.066494258
7.64E-05	-0.002115072
7.65E-05	-0.082864234
7.65E-05	-0.158565134
7.66E-05	-0.212559563
7.67E-05	-0.232886857
7.67E-05	-0.215332867
7.68E-05	-0.164522559
7.69E-05	-0.092694996
7.69E-05	-0.016433538
7.70E-05	0.047795561
7.71E-05	0.088049514
7.71E-05	0.099979558
7.72E-05	0.087641038
7.73E-05	0.061784666
7.73E-05	0.03615222
7.74E-05	0.022940219
7.75E-05	0.028869273
7.75E-05	0.0530997
7.76E-05	0.08763663
7.77E-05	0.120049501
7.77E-05	0.137600717
7.78E-05	0.131442006
7.79E-05	0.099549366
7.79E-05	0.04749833
7.80E-05	-0.013127572
7.81E-05	-0.068159707
7.81E-05	-0.105009246
7.82E-05	-0.116273358
7.83E-05	-0.101681586
7.83E-05	-0.067819768
7.84E-05	-0.02579916
7.85E-05	0.012302033
7.85E-05	0.037005895
7.86E-05	0.043835669
7.87E-05	0.033840262
7.87E-05	0.012246303
7.88E-05	-0.014054428
7.89E-05	-0.039080489
7.89E-05	-0.059362779
7.90E-05	-0.074041592
7.91E-05	-0.083643834
7.91E-05	-0.088337768
7.92E-05	-0.086685447
7.93E-05	-0.075643664
7.93E-05	-0.051925747
7.94E-05	-0.014124071
7.95E-05	0.035449037
7.95E-05	0.090195711
7.96E-05	0.140410092
7.97E-05	0.175888677
7.97E-05	0.189000714
7.98E-05	0.177001791
7.99E-05	0.142674621
7.99E-05	0.093084932
8.00E-05	0.037041498
8.01E-05	-0.017633137
8.01E-05	-0.065897412
8.02E-05	-0.105717624
8.03E-05	-0.136857849
8.03E-05	-0.159034244
8.04E-05	-0.170512534
8.05E-05	-0.167977316
8.05E-05	-0.147851605
8.06E-05	-0.108499811
8.07E-05	-0.052255352
8.07E-05	0.01378923
8.08E-05	0.078806965
8.09E-05	0.130880272
8.09E-05	0.160363844
8.10E-05	0.162726564
8.11E-05	0.139805994
8.11E-05	0.099027254
8.12E-05	0.050914294
8.13E-05	0.005853865
8.13E-05	-0.028713095
8.14E-05	-0.049751784
8.15E-05	-0.058420991
8.15E-05	-0.058522727
8.16E-05	-0.054404769
8.17E-05	-0.049183247
8.17E-05	-0.043873546
8.18E-05	-0.037550915
8.19E-05	-0.028236873
8.19E-05	-0.014012005
8.20E-05	0.006076067
8.21E-05	0.031499646
8.21E-05	0.060086397
8.22E-05	0.088067435
8.23E-05	0.110292039
8.23E-05	0.120733581
8.24E-05	0.113500496
8.25E-05	0.084443431
8.25E-05	0.033115601
8.26E-05	-0.035547767
8.27E-05	-0.110692346
8.27E-05	-0.176854688
8.28E-05	-0.217274137
8.29E-05	-0.218555566
8.29E-05	-0.175318272
8.30E-05	-0.093170334
8.31E-05	0.011320455
8.31E-05	0.114092002
8.32E-05	0.18974284
8.33E-05	0.218627102
8.33E-05	0.192693483
8.34E-05	0.118170261
8.35E-05	0.014182067
8.35E-05	-0.092349116
8.36E-05	-0.173988554
8.37E-05	-0.21010358
8.37E-05	-0.19211373
8.38E-05	-0.125290775
8.39E-05	-0.026794958
8.39E-05	0.079284053
8.40E-05	0.168358029
8.41E-05	0.221450737
8.41E-05	0.229438885
8.42E-05	0.194500299
8.43E-05	0.128621047
8.43E-05	0.049776863
8.44E-05	-0.023077567
8.45E-05	-0.074848709
8.45E-05	-0.097746772
8.46E-05	-0.092535718
8.47E-05	-0.067420592
8.47E-05	-0.035047774
8.48E-05	-0.008587002
8.49E-05	0.001949467
8.49E-05	-0.007841518
8.50E-05	-0.036076516
8.51E-05	-0.075643876
8.51E-05	-0.116470387
8.52E-05	-0.148199591
8.53E-05	-0.162527358
8.53E-05	-0.154709883
8.54E-05	-0.124122572
8.55E-05	-0.074041397
8.55E-05	-0.010940841
8.56E-05	0.056453726
8.57E-05	0.11826605
8.57E-05	0.164749724
8.58E-05	0.187776428
8.59E-05	0.182423969
8.59E-05	0.148361908
8.60E-05	0.09058564
8.61E-05	0.019077813
8.61E-05	-0.052804666
8.62E-05	-0.111036772
8.63E-05	-0.144143646
8.63E-05	-0.146077167
8.64E-05	-0.117883476
8.65E-05	-0.067566833
8.65E-05	-0.008068792
8.66E-05	0.046144156
8.67E-05	0.082919669
8.67E-05	0.095543438
8.68E-05	0.084196046
8.69E-05	0.055299508
8.69E-05	0.019002173
8.70E-05	-0.014333224
8.71E-05	-0.037430985
8.71E-05	-0.048068378
8.72E-05	-0.049064067
8.73E-05	-0.046375728
8.73E-05	-0.046090656
8.74E-05	-0.051506275
8.75E-05	-0.061453346
8.75E-05	-0.070523074
8.76E-05	-0.071118736
8.77E-05	-0.056535021
8.77E-05	-0.023876418
8.78E-05	0.024302241
8.79E-05	0.080247016
8.79E-05	0.133040832
8.80E-05	0.171671389
8.81E-05	0.188055956
8.81E-05	0.179049548
8.82E-05	0.146905118
8.83E-05	0.098242302
8.83E-05	0.042052357
8.84E-05	-0.01251651
8.85E-05	-0.05794634
8.85E-05	-0.089360242
8.86E-05	-0.104754022
8.87E-05	-0.104689975
8.87E-05	-0.091758693
8.88E-05	-0.070020791
8.89E-05	-0.044476514
8.89E-05	-0.020481394
8.90E-05	-0.003007512
8.91E-05	0.004252163
8.91E-05	-2.20E-04
8.92E-05	-0.015158403
8.93E-05	-0.0364939
8.93E-05	-0.05809682
8.94E-05	-0.073203607
8.95E-05	-0.076187305
8.95E-05	-0.064154028
8.96E-05	-0.03785331
8.97E-05	-0.00158645
8.97E-05	0.037874399
8.98E-05	0.073016369
8.99E-05	0.097417405
8.99E-05	0.107131958
9.00E-05	0.101283143
9.01E-05	0.081818457
9.01E-05	0.052677038
9.02E-05	0.018762343
9.03E-05	-0.014918811
9.03E-05	-0.0437762
9.04E-05	-0.063871518
9.05E-05	-0.072086081
9.05E-05	-0.066445476
9.06E-05	-0.046678418
9.07E-05	-0.014854076
9.07E-05	0.024247543
9.08E-05	0.063420957
9.09E-05	0.094194733
9.09E-05	0.108755553
9.10E-05	0.102153974
9.11E-05	0.074066039
9.11E-05	0.029402976
9.12E-05	-0.022622418
9.13E-05	-0.070840677
9.13E-05	-0.105210085
9.14E-05	-0.119638333
9.15E-05	-0.113571655
9.15E-05	-0.09178253
9.16E-05	-0.062433532
9.17E-05	-0.034115031
9.17E-05	-0.012930187
9.18E-05	-6.65E-04
9.19E-05	0.005338736
9.19E-05	0.010628917
9.20E-05	0.021033246
9.21E-05	0.039978747
9.21E-05	0.066705285
9.22E-05	0.09598447
9.23E-05	0.119421726
9.23E-05	0.127896008
9.24E-05	0.114365414
9.25E-05	0.076203974
9.25E-05	0.016417644
9.26E-05	-0.056568216
9.27E-05	-0.130486497
9.27E-05	-0.191782032
9.28E-05	-0.228546405
9.29E-05	-0.233160133
9.29E-05	-0.20402876
9.30E-05	-0.145982798
9.31E-05	-0.069215233
9.31E-05	0.013017003
9.32E-05	0.08735556
9.33E-05	0.143191089
9.33E-05	0.174637108
9.34E-05	0.181121959
9.35E-05	0.166542131
9.35E-05	0.137387548
9.36E-05	0.10057104
9.37E-05	0.061724474
9.37E-05	0.024456355
9.38E-05	-0.009386225
9.39E-05	-0.038836663
9.39E-05	-0.062911876
9.40E-05	-0.080212655
9.41E-05	-0.089201964
9.41E-05	-0.088941839
9.42E-05	-0.079810948
9.43E-05	-0.063737481
9.43E-05	-0.043754209
9.44E-05	-0.023060771
9.45E-05	-0.004058431
9.45E-05	0.012152107
9.46E-05	0.025564788
9.47E-05	0.03649908
9.47E-05	0.0447337
9.48E-05	0.04908528
9.49E-05	0.047751381
9.49E-05	0.039321146
9.50E-05	0.023963444
9.51E-05	0.004141536
9.51E-05	-0.01562713
9.52E-05	-0.030012528
9.53E-05	-0.034672123
9.53E-05	-0.027860596
9.54E-05	-0.011139755
9.55E-05	0.011148807
9.55E-05	0.033442766
9.56E-05	0.050893586
9.57E-05	0.060863388
9.57E-05	0.063384041
9.58E-05	0.060460358
9.59E-05	0.054616139
9.59E-05	0.047406286
9.60E-05	0.038598659
9.61E-05	0.026392162
9.61E-05	0.008544977
9.62E-05	-0.016130242
9.63E-05	-0.04660402
9.63E-05	-0.079339476
9.64E-05	-0.109016566
9.65E-05	-0.129979058
9.65E-05	-0.137822268
9.66E-05	-0.130519381
9.67E-05	-0.108720988
9.67E-05	-0.075230475
9.68E-05	-0.033992525
9.69E-05	0.010918098
9.69E-05	0.055900502
9.70E-05	0.09787661
9.71E-05	0.133942683
9.71E-05	0.160989163
9.72E-05	0.175669874
9.73E-05	0.174919342
9.73E-05	0.156920483
9.74E-05	0.122150601
9.75E-05	0.074006416
9.75E-05	0.018604272
9.76E-05	-0.036364107
9.77E-05	-0.083463791
9.77E-05	-0.117471444
9.78E-05	-0.136773252
9.79E-05	-0.14367241
9.79E-05	-0.143429434
9.80E-05	-0.142308246
9.81E-05	-0.14526141
9.81E-05	-0.154031385
9.82E-05	-0.166312637
9.83E-05	-0.17625791
9.83E-05	-0.176170425
9.84E-05	-0.158844958
9.85E-05	-0.119845988
9.85E-05	-0.059070677
9.86E-05	0.018800563
9.87E-05	0.105026591
9.87E-05	0.188452224
9.88E-05	0.257644511
9.89E-05	0.303034796
9.89E-05	0.318652792
9.90E-05	0.303173324
9.91E-05	0.26013397
9.91E-05	0.19731524
9.92E-05	0.125377352
9.93E-05	0.055954047
9.93E-05	-5.00E-04
9.94E-05	-0.036728158
9.95E-05	-0.050144437
9.95E-05	-0.043395362
9.96E-05	-0.023800492
9.97E-05	-0.001694205
9.97E-05	0.012029539
9.98E-05	0.00863703
9.99E-05	-0.016114637
9.99E-05	-0.060647947
1.00E-04	-0.11762864
1.00E-04	-0.175482341
1.00E-04	-0.221044881
1.00E-04	-0.24271963
1.00E-04	-0.233357971
1.00E-04	-0.192128163
1.00E-04	-0.124876356
1.00E-04	-0.042871231
1.01E-04	0.039765462
1.01E-04	0.109285251
1.01E-04	0.155365681
1.01E-04	0.173203438
1.01E-04	0.164123695
1.01E-04	0.134603142
1.01E-04	0.094053434
1.01E-04	0.05206918
1.01E-04	0.015985626
1.01E-04	-0.010532107
1.01E-04	-0.027509639
1.01E-04	-0.037416801
1.01E-04	-0.043226842
1.01E-04	-0.046596003
1.01E-04	-0.046924438
1.02E-04	-0.041711328
1.02E-04	-0.028089252
1.02E-04	-0.004917701
1.02E-04	0.025474309
1.02E-04	0.056747084
1.02E-04	0.079656193
1.02E-04	0.084633809
1.02E-04	0.06507481
1.02E-04	0.020205323
1.02E-04	-0.043552289
1.02E-04	-0.113359212
1.02E-04	-0.172846384
1.02E-04	-0.206353069
1.02E-04	-0.203291275
1.02E-04	-0.161320548
1.03E-04	-0.087350807
1.03E-04	0.003962116
1.03E-04	0.093818043
1.03E-04	0.163950484
1.03E-04	0.20106834
1.03E-04	0.199853409
1.03E-04	0.163768895
1.03E-04	0.103577217
1.03E-04	0.034123913
1.03E-04	-0.029619952
1.03E-04	-0.076126843
1.03E-04	-0.099570875
1.03E-04	-0.100307759
1.03E-04	-0.083660006
1.03E-04	-0.057571273
1.04E-04	-0.029962058
1.04E-04	-0.006609934
1.04E-04	0.009886271
1.04E-04	0.019914054
1.04E-04	0.025711915
1.04E-04	0.0298632
1.04E-04	0.034056078
1.04E-04	0.03856607
1.04E-04	0.042573439
1.04E-04	0.045057939
1.04E-04	0.045764195
1.04E-04	0.045707952
1.04E-04	0.046906069
1.04E-04	0.051377109
1.04E-04	0.059819666
1.05E-04	0.070575153
1.05E-04	0.079428042
1.05E-04	0.080492978
1.05E-04	0.068010626
1.05E-04	0.038483392
1.05E-04	-0.007604216
1.05E-04	-0.065139925
1.05E-04	-0.125129818
1.05E-04	-0.17668447
1.05E-04	-0.209674826
1.05E-04	-0.217262915
1.05E-04	-0.197557126
1.05E-04	-0.153924339
1.05E-04	-0.093922627
1.05E-04	-0.027232404
1.06E-04	0.036746342
1.06E-04	0.090904668
1.06E-04	0.131484669
1.06E-04	0.157967324
1.06E-04	0.171964245
1.06E-04	0.175611759
1.06E-04	0.170115396
1.06E-04	0.155016497
1.06E-04	0.128477768
1.06E-04	0.088498823
1.06E-04	0.034610499
1.06E-04	-0.030616666
1.06E-04	-0.100899886
1.06E-04	-0.166800861
1.06E-04	-0.217500602
1.07E-04	-0.243346167
1.07E-04	-0.238426235
1.07E-04	-0.202372065
1.07E-04	-0.140792008
1.07E-04	-0.064159982
1.07E-04	0.014541197
1.07E-04	0.082746436
1.07E-04	0.130976616
1.07E-04	0.154539215
1.07E-04	0.153893666
1.07E-04	0.133734697
1.07E-04	0.101221678
1.07E-04	0.06396446
1.07E-04	0.028349411
1.07E-04	-0.001423364
1.08E-04	-0.023508922
1.08E-04	-0.037964317
1.08E-04	-0.045980777
1.08E-04	-0.049107305
1.08E-04	-0.048666335
1.08E-04	-0.045427594
1.08E-04	-0.039507622
1.08E-04	-0.030431928
1.08E-04	-0.017324612
1.08E-04	7.71E-04
1.08E-04	0.024433029
1.08E-04	0.053300698
1.08E-04	0.085549122
1.08E-04	0.117596027
1.08E-04	0.144253371
1.09E-04	0.159440289
1.09E-04	0.157400417
1.09E-04	0.134171406
1.09E-04	0.088916503
1.09E-04	0.024706741
1.09E-04	-0.051532324
1.09E-04	-0.129976955
1.09E-04	-0.19957465
1.09E-04	-0.250045461
1.09E-04	-0.273754086
1.09E-04	-0.267047261
1.09E-04	-0.230803769
1.09E-04	-0.170142338
1.09E-04	-0.09340386
1.09E-04	-0.010647307
1.10E-04	0.068052559
1.10E-04	0.134211369
1.10E-04	0.182178403
1.10E-04	0.2098008
1.10E-04	0.218367812
1.10E-04	0.211818281
1.10E-04	0.195354578
1.10E-04	0.173783584
1.10E-04	0.150036077
1.10E-04	0.124336793
1.10E-04	0.094359456
1.10E-04	0.056420779
1.10E-04	0.00740951
1.10E-04	-0.053156657
1.10E-04	-0.121680799
1.11E-04	-0.190257193
1.11E-04	-0.247910477
1.11E-04	-0.283068998
1.11E-04	-0.286591381
1.11E-04	-0.254435686
1.11E-04	-0.189132846
1.11E-04	-0.099592612
1.11E-04	7.09E-04
1.11E-04	0.096608525
1.11E-04	0.174345496
1.11E-04	0.224029385
1.11E-04	0.240905359
1.11E-04	0.225310092
1.11E-04	0.181620416
1.11E-04	0.116762653
1.12E-04	0.038849074
1.12E-04	-0.043709662
1.12E-04	-0.122595487
1.12E-04	-0.18973667
1.12E-04	-0.23759293
1.12E-04	-0.259835325
1.12E-04	-0.252422531
1.12E-04	-0.214778717
1.12E-04	-0.150599414
1.12E-04	-0.067828956
1.12E-04	0.022407058
1.12E-04	0.107779181
1.12E-04	0.177162562
1.12E-04	0.222814824
1.12E-04	0.241704942
1.13E-04	0.23563571
1.13E-04	0.210176117
1.13E-04	0.172782226
1.13E-04	0.130698888
1.13E-04	0.089252422
1.13E-04	0.050970647
1.13E-04	0.015678583
1.13E-04	-0.01857314
1.13E-04	-0.054108214
1.13E-04	-0.092196478
1.13E-04	-0.132000089
1.13E-04	-0.170163262
1.13E-04	-0.201145348
1.13E-04	-0.218231854
1.13E-04	-0.215026616
1.14E-04	-0.187133183
1.14E-04	-0.133676872
1.14E-04	-0.058310391
1.14E-04	0.030613117
1.14E-04	0.120887993
1.14E-04	0.198321724
1.14E-04	0.249358724
1.14E-04	0.263960291
1.14E-04	0.238075662
1.14E-04	0.175037972
1.14E-04	0.085406225
1.14E-04	-0.014859863
1.14E-04	-0.107571919
1.14E-04	-0.176114199
1.14E-04	-0.208945553
1.15E-04	-0.20192046
1.15E-04	-0.158845304
1.15E-04	-0.09017657
1.15E-04	-0.010269108
1.15E-04	0.066026094
1.15E-04	0.126481941
1.15E-04	0.163545309
1.15E-04	0.174909873
1.15E-04	0.162681013
1.15E-04	0.131630247
1.15E-04	0.087261912
1.15E-04	0.034389125
1.15E-04	-0.02335368
1.15E-04	-0.083037728
1.15E-04	-0.141375059
1.16E-04	-0.193675591
1.16E-04	-0.23344813
1.16E-04	-0.253035853
1.16E-04	-0.245283557
1.16E-04	-0.205812492
1.16E-04	-0.135179278
1.16E-04	-0.040122835
1.16E-04	0.066689643
1.16E-04	0.168594642
1.16E-04	0.24819809
1.16E-04	0.291195107
1.16E-04	0.289738094
1.16E-04	0.244420766
1.16E-04	0.164309795
1.16E-04	0.064985926
1.17E-04	-0.034896102
1.17E-04	-0.117633138
1.17E-04	-0.170070988
1.17E-04	-0.185935335
1.17E-04	-0.166445505
1.17E-04	-0.119248294
1.17E-04	-0.056116686
1.17E-04	0.00988512
1.17E-04	0.06704853
1.17E-04	0.106919564
1.17E-04	0.125176507
1.17E-04	0.121521141
1.17E-04	0.098859544
1.17E-04	0.06216734
1.17E-04	0.017414421
1.18E-04	-0.029213213
1.18E-04	-0.071750026
1.18E-04	-0.10468084
1.18E-04	-0.123193559
1.18E-04	-0.123652972
1.18E-04	-0.104345575
1.18E-04	-0.066331112
1.18E-04	-0.014056231
1.18E-04	0.04467574
1.18E-04	0.099663368
1.18E-04	0.14019412
1.18E-04	0.15749874
1.18E-04	0.147113382
1.18E-04	0.110383613
1.18E-04	0.054516205
1.19E-04	-0.009011992
1.19E-04	-0.067339514
1.19E-04	-0.109592898
1.19E-04	-0.129713737
1.19E-04	-0.127828607
1.19E-04	-0.109697787
1.19E-04	-0.084403809
1.19E-04	-0.061040424
1.19E-04	-0.045518056
1.19E-04	-0.038585635
1.19E-04	-0.035769022
1.19E-04	-0.029283511
1.19E-04	-0.011288676
1.19E-04	0.022627514
1.19E-04	0.070967024
1.20E-04	0.125780591
1.20E-04	0.174374788
1.20E-04	0.202833391
1.20E-04	0.200287211
1.20E-04	0.162575906
1.20E-04	0.094087629
1.20E-04	0.007113872
1.20E-04	-0.081171891
1.20E-04	-0.153237941
1.20E-04	-0.195862562
1.20E-04	-0.203530828
1.20E-04	-0.179534143
1.20E-04	-0.134478857
1.20E-04	-0.082710841
1.20E-04	-0.037813482
1.21E-04	-0.008595057
1.21E-04	0.003203036
1.21E-04	0.002818184
1.21E-04	9.81E-05
1.21E-04	0.005665036
1.21E-04	0.02686177
1.21E-04	0.064773106
1.21E-04	0.113272064
1.21E-04	0.160406251
1.21E-04	0.191742663
1.21E-04	0.194696493
1.21E-04	0.162578392
1.21E-04	0.097159952
1.21E-04	0.0089634
1.21E-04	-0.084888658
1.22E-04	-0.164743951
1.22E-04	-0.213347891
1.22E-04	-0.220302345
1.22E-04	-0.184829044
1.22E-04	-0.116065123
1.22E-04	-0.030775145
1.22E-04	0.050909295
1.22E-04	0.110575144
1.22E-04	0.136059516
1.22E-04	0.124221326
1.22E-04	0.081262978
1.22E-04	0.020617691
1.22E-04	-0.040902879
1.22E-04	-0.087554008
1.22E-04	-0.108461271
1.23E-04	-0.099828927
1.23E-04	-0.065134706
1.23E-04	-0.01351472
1.23E-04	0.042984732
1.23E-04	0.0923886
1.23E-04	0.125209256
1.23E-04	0.135827546
1.23E-04	0.122787756
1.23E-04	0.088297604
1.23E-04	0.037374865
1.23E-04	-0.022987344
1.23E-04	-0.084481577
1.23E-04	-0.13806575
1.23E-04	-0.174695614
1.23E-04	-0.186413824
1.24E-04	-0.1678039
1.24E-04	-0.11754536
1.24E-04	-0.039595158
1.24E-04	0.056529445
1.24E-04	0.156716781
1.24E-04	0.244482531
1.24E-04	0.304048961
1.24E-04	0.323568257
1.24E-04	0.297668068
1.24E-04	0.228652454
1.24E-04	0.12604572
1.24E-04	0.004633064
1.24E-04	-0.118460116
1.24E-04	-0.226882815
1.24E-04	-0.3076292
1.25E-04	-0.352565872
1.25E-04	-0.35877353
1.25E-04	-0.327911966
1.25E-04	-0.265044327
1.25E-04	-0.177400832
1.25E-04	-0.073435814
1.25E-04	0.037702691
1.25E-04	0.146407151
1.25E-04	0.242816769
1.25E-04	0.317274619
1.25E-04	0.361191028
1.25E-04	0.368264144
1.25E-04	0.335803505
1.25E-04	0.265780566
1.25E-04	0.165232421
1.26E-04	0.045778219
1.26E-04	-0.077773317
1.26E-04	-0.189515424
1.26E-04	-0.274844225
1.26E-04	-0.322706382
1.26E-04	-0.327275824
1.26E-04	-0.288772694
1.26E-04	-0.213329328
1.26E-04	-0.111977813
1.26E-04	0.001020452
1.26E-04	0.110214957
1.26E-04	0.201068102
1.26E-04	0.261842815
1.26E-04	0.28505367
1.26E-04	0.268329366
1.27E-04	0.214602419
1.27E-04	0.131621651
1.27E-04	0.03085047
1.27E-04	-0.0741068
1.27E-04	-0.169352564
1.27E-04	-0.242572833
1.27E-04	-0.284686411
1.27E-04	-0.291031715
1.27E-04	-0.261913245
1.27E-04	-0.202420967
1.27E-04	-0.12154626
1.27E-04	-0.030730903
1.27E-04	0.057914161
1.27E-04	0.133423693
1.27E-04	0.187519729
1.28E-04	0.215620402
1.28E-04	0.217162964
1.28E-04	0.195219128
1.28E-04	0.155529082
1.28E-04	0.10518969
1.28E-04	0.051295194
1.28E-04	-1.84E-04
1.28E-04	-0.045075309
1.28E-04	-0.081144989
1.28E-04	-0.107757865
1.28E-04	-0.12522401
1.28E-04	-0.134068588
1.28E-04	-0.134466823
1.28E-04	-0.126028031
1.28E-04	-0.108006627
1.29E-04	-0.079888861
1.29E-04	-0.042180054
1.29E-04	0.002869398
1.29E-04	0.050884141
1.29E-04	0.09555938
1.29E-04	0.129527951
1.29E-04	0.145806684
1.29E-04	0.139532415
1.29E-04	0.109550448
1.29E-04	0.059371374
1.29E-04	-0.002886558
1.29E-04	-0.06572915
1.29E-04	-0.116529984
1.29E-04	-0.144317427
1.29E-04	-0.142422174
1.30E-04	-0.110272514
1.30E-04	-0.053801668
1.30E-04	0.015717562
1.30E-04	0.084171561
1.30E-04	0.137818796
1.30E-04	0.166390255
1.30E-04	0.165279064
1.30E-04	0.136275701
1.30E-04	0.086727082
1.30E-04	0.027427788
1.30E-04	-0.030108686
1.30E-04	-0.076233398
1.30E-04	-0.104943675
1.30E-04	-0.114506073
1.30E-04	-0.106939304
1.31E-04	-0.08670511
1.31E-04	-0.059129808
1.31E-04	-0.029065337
1.31E-04	-1.17E-04
1.31E-04	0.025492775
1.31E-04	0.046599837
1.31E-04	0.062600256
1.31E-04	0.073076957
1.31E-04	0.077705459
1.31E-04	0.076428586
1.31E-04	0.06974547
1.31E-04	0.058906142
1.31E-04	0.04584954
1.31E-04	0.032841382
1.31E-04	0.021901645
1.32E-04	0.014205455
1.32E-04	0.009663166
1.32E-04	0.006833241
1.32E-04	0.003226266
1.32E-04	-0.00405019
1.32E-04	-0.017440388
1.32E-04	-0.038069017
1.32E-04	-0.065050749
1.32E-04	-0.095167657
1.32E-04	-0.123058002
1.32E-04	-0.141985076
1.32E-04	-0.145139438
1.32E-04	-0.12728437
1.32E-04	-0.086408884
1.32E-04	-0.024951988
1.33E-04	0.049827678
1.33E-04	0.126625703
1.33E-04	0.192017096
1.33E-04	0.233205218
1.33E-04	0.240961264
1.33E-04	0.211974393
1.33E-04	0.14991379
1.33E-04	0.064826529
1.33E-04	-0.029038111
1.33E-04	-0.116405732
1.33E-04	-0.184274033
1.33E-04	-0.224413678
1.33E-04	-0.234422938
1.33E-04	-0.217177361
1.33E-04	-0.179037093
1.34E-04	-0.127564642
1.34E-04	-0.06959724
1.34E-04	-0.010298342
1.34E-04	0.046640307
1.34E-04	0.097976865
1.34E-04	0.139764053
1.34E-04	0.166809764
1.34E-04	0.173244285
1.34E-04	0.154201362
1.34E-04	0.108096765
1.34E-04	0.038630099
1.34E-04	-0.044398884
1.34E-04	-0.126062236
1.34E-04	-0.189093718
1.34E-04	-0.217899593
1.35E-04	-0.202715868
1.35E-04	-0.142692381
1.35E-04	-0.046918523
1.35E-04	0.067027925
1.35E-04	0.176735489
1.35E-04	0.25990578
1.35E-04	0.299327868
1.35E-04	0.286625377
1.35E-04	0.223879578
1.35E-04	0.12283679
1.35E-04	0.002035422
1.35E-04	-0.117308833
1.35E-04	-0.215601788
1.35E-04	-0.278374751
1.35E-04	-0.298344237
1.36E-04	-0.275817732
1.36E-04	-0.217662366
1.36E-04	-0.13532141
1.36E-04	-0.042460188
1.36E-04	0.047270089
1.36E-04	0.122041569
1.36E-04	0.173119097
1.36E-04	0.195610527
1.36E-04	0.18876192
1.36E-04	0.155837761
1.36E-04	0.103582711
1.36E-04	0.041249978
1.36E-04	-0.0207636
1.36E-04	-0.072532755
1.36E-04	-0.106211717
1.37E-04	-0.117312889
1.37E-04	-0.105367407
1.37E-04	-0.073804541
1.37E-04	-0.029089101
1.37E-04	0.020654118
1.37E-04	0.067172387
1.37E-04	0.103412532
1.37E-04	0.124391521
1.37E-04	0.127539128
1.37E-04	0.112616371
1.37E-04	0.081417803
1.37E-04	0.037453333
1.37E-04	-0.014298835
1.37E-04	-0.06762634
1.37E-04	-0.1154672
1.38E-04	-0.150616373
1.38E-04	-0.166811088
1.38E-04	-0.160058304
1.38E-04	-0.129874908
1.38E-04	-0.080013094
1.38E-04	-0.018300151
1.38E-04	0.044557883
1.38E-04	0.097048104
1.38E-04	0.129332747
1.38E-04	0.135499638
1.38E-04	0.114963658
1.38E-04	0.072618858
1.38E-04	0.01770161
1.38E-04	-0.038318446
1.38E-04	-0.084243265
1.39E-04	-0.111410136
1.39E-04	-0.115207836
1.39E-04	-0.095605985
1.39E-04	-0.056749118
1.39E-04	-0.005887902
1.39E-04	0.048003977
1.39E-04	0.095628212
1.39E-04	0.128609361
1.39E-04	0.140549098
1.39E-04	0.127898373
1.39E-04	0.090627077
1.39E-04	0.032580201
1.39E-04	-0.038658971
1.39E-04	-0.112567341
1.39E-04	-0.177184664
1.40E-04	-0.221151251
1.40E-04	-0.235891912
1.40E-04	-0.217426051
1.40E-04	-0.16730577
1.40E-04	-0.092388992
1.40E-04	-0.003462517
1.40E-04	0.086932868
1.40E-04	0.166905099
1.40E-04	0.227227078
1.40E-04	0.262511658
1.40E-04	0.271384974
1.40E-04	0.255818441
1.40E-04	0.220007418
1.40E-04	0.169246469
1.40E-04	0.109133055
1.41E-04	0.04520449
1.41E-04	-0.017123094
1.41E-04	-0.07258297
1.41E-04	-0.116306948
1.41E-04	-0.144393444
1.41E-04	-0.154672124
1.41E-04	-0.147366733
1.41E-04	-0.125312774
1.41E-04	-0.093507733
1.41E-04	-0.05801669
1.41E-04	-0.024524885
1.41E-04	0.002993342
1.41E-04	0.023018406
1.41E-04	0.036364169
1.41E-04	0.045227905
1.42E-04	0.051774843
1.42E-04	0.056817788
1.42E-04	0.059142275
1.42E-04	0.055800213
1.42E-04	0.043327553
1.42E-04	0.019472912
1.42E-04	-0.015208332
1.42E-04	-0.05653926
1.42E-04	-0.097094604
1.42E-04	-0.127768772
1.42E-04	-0.140130152
1.42E-04	-0.12885957
1.42E-04	-0.093508282
1.42E-04	-0.03900641
1.42E-04	0.025274209
1.43E-04	0.087651869
1.43E-04	0.136858885
1.43E-04	0.164590855
1.43E-04	0.16719544
1.43E-04	0.146095673
1.43E-04	0.106934828
1.43E-04	0.057791782
1.43E-04	0.007053849
1.43E-04	-0.038432004
1.43E-04	-0.07446161
1.43E-04	-0.099641468
1.43E-04	-0.114745831
1.43E-04	-0.121619616
1.43E-04	-0.122081091
1.43E-04	-0.117212225
1.44E-04	-0.107236873
1.44E-04	-0.091947416
1.44E-04	-0.07143547
1.44E-04	-0.046778105
1.44E-04	-0.020357134
1.44E-04	0.004368088
1.44E-04	0.023611978
1.44E-04	0.034319596
1.44E-04	0.035189702
1.44E-04	0.027315084
1.44E-04	0.014192333
1.44E-04	0.001035264
1.44E-04	-0.006470884
1.44E-04	-0.003669677
1.44E-04	0.011701587
1.45E-04	0.038656155
1.45E-04	0.072868884
1.45E-04	0.107435199
1.45E-04	0.134348648
1.45E-04	0.146386843
1.45E-04	0.138970717
1.45E-04	0.111531923
1.45E-04	0.068002894
1.45E-04	0.016222303
1.45E-04	-0.033696018
1.45E-04	-0.0717083
1.45E-04	-0.090351218
1.45E-04	-0.086761941
1.45E-04	-0.063610949
1.45E-04	-0.028597514
1.46E-04	0.007474564
1.46E-04	0.033601558
1.46E-04	0.04170069
1.46E-04	0.029050415
1.46E-04	-7.16E-04
1.46E-04	-0.038443157
1.46E-04	-0.071973686
1.46E-04	-0.089675171
1.46E-04	-0.083974419
1.46E-04	-0.053834294
1.46E-04	-0.005406823
1.46E-04	0.049381268
1.46E-04	0.095928053
1.46E-04	0.120863093
1.46E-04	0.115649115
1.47E-04	0.078879641
1.47E-04	0.016688373
1.47E-04	-0.058754331
1.47E-04	-0.132146032
1.47E-04	-0.188513084
1.47E-04	-0.216328966
1.47E-04	-0.209604471
1.47E-04	-0.16863216
1.47E-04	-0.099461756
1.47E-04	-0.012452201
1.47E-04	0.079640994
1.47E-04	0.163647397
1.47E-04	0.227773411
1.47E-04	0.263085089
1.47E-04	0.264632155
1.48E-04	0.232152093
1.48E-04	0.170243924
1.48E-04	0.087880163
1.48E-04	-0.002818042
1.48E-04	-0.088463619
1.48E-04	-0.156668703
1.48E-04	-0.198245869
1.48E-04	-0.208838204
1.48E-04	-0.18957096
1.48E-04	-0.146545909
1.48E-04	-0.089312821
1.48E-04	-0.02872011
1.48E-04	0.025298201
1.48E-04	0.065465183
1.48E-04	0.088076744
1.49E-04	0.093004162
1.49E-04	0.082957146
1.49E-04	0.062355862
1.49E-04	0.036190516
1.49E-04	0.009154348
1.49E-04	-0.014836755
1.49E-04	-0.032796411
1.49E-04	-0.042655804
1.49E-04	-0.043261775
1.49E-04	-0.034479592
1.49E-04	-0.017374879
1.49E-04	0.005654474
1.49E-04	0.0309638
1.49E-04	0.054083343
1.49E-04	0.070479588
1.50E-04	0.076518886
1.50E-04	0.070387722
1.50E-04	0.052693983
1.50E-04	0.026533329
1.50E-04	-0.003051841
1.50E-04	-0.030123338
1.50E-04	-0.049157544
1.50E-04	-0.056286743
